Channel orthogonalization via movable antennas

This paper investigates the orthogonalization of far-field multiuser channels through the optimal positioning of the antennas constituting an array. To solve the ensuing continuous geometry optimization problem, a graph-theoretic framework is introduced that maps pairwise user channel correlations to graph edges, translating channel orthogonalization into a discrete graph-covering problem on a complete graph. The minimum number of array antennas required for orthogonalization is established for 1D, 2D, and 3D array geometries, and a binary linear program is formulated that identifies the most compact array attaining such orthogonality. The graph framework is also shown to accommodate null-steering scenarios and multipath channels. Furthermore, a fundamental tradeoff is revealed whereby relaxing exact orthogonality to near-orthogonality reduces the antenna count at the expense of a less compact array, and a method is presented to enforce minimum antenna spacings without sacrificing orthogonality.

==> results/mean_width_cdf_d1_K4.csv <==
mean_width_best,mean_width_fixed,mean_width_random,mean_width_worst,F
0,0,0,0,0
1.6788000266239311,1.6788000266239311,1.6788000266239311,1.6788000266239311,0.001
1.7086374883248132,1.7086374883248132,1.7086374883248132,1.7086374883248132,0.002
1.738967801084056,1.738967801084056,1.738967801084056,1.738967801084056,0.003
1.7598440796859371,1.7598440796859371,1.7598440796859371,1.7598440796859371,0.004
1.780536591493288,1.780536591493288,1.780536591493288,1.780536591493288,0.005
1.787286405697095,1.787286405697095,1.787286405697095,1.787286405697095,0.006
1.7968081746203388,1.7968081746203388,1.7968081746203388,1.7968081746203388,0.007
1.814957623477107,1.814957623477107,1.814957623477107,1.814957623477107,0.008
1.8237357715938385,1.8237357715938385,1.8237357715938385,1.8237357715938385,0.009
1.8501576029051376,1.8501576029051376,1.8501576029051376,1.8501576029051376,0.01
1.8568243479302449,1.8568243479302449,1.8568243479302449,1.8568243479302449,0.011
1.8650417217239257,1.8650417217239257,1.8650417217239257,1.8650417217239257,0.012
1.868743637540191,1.868743637540191,1.868743637540191,1.868743637540191,0.013
1.8762075230224988,1.8762075230224988,1.8762075230224988,1.8762075230224988,0.014
1.880524795203664,1.880524795203664,1.880524795203664,1.880524795203664,0.015
1.90122572948634,1.90122572948634,1.90122572948634,1.90122572948634,0.016
1.9073568751596055,1.9073568751596055,1.9073568751596055,1.9073568751596055,0.017
1.9409132601443544,1.9409132601443544,1.9409132601443544,1.9409132601443544,0.018
1.941817704368361,1.941817704368361,1.941817704368361,1.941817704368361,0.019
1.94208926119363,1.94208926119363,1.94208926119363,1.94208926119363,0.02
1.9598831231679568,1.9598831231679568,1.9598831231679568,1.9598831231679568,0.021
1.9646189010411277,1.9646189010411277,1.9646189010411277,1.9646189010411277,0.022
1.9770181725955411,1.9770181725955411,1.9770181725955411,1.9770181725955411,0.023
1.9794249054831503,1.9794249054831503,1.9794249054831503,1.9794249054831503,0.024
1.982066003164864,1.982066003164864,1.982066003164864,1.982066003164864,0.025
1.983926851169808,1.983926851169808,1.983926851169808,1.983926851169808,0.026
1.9943747922322288,1.9943747922322288,1.9943747922322288,1.9943747922322288,0.027
1.999938655108851,1.999938655108851,1.999938655108851,1.999938655108851,0.028
2.0016096459089043,2.0016096459089043,2.0016096459089043,2.0016096459089043,0.029
2.0024062114821533,2.0024062114821533,2.0024062114821533,2.0024062114821533,0.03
2.004400450414127,2.004400450414127,2.004400450414127,2.004400450414127,0.031
2.007393746916156,2.007393746916156,2.007393746916156,2.007393746916156,0.032
2.0331828641845986,2.0331828641845986,2.0331828641845986,2.0331828641845986,0.033
2.037835449967058,2.037835449967058,2.037835449967058,2.037835449967058,0.034
2.0473625676957456,2.0473625676957456,2.0473625676957456,2.0473625676957456,0.035
2.0569789174932587,2.0569789174932587,2.0569789174932587,2.0569789174932587,0.036
2.067922248144242,2.067922248144242,2.067922248144242,2.067922248144242,0.037
2.078331322131058,2.078331322131058,2.078331322131058,2.078331322131058,0.038
2.0951234825723204,2.0951234825723204,2.0951234825723204,2.0951234825723204,0.039
2.0979668783248955,2.0979668783248955,2.0979668783248955,2.0979668783248955,0.04
2.0999943601463427,2.0999943601463427,2.0999943601463427,2.0999943601463427,0.041
2.1032744283947995,2.1032744283947995,2.1032744283947995,2.1032744283947995,0.042
2.105326339595318,2.105326339595318,2.105326339595318,2.105326339595318,0.043
2.1081601408151105,2.1081601408151105,2.1081601408151105,2.1081601408151105,0.044
2.1105212529873567,2.1105212529873567,2.1105212529873567,2.1105212529873567,0.045
2.112405754031359,2.112405754031359,2.112405754031359,2.112405754031359,0.046
2.112751422678925,2.112751422678925,2.112751422678925,2.112751422678925,0.047
2.122744220439995,2.122744220439995,2.122744220439995,2.122744220439995,0.048
2.1375736432163315,2.1375736432163315,2.1375736432163315,2.1375736432163315,0.049
2.147275670451247,2.147275670451247,2.147275670451247,2.147275670451247,0.05
2.152741446320172,2.152741446320172,2.152741446320172,2.152741446320172,0.051
2.17403513510526,2.17403513510526,2.17403513510526,2.17403513510526,0.052
2.175646106560872,2.175646106560872,2.175646106560872,2.175646106560872,0.053
2.1788489152668964,2.1788489152668964,2.1788489152668964,2.1788489152668964,0.054
2.179777328830317,2.179777328830317,2.179777328830317,2.179777328830317,0.055
2.1874824105401687,2.1874824105401687,2.1874824105401687,2.1874824105401687,0.056
2.1914129195736125,2.1914129195736125,2.1914129195736125,2.1914129195736125,0.057
2.1943764913523807,2.1943764913523807,2.1943764913523807,2.1943764913523807,0.058
2.2020901323783706,2.2020901323783706,2.2020901323783706,2.2020901323783706,0.059
2.204313301264539,2.204313301264539,2.204313301264539,2.204313301264539,0.06
2.2061696445002017,2.2061696445002017,2.2061696445002017,2.2061696445002017,0.061
2.206746883308248,2.206746883308248,2.206746883308248,2.206746883308248,0.062
2.2086644160305213,2.2086644160305213,2.2086644160305213,2.2086644160305213,0.063
2.21245760278911,2.21245760278911,2.21245760278911,2.21245760278911,0.064
2.219786347537265,2.219786347537265,2.219786347537265,2.219786347537265,0.065
2.221779002243063,2.221779002243063,2.221779002243063,2.221779002243063,0.066
2.2306659646625864,2.2306659646625864,2.2306659646625864,2.2306659646625864,0.067
2.23534603278569,2.23534603278569,2.23534603278569,2.23534603278569,0.068
2.2468998077609843,2.2468998077609843,2.2468998077609843,2.2468998077609843,0.069
2.2484126217237645,2.2484126217237645,2.2484126217237645,2.2484126217237645,0.07
2.249979915122337,2.249979915122337,2.249979915122337,2.249979915122337,0.071
2.256865628331145,2.256865628331145,2.256865628331145,2.256865628331145,0.072
2.2578310795180068,2.2578310795180068,2.2578310795180068,2.2578310795180068,0.073
2.2609105544652253,2.2609105544652253,2.2609105544652253,2.2609105544652253,0.074
2.275200164388494,2.275200164388494,2.275200164388494,2.275200164388494,0.075
2.300615090515209,2.300615090515209,2.300615090515209,2.300615090515209,0.076
2.3062695731564817,2.3062695731564817,2.3062695731564817,2.3062695731564817,0.077
2.3206200040056038,2.3206200040056038,2.3206200040056038,2.3206200040056038,0.078
2.3300347971320456,2.3300347971320456,2.3300347971320456,2.3300347971320456,0.079
2.3341993122509024,2.3341993122509024,2.3341993122509024,2.3341993122509024,0.08
2.3360898913098347,2.3360898913098347,2.3360898913098347,2.3360898913098347,0.081
2.3412166430453896,2.3412166430453896,2.3412166430453896,2.3412166430453896,0.082
2.3501055601426266,2.3501055601426266,2.3501055601426266,2.3501055601426266,0.083
2.352280272328328,2.352280272328328,2.352280272328328,2.352280272328328,0.084
2.359101785810425,2.359101785810425,2.359101785810425,2.359101785810425,0.085
2.360267672063424,2.360267672063424,2.360267672063424,2.360267672063424,0.086
2.361430998801576,2.361430998801576,2.361430998801576,2.361430998801576,0.087
2.363335882633109,2.363335882633109,2.363335882633109,2.363335882633109,0.088
2.372844475397507,2.372844475397507,2.372844475397507,2.372844475397507,0.089
2.379460419980563,2.379460419980563,2.379460419980563,2.379460419980563,0.09
2.380369506673218,2.380369506673218,2.380369506673218,2.380369506673218,0.091
2.381017138190962,2.381017138190962,2.381017138190962,2.381017138190962,0.092
2.383858711185117,2.383858711185117,2.383858711185117,2.383858711185117,0.093
2.3839600449829828,2.3839600449829828,2.3839600449829828,2.3839600449829828,0.094
2.3916886709976874,2.3916886709976874,2.3916886709976874,2.3916886709976874,0.095
2.398504502734197,2.398504502734197,2.398504502734197,2.398504502734197,0.096
2.4089198324068333,2.4089198324068333,2.4089198324068333,2.4089198324068333,0.097
2.418505879933856,2.418505879933856,2.418505879933856,2.418505879933856,0.098
2.421241599479648,2.421241599479648,2.421241599479648,2.421241599479648,0.099
2.429616990480399,2.429616990480399,2.429616990480399,2.429616990480399,0.1
2.4344207735896064,2.4344207735896064,2.4344207735896064,2.4344207735896064,0.101
2.4386663329740634,2.4386663329740634,2.4386663329740634,2.4386663329740634,0.102
2.4412002861705058,2.4412002861705058,2.4412002861705058,2.4412002861705058,0.103
2.444436359475949,2.444436359475949,2.444436359475949,2.444436359475949,0.104
2.445751227287181,2.445751227287181,2.445751227287181,2.445751227287181,0.105
2.450205962837193,2.450205962837193,2.450205962837193,2.450205962837193,0.106
2.452369091520016,2.452369091520016,2.452369091520016,2.452369091520016,0.107
2.4526708812846416,2.4526708812846416,2.4526708812846416,2.4526708812846416,0.108
2.459944660745003,2.459944660745003,2.459944660745003,2.459944660745003,0.109
2.4672810018871854,2.4672810018871854,2.4672810018871854,2.4672810018871854,0.11
2.4759670372085885,2.4759670372085885,2.4759670372085885,2.4759670372085885,0.111
2.477079225587986,2.477079225587986,2.477079225587986,2.477079225587986,0.112
2.478269969371192,2.478269969371192,2.478269969371192,2.478269969371192,0.113
2.4842072849373795,2.4842072849373795,2.4842072849373795,2.4842072849373795,0.114
2.490273968543948,2.490273968543948,2.490273968543948,2.490273968543948,0.115
2.4941028592824264,2.4941028592824264,2.4941028592824264,2.4941028592824264,0.116
2.494844587653388,2.494844587653388,2.494844587653388,2.494844587653388,0.117
2.505696576064328,2.505696576064328,2.505696576064328,2.505696576064328,0.118
2.5088927479047243,2.5088927479047243,2.5088927479047243,2.5088927479047243,0.119
2.5096478180726867,2.5096478180726867,2.5096478180726867,2.5096478180726867,0.12
2.5101664688361223,2.5101664688361223,2.5101664688361223,2.5101664688361223,0.121
2.51918965739274,2.51918965739274,2.51918965739274,2.51918965739274,0.122
2.5329356759348194,2.5329356759348194,2.5329356759348194,2.5329356759348194,0.123
2.533723887931384,2.533723887931384,2.533723887931384,2.533723887931384,0.124
2.538057764042863,2.538057764042863,2.538057764042863,2.538057764042863,0.125
2.5424367757540463,2.5424367757540463,2.5424367757540463,2.5424367757540463,0.126
2.548708433972682,2.548708433972682,2.548708433972682,2.548708433972682,0.127
2.552331872360696,2.552331872360696,2.552331872360696,2.552331872360696,0.128
2.5530107616560977,2.5530107616560977,2.5530107616560977,2.5530107616560977,0.129
2.555245730161037,2.555245730161037,2.555245730161037,2.555245730161037,0.13
2.5593117905593057,2.5593117905593057,2.5593117905593057,2.5593117905593057,0.131
2.565502790898431,2.565502790898431,2.565502790898431,2.565502790898431,0.132
2.568706495648335,2.568706495648335,2.568706495648335,2.568706495648335,0.133
2.5708990345457656,2.5708990345457656,2.5708990345457656,2.5708990345457656,0.134
2.5811779992599577,2.5811779992599577,2.5811779992599577,2.5811779992599577,0.135
2.5855327712057457,2.5855327712057457,2.5855327712057457,2.5855327712057457,0.136
2.588466075921225,2.588466075921225,2.588466075921225,2.588466075921225,0.137
2.5990169495365,2.5990169495365,2.5990169495365,2.5990169495365,0.138
2.6021611061313026,2.6021611061313026,2.6021611061313026,2.6021611061313026,0.139
2.611009452680645,2.611009452680645,2.611009452680645,2.611009452680645,0.14
2.6143174795246,2.6143174795246,2.6143174795246,2.6143174795246,0.141
2.6146586851999016,2.6146586851999016,2.6146586851999016,2.6146586851999016,0.142
2.6173081154380715,2.6173081154380715,2.6173081154380715,2.6173081154380715,0.143
2.628107135269061,2.628107135269061,2.628107135269061,2.628107135269061,0.144
2.6290727969214265,2.6290727969214265,2.6290727969214265,2.6290727969214265,0.145
2.639726387696097,2.639726387696097,2.639726387696097,2.639726387696097,0.146
2.6478432492130484,2.6478432492130484,2.6478432492130484,2.6478432492130484,0.147
2.6631485156178427,2.6631485156178427,2.6631485156178427,2.6631485156178427,0.148
2.672927364621533,2.672927364621533,2.672927364621533,2.672927364621533,0.149
2.6747110940767103,2.6747110940767103,2.6747110940767103,2.6747110940767103,0.15
2.67656548033952,2.67656548033952,2.67656548033952,2.67656548033952,0.151
2.683516506287175,2.683516506287175,2.683516506287175,2.683516506287175,0.152
2.714239203907532,2.714239203907532,2.714239203907532,2.714239203907532,0.153
2.718222150088563,2.718222150088563,2.718222150088563,2.718222150088563,0.154
2.7205508231630864,2.7205508231630864,2.7205508231630864,2.7205508231630864,0.155
2.721458187354143,2.721458187354143,2.721458187354143,2.721458187354143,0.156
2.721711947976048,2.721711947976048,2.721711947976048,2.721711947976048,0.157
2.738963464761503,2.738963464761503,2.738963464761503,2.738963464761503,0.158
2.7413954483681966,2.7413954483681966,2.7413954483681966,2.7413954483681966,0.159
2.747543407301312,2.747543407301312,2.747543407301312,2.747543407301312,0.16
2.753568913547353,2.753568913547353,2.753568913547353,2.753568913547353,0.161
2.753605908528087,2.753605908528087,2.753605908528087,2.753605908528087,0.162
2.766966018071983,2.766966018071983,2.766966018071983,2.766966018071983,0.163
2.772668173681981,2.772668173681981,2.772668173681981,2.772668173681981,0.164
2.7803660095707103,2.7803660095707103,2.7803660095707103,2.7803660095707103,0.165
2.783784922374924,2.783784922374924,2.783784922374924,2.783784922374924,0.166
2.784146853328135,2.784146853328135,2.784146853328135,2.784146853328135,0.167
2.806959177591223,2.806959177591223,2.806959177591223,2.806959177591223,0.168
2.8086185220967623,2.8086185220967623,2.8086185220967623,2.8086185220967623,0.169
2.8134362627133576,2.8134362627133576,2.8134362627133576,2.8134362627133576,0.17
2.815230192913058,2.815230192913058,2.815230192913058,2.815230192913058,0.171
2.816516160276348,2.816516160276348,2.816516160276348,2.816516160276348,0.172
2.817272886474405,2.817272886474405,2.817272886474405,2.817272886474405,0.173
2.8184531764956944,2.8184531764956944,2.8184531764956944,2.8184531764956944,0.174
2.820372703305492,2.820372703305492,2.820372703305492,2.820372703305492,0.175
2.8215019278782325,2.8215019278782325,2.8215019278782325,2.8215019278782325,0.176
2.82182639260605,2.82182639260605,2.82182639260605,2.82182639260605,0.177
2.832811235163396,2.832811235163396,2.832811235163396,2.832811235163396,0.178
2.8380739864584537,2.8380739864584537,2.8380739864584537,2.8380739864584537,0.179
2.8383694329966644,2.8383694329966644,2.8383694329966644,2.8383694329966644,0.18
2.852827730316324,2.852827730316324,2.852827730316324,2.852827730316324,0.181
2.8542383710811614,2.8542383710811614,2.8542383710811614,2.8542383710811614,0.182
2.8542988618352143,2.8542988618352143,2.8542988618352143,2.8542988618352143,0.183
2.8584729469363275,2.8584729469363275,2.8584729469363275,2.8584729469363275,0.184
2.8679646950790274,2.8679646950790274,2.8679646950790274,2.8679646950790274,0.185
2.872959482983817,2.872959482983817,2.872959482983817,2.872959482983817,0.186
2.8758342272085344,2.8758342272085344,2.8758342272085344,2.8758342272085344,0.187
2.876111864723564,2.876111864723564,2.876111864723564,2.876111864723564,0.188
2.880099336962544,2.880099336962544,2.880099336962544,2.880099336962544,0.189
2.8826433793650814,2.8826433793650814,2.8826433793650814,2.8826433793650814,0.19
2.8864678571965503,2.8864678571965503,2.8864678571965503,2.8864678571965503,0.191
2.887973118589126,2.887973118589126,2.887973118589126,2.887973118589126,0.192
2.8890719239465503,2.8890719239465503,2.8890719239465503,2.8890719239465503,0.193
2.8972601051592526,2.8972601051592526,2.8972601051592526,2.8972601051592526,0.194
2.90148342409187,2.90148342409187,2.90148342409187,2.90148342409187,0.195
2.901624653595822,2.901624653595822,2.901624653595822,2.901624653595822,0.196
2.903086920260919,2.903086920260919,2.903086920260919,2.903086920260919,0.197
2.904436011649642,2.904436011649642,2.904436011649642,2.904436011649642,0.198
2.907922593146003,2.907922593146003,2.907922593146003,2.907922593146003,0.199
2.912810295881422,2.912810295881422,2.912810295881422,2.912810295881422,0.2
2.9137844800549093,2.9137844800549093,2.9137844800549093,2.9137844800549093,0.201
2.9313172681284554,2.9313172681284554,2.9313172681284554,2.9313172681284554,0.202
2.933278719226834,2.933278719226834,2.933278719226834,2.933278719226834,0.203
2.945141456663893,2.945141456663893,2.945141456663893,2.945141456663893,0.204
2.946794805505344,2.946794805505344,2.946794805505344,2.946794805505344,0.205
2.946972415233616,2.946972415233616,2.946972415233616,2.946972415233616,0.206
2.9546341081478498,2.9546341081478498,2.9546341081478498,2.9546341081478498,0.207
2.955272526172356,2.955272526172356,2.955272526172356,2.955272526172356,0.208
2.957787960416652,2.957787960416652,2.957787960416652,2.957787960416652,0.209
2.959029405998322,2.959029405998322,2.959029405998322,2.959029405998322,0.21
2.959137445944023,2.959137445944023,2.959137445944023,2.959137445944023,0.211
2.967405118016299,2.967405118016299,2.967405118016299,2.967405118016299,0.212
2.967464775593448,2.967464775593448,2.967464775593448,2.967464775593448,0.213
2.969861193965548,2.969861193965548,2.969861193965548,2.969861193965548,0.214
2.9759233714437374,2.9759233714437374,2.9759233714437374,2.9759233714437374,0.215
2.983692370897448,2.983692370897448,2.983692370897448,2.983692370897448,0.216
2.9839563128671576,2.9839563128671576,2.9839563128671576,2.9839563128671576,0.217
2.9912163963518195,2.9912163963518195,2.9912163963518195,2.9912163963518195,0.218
2.991725193864573,2.991725193864573,2.991725193864573,2.991725193864573,0.219
2.99442418755943,2.99442418755943,2.99442418755943,2.99442418755943,0.22
3.0042481552427533,3.0042481552427533,3.0042481552427533,3.0042481552427533,0.221
3.005316311077232,3.005316311077232,3.005316311077232,3.005316311077232,0.222
3.0109215501148148,3.0109215501148148,3.0109215501148148,3.0109215501148148,0.223
3.0218936586479126,3.0218936586479126,3.0218936586479126,3.0218936586479126,0.224
3.0234374134540047,3.0234374134540047,3.0234374134540047,3.0234374134540047,0.225
3.028062641588289,3.028062641588289,3.028062641588289,3.028062641588289,0.226
3.0421003941598865,3.0421003941598865,3.0421003941598865,3.0421003941598865,0.227
3.042526500051607,3.042526500051607,3.042526500051607,3.042526500051607,0.228
3.042763419601135,3.042763419601135,3.042763419601135,3.042763419601135,0.229
3.0638702730650644,3.0638702730650644,3.0638702730650644,3.0638702730650644,0.23
3.064977355350874,3.064977355350874,3.064977355350874,3.064977355350874,0.231
3.065167770246163,3.065167770246163,3.065167770246163,3.065167770246163,0.232
3.065780058817457,3.065780058817457,3.065780058817457,3.065780058817457,0.233
3.070789516691949,3.070789516691949,3.070789516691949,3.070789516691949,0.234
3.074407218653562,3.074407218653562,3.074407218653562,3.074407218653562,0.235
3.0833204884311582,3.0833204884311582,3.0833204884311582,3.0833204884311582,0.236
3.084680465131993,3.084680465131993,3.084680465131993,3.084680465131993,0.237
3.093032803288885,3.093032803288885,3.093032803288885,3.093032803288885,0.238
3.0972695606749943,3.0972695606749943,3.0972695606749943,3.0972695606749943,0.239
3.099524734561933,3.099524734561933,3.099524734561933,3.099524734561933,0.24
3.104524243709831,3.104524243709831,3.104524243709831,3.104524243709831,0.241
3.109570331176317,3.109570331176317,3.109570331176317,3.109570331176317,0.242
3.1119982342888863,3.1119982342888863,3.1119982342888863,3.1119982342888863,0.243
3.1178055746067352,3.1178055746067352,3.1178055746067352,3.1178055746067352,0.244
3.1182876123312737,3.1182876123312737,3.1182876123312737,3.1182876123312737,0.245
3.1292504532355565,3.1292504532355565,3.1292504532355565,3.1292504532355565,0.246
3.1324556448243075,3.1324556448243075,3.1324556448243075,3.1324556448243075,0.247
3.1352381240024423,3.1352381240024423,3.1352381240024423,3.1352381240024423,0.248
3.1398244527680723,3.1398244527680723,3.1398244527680723,3.1398244527680723,0.249
3.14080237970372,3.14080237970372,3.14080237970372,3.14080237970372,0.25
3.1460739994935496,3.1460739994935496,3.1460739994935496,3.1460739994935496,0.251
3.147031581095227,3.147031581095227,3.147031581095227,3.147031581095227,0.252
3.1491136910431954,3.1491136910431954,3.1491136910431954,3.1491136910431954,0.253
3.1502535434121275,3.1502535434121275,3.1502535434121275,3.1502535434121275,0.254
3.167031755358177,3.167031755358177,3.167031755358177,3.167031755358177,0.255
3.177045492375992,3.177045492375992,3.177045492375992,3.177045492375992,0.256
3.179333509755611,3.179333509755611,3.179333509755611,3.179333509755611,0.257
3.1815279692422904,3.1815279692422904,3.1815279692422904,3.1815279692422904,0.258
3.1917890638458006,3.1917890638458006,3.1917890638458006,3.1917890638458006,0.259
3.2107610177122714,3.2107610177122714,3.2107610177122714,3.2107610177122714,0.26
3.213413924772785,3.213413924772785,3.213413924772785,3.213413924772785,0.261
3.251038408719194,3.251038408719194,3.251038408719194,3.251038408719194,0.262
3.2536083227970427,3.2536083227970427,3.2536083227970427,3.2536083227970427,0.263
3.2543919833110366,3.2543919833110366,3.2543919833110366,3.2543919833110366,0.264
3.254518327626504,3.254518327626504,3.254518327626504,3.254518327626504,0.265
3.262140142313147,3.262140142313147,3.262140142313147,3.262140142313147,0.266
3.265335683721572,3.265335683721572,3.265335683721572,3.265335683721572,0.267
3.2657534237911223,3.2657534237911223,3.2657534237911223,3.2657534237911223,0.268
3.273615157255064,3.273615157255064,3.273615157255064,3.273615157255064,0.269
3.276072412987792,3.276072412987792,3.276072412987792,3.276072412987792,0.27
3.280203486555574,3.280203486555574,3.280203486555574,3.280203486555574,0.271
3.2816312896616715,3.2816312896616715,3.2816312896616715,3.2816312896616715,0.272
3.324541524889927,3.324541524889927,3.324541524889927,3.324541524889927,0.273
3.3258350106944845,3.3258350106944845,3.3258350106944845,3.3258350106944845,0.274
3.330150316818929,3.330150316818929,3.330150316818929,3.330150316818929,0.275
3.338437232663084,3.338437232663084,3.338437232663084,3.338437232663084,0.276
3.338571759850555,3.338571759850555,3.338571759850555,3.338571759850555,0.277
3.343816038405614,3.343816038405614,3.343816038405614,3.343816038405614,0.278
3.354633247939932,3.354633247939932,3.354633247939932,3.354633247939932,0.279
3.356650620884958,3.356650620884958,3.356650620884958,3.356650620884958,0.28
3.362003851255202,3.362003851255202,3.362003851255202,3.362003851255202,0.281
3.372558715443031,3.372558715443031,3.372558715443031,3.372558715443031,0.282
3.3823616369266385,3.3823616369266385,3.3823616369266385,3.3823616369266385,0.283
3.389937618660573,3.389937618660573,3.389937618660573,3.389937618660573,0.284
3.398148256873194,3.398148256873194,3.398148256873194,3.398148256873194,0.285
3.400429256936352,3.400429256936352,3.400429256936352,3.400429256936352,0.286
3.409015338570474,3.409015338570474,3.409015338570474,3.409015338570474,0.287
3.410959837940851,3.410959837940851,3.410959837940851,3.410959837940851,0.288
3.4249698859595146,3.4249698859595146,3.4249698859595146,3.4249698859595146,0.289
3.4297362461376304,3.4297362461376304,3.4297362461376304,3.4297362461376304,0.29
3.4309401182361694,3.4309401182361694,3.4309401182361694,3.4309401182361694,0.291
3.436328530901941,3.436328530901941,3.436328530901941,3.436328530901941,0.292
3.4380074766471123,3.4380074766471123,3.4380074766471123,3.4380074766471123,0.293
3.447237631104361,3.447237631104361,3.447237631104361,3.447237631104361,0.294
3.447706096198567,3.447706096198567,3.447706096198567,3.447706096198567,0.295
3.4518757334159984,3.4518757334159984,3.4518757334159984,3.4518757334159984,0.296
3.4539936758239764,3.4539936758239764,3.4539936758239764,3.4539936758239764,0.297
3.4543245279489936,3.4543245279489936,3.4543245279489936,3.4543245279489936,0.298
3.458760878738945,3.458760878738945,3.458760878738945,3.458760878738945,0.299
3.462795765614133,3.462795765614133,3.462795765614133,3.462795765614133,0.3
3.462883634285033,3.462883634285033,3.462883634285033,3.462883634285033,0.301
3.4826109191537533,3.4826109191537533,3.4826109191537533,3.4826109191537533,0.302
3.499214593017884,3.499214593017884,3.499214593017884,3.499214593017884,0.303
3.508226218696179,3.508226218696179,3.508226218696179,3.508226218696179,0.304
3.511318298100406,3.511318298100406,3.511318298100406,3.511318298100406,0.305
3.511767826262552,3.511767826262552,3.511767826262552,3.511767826262552,0.306
3.5121858912243766,3.5121858912243766,3.5121858912243766,3.5121858912243766,0.307
3.512207212129668,3.512207212129668,3.512207212129668,3.512207212129668,0.308
3.5140458678259208,3.5140458678259208,3.5140458678259208,3.5140458678259208,0.309
3.527234058704851,3.527234058704851,3.527234058704851,3.527234058704851,0.31
3.540406620160142,3.540406620160142,3.540406620160142,3.540406620160142,0.311
3.543069481609447,3.543069481609447,3.543069481609447,3.543069481609447,0.312
3.5494081157668704,3.5494081157668704,3.5494081157668704,3.5494081157668704,0.313
3.552924697062804,3.552924697062804,3.552924697062804,3.552924697062804,0.314
3.566686360786869,3.566686360786869,3.566686360786869,3.566686360786869,0.315
3.5686809005790345,3.5686809005790345,3.5686809005790345,3.5686809005790345,0.316
3.5707905208770274,3.5707905208770274,3.5707905208770274,3.5707905208770274,0.317
3.5753597115339915,3.5753597115339915,3.5753597115339915,3.5753597115339915,0.318
3.5779391386461383,3.5779391386461383,3.5779391386461383,3.5779391386461383,0.319
3.5817573048495577,3.5817573048495577,3.5817573048495577,3.5817573048495577,0.32
3.5836946344819776,3.5836946344819776,3.5836946344819776,3.5836946344819776,0.321
3.5861941235493666,3.5861941235493666,3.5861941235493666,3.5861941235493666,0.322
3.5912055749736123,3.5912055749736123,3.5912055749736123,3.5912055749736123,0.323
3.6066016334425033,3.6066016334425033,3.6066016334425033,3.6066016334425033,0.324
3.608153595818514,3.608153595818514,3.608153595818514,3.608153595818514,0.325
3.608754755711195,3.608754755711195,3.608754755711195,3.608754755711195,0.326
3.608789322131615,3.608789322131615,3.608789322131615,3.608789322131615,0.327
3.610642220894205,3.610642220894205,3.610642220894205,3.610642220894205,0.328
3.6135656774383382,3.6135656774383382,3.6135656774383382,3.6135656774383382,0.329
3.615105725008074,3.615105725008074,3.615105725008074,3.615105725008074,0.33
3.629506397239566,3.629506397239566,3.629506397239566,3.629506397239566,0.331
3.6376673149446574,3.6376673149446574,3.6376673149446574,3.6376673149446574,0.332
3.6399394337033,3.6399394337033,3.6399394337033,3.6399394337033,0.333
3.6439932355797726,3.6439932355797726,3.6439932355797726,3.6439932355797726,0.334
3.6441846336227735,3.6441846336227735,3.6441846336227735,3.6441846336227735,0.335
3.647395113235037,3.647395113235037,3.647395113235037,3.647395113235037,0.336
3.653294752050166,3.653294752050166,3.653294752050166,3.653294752050166,0.337
3.6613336073657594,3.6613336073657594,3.6613336073657594,3.6613336073657594,0.338
3.669762859571664,3.669762859571664,3.669762859571664,3.669762859571664,0.339
3.6707542678286544,3.6707542678286544,3.6707542678286544,3.6707542678286544,0.34
3.677712336534914,3.677712336534914,3.677712336534914,3.677712336534914,0.341
3.694730180189893,3.694730180189893,3.694730180189893,3.694730180189893,0.342
3.704925728582415,3.704925728582415,3.704925728582415,3.704925728582415,0.343
3.7063766592486975,3.7063766592486975,3.7063766592486975,3.7063766592486975,0.344
3.707995365277341,3.707995365277341,3.707995365277341,3.707995365277341,0.345
3.708426033689257,3.708426033689257,3.708426033689257,3.708426033689257,0.346
3.720787918896658,3.720787918896658,3.720787918896658,3.720787918896658,0.347
3.727934585885421,3.727934585885421,3.727934585885421,3.727934585885421,0.348
3.7385754783391696,3.7385754783391696,3.7385754783391696,3.7385754783391696,0.349
3.751810175463715,3.751810175463715,3.751810175463715,3.751810175463715,0.35
3.755930080119091,3.755930080119091,3.755930080119091,3.755930080119091,0.351
3.760037071866508,3.760037071866508,3.760037071866508,3.760037071866508,0.352
3.7624959108879272,3.7624959108879272,3.7624959108879272,3.7624959108879272,0.353
3.764697478713929,3.764697478713929,3.764697478713929,3.764697478713929,0.354
3.776563503283386,3.776563503283386,3.776563503283386,3.776563503283386,0.355
3.777614851510229,3.777614851510229,3.777614851510229,3.777614851510229,0.356
3.791824883523308,3.791824883523308,3.791824883523308,3.791824883523308,0.357
3.7938763211466737,3.7938763211466737,3.7938763211466737,3.7938763211466737,0.358
3.802845202354205,3.802845202354205,3.802845202354205,3.802845202354205,0.359
3.811717695851193,3.811717695851193,3.811717695851193,3.811717695851193,0.36
3.8126724356026864,3.8126724356026864,3.8126724356026864,3.8126724356026864,0.361
3.8172143821706057,3.8172143821706057,3.8172143821706057,3.8172143821706057,0.362
3.818314492407495,3.818314492407495,3.818314492407495,3.818314492407495,0.363
3.818791345620805,3.818791345620805,3.818791345620805,3.818791345620805,0.364
3.82412896305788,3.82412896305788,3.82412896305788,3.82412896305788,0.365
3.829281924610687,3.829281924610687,3.829281924610687,3.829281924610687,0.366
3.830584545703056,3.830584545703056,3.830584545703056,3.830584545703056,0.367
3.832266362264287,3.832266362264287,3.832266362264287,3.832266362264287,0.368
3.833010008641743,3.833010008641743,3.833010008641743,3.833010008641743,0.369
3.834706841822601,3.834706841822601,3.834706841822601,3.834706841822601,0.37
3.842591058501621,3.842591058501621,3.842591058501621,3.842591058501621,0.371
3.846288967689352,3.846288967689352,3.846288967689352,3.846288967689352,0.372
3.851618604644207,3.851618604644207,3.851618604644207,3.851618604644207,0.373
3.868613565006888,3.868613565006888,3.868613565006888,3.868613565006888,0.374
3.872213395548492,3.872213395548492,3.872213395548492,3.872213395548492,0.375
3.876726402627464,3.876726402627464,3.876726402627464,3.876726402627464,0.376
3.877671264221157,3.877671264221157,3.877671264221157,3.877671264221157,0.377
3.8871564027897225,3.8871564027897225,3.8871564027897225,3.8871564027897225,0.378
3.890913256360032,3.890913256360032,3.890913256360032,3.890913256360032,0.379
3.893035005592677,3.893035005592677,3.893035005592677,3.893035005592677,0.38
3.899486816932609,3.899486816932609,3.899486816932609,3.899486816932609,0.381
3.906105020287231,3.906105020287231,3.906105020287231,3.906105020287231,0.382
3.9162971967725744,3.9162971967725744,3.9162971967725744,3.9162971967725744,0.383
3.935731329130813,3.935731329130813,3.935731329130813,3.935731329130813,0.384
3.941125235916282,3.941125235916282,3.941125235916282,3.941125235916282,0.385
3.943902676889625,3.943902676889625,3.943902676889625,3.943902676889625,0.386
3.949943066802018,3.949943066802018,3.949943066802018,3.949943066802018,0.387
3.957911570793868,3.957911570793868,3.957911570793868,3.957911570793868,0.388
3.9589843914469114,3.9589843914469114,3.9589843914469114,3.9589843914469114,0.389
3.963906386065804,3.963906386065804,3.963906386065804,3.963906386065804,0.39
3.9653542774418074,3.9653542774418074,3.9653542774418074,3.9653542774418074,0.391
3.9662915529040736,3.9662915529040736,3.9662915529040736,3.9662915529040736,0.392
3.969408459826816,3.969408459826816,3.969408459826816,3.969408459826816,0.393
3.97554088708022,3.97554088708022,3.97554088708022,3.97554088708022,0.394
3.977166720142172,3.977166720142172,3.977166720142172,3.977166720142172,0.395
3.980844243090127,3.980844243090127,3.980844243090127,3.980844243090127,0.396
3.993773477844401,3.993773477844401,3.993773477844401,3.993773477844401,0.397
3.999061618417058,3.999061618417058,3.999061618417058,3.999061618417058,0.398
4.010077484640953,4.010077484640953,4.010077484640953,4.010077484640953,0.399
4.010654196334962,4.010654196334962,4.010654196334962,4.010654196334962,0.4
4.010766882330666,4.010766882330666,4.010766882330666,4.010766882330666,0.401
4.011353388462159,4.011353388462159,4.011353388462159,4.011353388462159,0.402
4.014108521935519,4.014108521935519,4.014108521935519,4.014108521935519,0.403
4.014392511706923,4.014392511706923,4.014392511706923,4.014392511706923,0.404
4.040543581865879,4.040543581865879,4.040543581865879,4.040543581865879,0.405
4.048550127262455,4.048550127262455,4.048550127262455,4.048550127262455,0.406
4.052932079301468,4.052932079301468,4.052932079301468,4.052932079301468,0.407
4.056514021369383,4.056514021369383,4.056514021369383,4.056514021369383,0.408
4.06577440018116,4.06577440018116,4.06577440018116,4.06577440018116,0.409
4.067072276773299,4.067072276773299,4.067072276773299,4.067072276773299,0.41
4.06760346220111,4.06760346220111,4.06760346220111,4.06760346220111,0.411
4.068966197643077,4.068966197643077,4.068966197643077,4.068966197643077,0.412
4.0721978297714925,4.0721978297714925,4.0721978297714925,4.0721978297714925,0.413
4.07415509502956,4.07415509502956,4.07415509502956,4.07415509502956,0.414
4.075675465116881,4.075675465116881,4.075675465116881,4.075675465116881,0.415
4.078161934572291,4.078161934572291,4.078161934572291,4.078161934572291,0.416
4.080861113193867,4.080861113193867,4.080861113193867,4.080861113193867,0.417
4.083872911965585,4.083872911965585,4.083872911965585,4.083872911965585,0.418
4.085163445841586,4.085163445841586,4.085163445841586,4.085163445841586,0.419
4.0873682893810575,4.0873682893810575,4.0873682893810575,4.0873682893810575,0.42
4.094554792378823,4.094554792378823,4.094554792378823,4.094554792378823,0.421
4.09489371040357,4.09489371040357,4.09489371040357,4.09489371040357,0.422
4.095954165569239,4.095954165569239,4.095954165569239,4.095954165569239,0.423
4.097214404078443,4.097214404078443,4.097214404078443,4.097214404078443,0.424
4.101324922434753,4.101324922434753,4.101324922434753,4.101324922434753,0.425
4.1070168129743285,4.1070168129743285,4.1070168129743285,4.1070168129743285,0.426
4.107273985802465,4.107273985802465,4.107273985802465,4.107273985802465,0.427
4.110636096684996,4.110636096684996,4.110636096684996,4.110636096684996,0.428
4.112102771096712,4.112102771096712,4.112102771096712,4.112102771096712,0.429
4.132394775202608,4.132394775202608,4.132394775202608,4.132394775202608,0.43
4.133866684503791,4.133866684503791,4.133866684503791,4.133866684503791,0.431
4.137970357927864,4.137970357927864,4.137970357927864,4.137970357927864,0.432
4.149487224548851,4.149487224548851,4.149487224548851,4.149487224548851,0.433
4.151327400617815,4.151327400617815,4.151327400617815,4.151327400617815,0.434
4.152724903513365,4.152724903513365,4.152724903513365,4.152724903513365,0.435
4.16123916571828,4.16123916571828,4.16123916571828,4.16123916571828,0.436
4.17178056550668,4.17178056550668,4.17178056550668,4.17178056550668,0.437
4.174918095355201,4.174918095355201,4.174918095355201,4.174918095355201,0.438
4.184551495884567,4.184551495884567,4.184551495884567,4.184551495884567,0.439
4.187732838080221,4.187732838080221,4.187732838080221,4.187732838080221,0.44
4.189428728333952,4.189428728333952,4.189428728333952,4.189428728333952,0.441
4.196339686834794,4.196339686834794,4.196339686834794,4.196339686834794,0.442
4.212368941647549,4.212368941647549,4.212368941647549,4.212368941647549,0.443
4.218625612661927,4.218625612661927,4.218625612661927,4.218625612661927,0.444
4.2189595550177375,4.2189595550177375,4.2189595550177375,4.2189595550177375,0.445
4.222235465393179,4.222235465393179,4.222235465393179,4.222235465393179,0.446
4.228968115055081,4.228968115055081,4.228968115055081,4.228968115055081,0.447
4.236647257026217,4.236647257026217,4.236647257026217,4.236647257026217,0.448
4.2678916770820265,4.2678916770820265,4.2678916770820265,4.2678916770820265,0.449
4.286834207486256,4.286834207486256,4.286834207486256,4.286834207486256,0.45
4.300237396376008,4.300237396376008,4.300237396376008,4.300237396376008,0.451
4.308322228369775,4.308322228369775,4.308322228369775,4.308322228369775,0.452
4.320099924789221,4.320099924789221,4.320099924789221,4.320099924789221,0.453
4.328537468138629,4.328537468138629,4.328537468138629,4.328537468138629,0.454
4.33295888112615,4.33295888112615,4.33295888112615,4.33295888112615,0.455
4.341591640409969,4.341591640409969,4.341591640409969,4.341591640409969,0.456
4.356715427955449,4.356715427955449,4.356715427955449,4.356715427955449,0.457
4.356887562612527,4.356887562612527,4.356887562612527,4.356887562612527,0.458
4.361775337666648,4.361775337666648,4.361775337666648,4.361775337666648,0.459
4.376761041048004,4.376761041048004,4.376761041048004,4.376761041048004,0.46
4.385965890248283,4.385965890248283,4.385965890248283,4.385965890248283,0.461
4.389009025336035,4.389009025336035,4.389009025336035,4.389009025336035,0.462
4.397329630201168,4.397329630201168,4.397329630201168,4.397329630201168,0.463
4.403840757203549,4.403840757203549,4.403840757203549,4.403840757203549,0.464
4.405008107163775,4.405008107163775,4.405008107163775,4.405008107163775,0.465
4.412177291542257,4.412177291542257,4.412177291542257,4.412177291542257,0.466
4.432512817627772,4.432512817627772,4.432512817627772,4.432512817627772,0.467
4.435764120832299,4.435764120832299,4.435764120832299,4.435764120832299,0.468
4.437957967548425,4.437957967548425,4.437957967548425,4.437957967548425,0.469
4.445019775698574,4.445019775698574,4.445019775698574,4.445019775698574,0.47
4.447955714459047,4.447955714459047,4.447955714459047,4.447955714459047,0.471
4.460973959754095,4.460973959754095,4.460973959754095,4.460973959754095,0.472
4.466646143320486,4.466646143320486,4.466646143320486,4.466646143320486,0.473
4.471330186119131,4.471330186119131,4.471330186119131,4.471330186119131,0.474
4.471626086411643,4.471626086411643,4.471626086411643,4.471626086411643,0.475
4.47218545179823,4.47218545179823,4.47218545179823,4.47218545179823,0.476
4.482621375365319,4.482621375365319,4.482621375365319,4.482621375365319,0.477
4.488670190217109,4.488670190217109,4.488670190217109,4.488670190217109,0.478
4.492476177892177,4.492476177892177,4.492476177892177,4.492476177892177,0.479
4.512597482807685,4.512597482807685,4.512597482807685,4.512597482807685,0.48
4.555569313648368,4.555569313648368,4.555569313648368,4.555569313648368,0.481
4.566861006650795,4.566861006650795,4.566861006650795,4.566861006650795,0.482
4.570365332245561,4.570365332245561,4.570365332245561,4.570365332245561,0.483
4.5774581433672585,4.5774581433672585,4.5774581433672585,4.5774581433672585,0.484
4.5877344882998194,4.5877344882998194,4.5877344882998194,4.5877344882998194,0.485
4.596072833959002,4.596072833959002,4.596072833959002,4.596072833959002,0.486
4.602072530782031,4.602072530782031,4.602072530782031,4.602072530782031,0.487
4.602251155940342,4.602251155940342,4.602251155940342,4.602251155940342,0.488
4.603150984407069,4.603150984407069,4.603150984407069,4.603150984407069,0.489
4.603785271340542,4.603785271340542,4.603785271340542,4.603785271340542,0.49
4.604807645332995,4.604807645332995,4.604807645332995,4.604807645332995,0.491
4.613746525160111,4.613746525160111,4.613746525160111,4.613746525160111,0.492
4.620523268510828,4.620523268510828,4.620523268510828,4.620523268510828,0.493
4.637998588141281,4.637998588141281,4.637998588141281,4.637998588141281,0.494
4.646081711168813,4.646081711168813,4.646081711168813,4.646081711168813,0.495
4.652255349619139,4.652255349619139,4.652255349619139,4.652255349619139,0.496
4.68163428314521,4.68163428314521,4.68163428314521,4.68163428314521,0.497
4.710003101107324,4.710003101107324,4.710003101107324,4.710003101107324,0.498
4.721132388941339,4.721132388941339,4.721132388941339,4.721132388941339,0.499
4.727135155010054,4.727135155010054,4.727135155010054,4.727135155010054,0.5
4.729601472077157,4.729601472077157,4.729601472077157,4.729601472077157,0.501
4.745296341688154,4.745296341688154,4.745296341688154,4.745296341688154,0.502
4.750466845460892,4.750466845460892,4.750466845460892,4.750466845460892,0.503
4.759092822363858,4.759092822363858,4.759092822363858,4.759092822363858,0.504
4.7734497927121655,4.7734497927121655,4.7734497927121655,4.7734497927121655,0.505
4.780586150401537,4.780586150401537,4.780586150401537,4.780586150401537,0.506
4.782069184189345,4.782069184189345,4.782069184189345,4.782069184189345,0.507
4.798883372661368,4.798883372661368,4.798883372661368,4.798883372661368,0.508
4.803534238216002,4.803534238216002,4.803534238216002,4.803534238216002,0.509
4.80569015698049,4.80569015698049,4.80569015698049,4.80569015698049,0.51
4.805847601008015,4.805847601008015,4.805847601008015,4.805847601008015,0.511
4.810407322033329,4.810407322033329,4.810407322033329,4.810407322033329,0.512
4.821739523124788,4.821739523124788,4.821739523124788,4.821739523124788,0.513
4.825572140143205,4.825572140143205,4.825572140143205,4.825572140143205,0.514
4.827817132326719,4.827817132326719,4.827817132326719,4.827817132326719,0.515
4.830062401644448,4.830062401644448,4.830062401644448,4.830062401644448,0.516
4.836730632770419,4.836730632770419,4.836730632770419,4.836730632770419,0.517
4.8458769404563045,4.8458769404563045,4.8458769404563045,4.8458769404563045,0.518
4.865624746916574,4.865624746916574,4.865624746916574,4.865624746916574,0.519
4.889316163151859,4.889316163151859,4.889316163151859,4.889316163151859,0.52
4.898330581086671,4.898330581086671,4.898330581086671,4.898330581086671,0.521
4.901891896049868,4.901891896049868,4.901891896049868,4.901891896049868,0.522
4.902158734777664,4.902158734777664,4.902158734777664,4.902158734777664,0.523
4.9094729337396,4.9094729337396,4.9094729337396,4.9094729337396,0.524
4.914348306435507,4.914348306435507,4.914348306435507,4.914348306435507,0.525
4.922771139950009,4.922771139950009,4.922771139950009,4.922771139950009,0.526
4.92560452854252,4.92560452854252,4.92560452854252,4.92560452854252,0.527
4.951404582560327,4.951404582560327,4.951404582560327,4.951404582560327,0.528
4.956285677864128,4.956285677864128,4.956285677864128,4.956285677864128,0.529
4.957129484681566,4.957129484681566,4.957129484681566,4.957129484681566,0.53
4.96109822884399,4.96109822884399,4.96109822884399,4.96109822884399,0.531
4.973663188546063,4.973663188546063,4.973663188546063,4.973663188546063,0.532
4.985397244175475,4.985397244175475,4.985397244175475,4.985397244175475,0.533
5.001979563988446,5.001979563988446,5.001979563988446,5.001979563988446,0.534
5.00641182034195,5.00641182034195,5.00641182034195,5.00641182034195,0.535
5.03350913691421,5.03350913691421,5.03350913691421,5.03350913691421,0.536
5.079957100489944,5.079957100489944,5.079957100489944,5.079957100489944,0.537
5.096220191107062,5.096220191107062,5.096220191107062,5.096220191107062,0.538
5.105286143533303,5.105286143533303,5.105286143533303,5.105286143533303,0.539
5.123443357499586,5.123443357499586,5.123443357499586,5.123443357499586,0.54
5.130231589198356,5.130231589198356,5.130231589198356,5.130231589198356,0.541
5.136702353774502,5.136702353774502,5.136702353774502,5.136702353774502,0.542
5.158041462332621,5.158041462332621,5.158041462332621,5.158041462332621,0.543
5.181406655787234,5.181406655787234,5.181406655787234,5.181406655787234,0.544
5.182580420714412,5.182580420714412,5.182580420714412,5.182580420714412,0.545
5.203216205718298,5.203216205718298,5.203216205718298,5.203216205718298,0.546
5.2066215698702685,5.2066215698702685,5.2066215698702685,5.2066215698702685,0.547
5.2076587101371565,5.2076587101371565,5.2076587101371565,5.2076587101371565,0.548
5.214745592290996,5.214745592290996,5.214745592290996,5.214745592290996,0.549
5.230135421922549,5.230135421922549,5.230135421922549,5.230135421922549,0.55
5.246905213678306,5.246905213678306,5.246905213678306,5.246905213678306,0.551
5.264633407207291,5.264633407207291,5.264633407207291,5.264633407207291,0.552
5.271013424441336,5.271013424441336,5.271013424441336,5.271013424441336,0.553
5.28024678869786,5.28024678869786,5.28024678869786,5.28024678869786,0.554
5.287432565553512,5.287432565553512,5.287432565553512,5.287432565553512,0.555
5.298703198823862,5.298703198823862,5.298703198823862,5.298703198823862,0.556
5.316023596851525,5.316023596851525,5.316023596851525,5.316023596851525,0.557
5.320672319732678,5.320672319732678,5.320672319732678,5.320672319732678,0.558
5.321645177513156,5.321645177513156,5.321645177513156,5.321645177513156,0.559
5.327609701866113,5.327609701866113,5.327609701866113,5.327609701866113,0.56
5.327929016758823,5.327929016758823,5.327929016758823,5.327929016758823,0.561
5.3294760149609095,5.3294760149609095,5.3294760149609095,5.3294760149609095,0.562
5.342171465707984,5.342171465707984,5.342171465707984,5.342171465707984,0.563
5.346317783862126,5.346317783862126,5.346317783862126,5.346317783862126,0.564
5.3538268746851525,5.3538268746851525,5.3538268746851525,5.3538268746851525,0.565
5.360142397118333,5.360142397118333,5.360142397118333,5.360142397118333,0.566
5.371695033441833,5.371695033441833,5.371695033441833,5.371695033441833,0.567
5.391009922671085,5.391009922671085,5.391009922671085,5.391009922671085,0.568
5.40234208666752,5.40234208666752,5.40234208666752,5.40234208666752,0.569
5.412635071385503,5.412635071385503,5.412635071385503,5.412635071385503,0.57
5.4227829413163295,5.4227829413163295,5.4227829413163295,5.4227829413163295,0.571
5.428090887775332,5.428090887775332,5.428090887775332,5.428090887775332,0.572
5.451489122124697,5.451489122124697,5.451489122124697,5.451489122124697,0.573
5.463048106522303,5.463048106522303,5.463048106522303,5.463048106522303,0.574
5.46596972372747,5.46596972372747,5.46596972372747,5.46596972372747,0.575
5.471264392657585,5.471264392657585,5.471264392657585,5.471264392657585,0.576
5.485829117870284,5.485829117870284,5.485829117870284,5.485829117870284,0.577
5.513589380165977,5.513589380165977,5.513589380165977,5.513589380165977,0.578
5.522328453653346,5.522328453653346,5.522328453653346,5.522328453653346,0.579
5.529618109832742,5.529618109832742,5.529618109832742,5.529618109832742,0.58
5.5404384930611865,5.5404384930611865,5.5404384930611865,5.5404384930611865,0.581
5.547164278712849,5.547164278712849,5.547164278712849,5.547164278712849,0.582
5.55343430322399,5.55343430322399,5.55343430322399,5.55343430322399,0.583
5.571896780008522,5.571896780008522,5.571896780008522,5.571896780008522,0.584
5.579662138651685,5.579662138651685,5.579662138651685,5.579662138651685,0.585
5.590359959614338,5.590359959614338,5.590359959614338,5.590359959614338,0.586
5.591488851444415,5.591488851444415,5.591488851444415,5.591488851444415,0.587
5.602031639013861,5.602031639013861,5.602031639013861,5.602031639013861,0.588
5.62807689627331,5.62807689627331,5.62807689627331,5.62807689627331,0.589
5.643334839662924,5.643334839662924,5.643334839662924,5.643334839662924,0.59
5.650705433569671,5.650705433569671,5.650705433569671,5.650705433569671,0.591
5.652192233365482,5.652192233365482,5.652192233365482,5.652192233365482,0.592
5.656459692450719,5.656459692450719,5.656459692450719,5.656459692450719,0.593
5.700984073014488,5.700984073014488,5.700984073014488,5.700984073014488,0.594
5.703474935883428,5.703474935883428,5.703474935883428,5.703474935883428,0.595
5.718683219351417,5.718683219351417,5.718683219351417,5.718683219351417,0.596
5.723824557600315,5.723824557600315,5.723824557600315,5.723824557600315,0.597
5.743763652224517,5.743763652224517,5.743763652224517,5.743763652224517,0.598
5.76421585157141,5.76421585157141,5.76421585157141,5.76421585157141,0.599
5.771347829519611,5.771347829519611,5.771347829519611,5.771347829519611,0.6
5.796776410079024,5.796776410079024,5.796776410079024,5.796776410079024,0.601
5.79857406493999,5.79857406493999,5.79857406493999,5.79857406493999,0.602
5.799868097165231,5.799868097165231,5.799868097165231,5.799868097165231,0.603
5.805147078283462,5.805147078283462,5.805147078283462,5.805147078283462,0.604
5.821635898635529,5.821635898635529,5.821635898635529,5.821635898635529,0.605
5.825539262123284,5.825539262123284,5.825539262123284,5.825539262123284,0.606
5.83489087971928,5.83489087971928,5.83489087971928,5.83489087971928,0.607
5.836397012241262,5.836397012241262,5.836397012241262,5.836397012241262,0.608
5.853902227342995,5.853902227342995,5.853902227342995,5.853902227342995,0.609
5.859136610089792,5.859136610089792,5.859136610089792,5.859136610089792,0.61
5.8635031529386925,5.8635031529386925,5.8635031529386925,5.8635031529386925,0.611
5.867040287395976,5.867040287395976,5.867040287395976,5.867040287395976,0.612
5.881731265137024,5.881731265137024,5.881731265137024,5.881731265137024,0.613
5.908156373274212,5.908156373274212,5.908156373274212,5.908156373274212,0.614
5.908406216376968,5.908406216376968,5.908406216376968,5.908406216376968,0.615
5.924010542392708,5.924010542392708,5.924010542392708,5.924010542392708,0.616
5.926619673058703,5.926619673058703,5.926619673058703,5.926619673058703,0.617
5.935461125560205,5.935461125560205,5.935461125560205,5.935461125560205,0.618
5.9518650434695575,5.9518650434695575,5.9518650434695575,5.9518650434695575,0.619
5.967349168035116,5.967349168035116,5.967349168035116,5.967349168035116,0.62
5.9786467324261725,5.9786467324261725,5.9786467324261725,5.9786467324261725,0.621
5.992662458534268,5.992662458534268,5.992662458534268,5.992662458534268,0.622
5.997726024753469,5.997726024753469,5.997726024753469,5.997726024753469,0.623
5.999313867145556,5.999313867145556,5.999313867145556,5.999313867145556,0.624
6.028909260006737,6.028909260006737,6.028909260006737,6.028909260006737,0.625
6.030644496492146,6.030644496492146,6.030644496492146,6.030644496492146,0.626
6.0385975634380085,6.0385975634380085,6.0385975634380085,6.0385975634380085,0.627
6.064161307692973,6.064161307692973,6.064161307692973,6.064161307692973,0.628
6.068051375264477,6.068051375264477,6.068051375264477,6.068051375264477,0.629
6.075693014700535,6.075693014700535,6.075693014700535,6.075693014700535,0.63
6.078226078854778,6.078226078854778,6.078226078854778,6.078226078854778,0.631
6.110993449318271,6.110993449318271,6.110993449318271,6.110993449318271,0.632
6.11748359397275,6.11748359397275,6.11748359397275,6.11748359397275,0.633
6.121244935688144,6.121244935688144,6.121244935688144,6.121244935688144,0.634
6.122795369554788,6.122795369554788,6.122795369554788,6.122795369554788,0.635
6.123322716676917,6.123322716676917,6.123322716676917,6.123322716676917,0.636
6.124936496447924,6.124936496447924,6.124936496447924,6.124936496447924,0.637
6.128318726308086,6.128318726308086,6.128318726308086,6.128318726308086,0.638
6.136379837879648,6.136379837879648,6.136379837879648,6.136379837879648,0.639
6.149598134669681,6.149598134669681,6.149598134669681,6.149598134669681,0.64
6.162640944178456,6.162640944178456,6.162640944178456,6.162640944178456,0.641
6.188838942024118,6.188838942024118,6.188838942024118,6.188838942024118,0.642
6.21155130500457,6.21155130500457,6.21155130500457,6.21155130500457,0.643
6.251545217931785,6.251545217931785,6.251545217931785,6.251545217931785,0.644
6.270010614174291,6.270010614174291,6.270010614174291,6.270010614174291,0.645
6.275666641149517,6.275666641149517,6.275666641149517,6.275666641149517,0.646
6.296707817415883,6.296707817415883,6.296707817415883,6.296707817415883,0.647
6.298777573134356,6.298777573134356,6.298777573134356,6.298777573134356,0.648
6.329354354891884,6.329354354891884,6.329354354891884,6.329354354891884,0.649
6.351418958094733,6.351418958094733,6.351418958094733,6.351418958094733,0.65
6.359777999655609,6.359777999655609,6.359777999655609,6.359777999655609,0.651
6.360153578384321,6.360153578384321,6.360153578384321,6.360153578384321,0.652
6.369223358061102,6.369223358061102,6.369223358061102,6.369223358061102,0.653
6.418931938397707,6.418931938397707,6.418931938397707,6.418931938397707,0.654
6.432281145152819,6.432281145152819,6.432281145152819,6.432281145152819,0.655
6.480072146225332,6.480072146225332,6.480072146225332,6.480072146225332,0.656
6.4825642929384415,6.4825642929384415,6.4825642929384415,6.4825642929384415,0.657
6.500203548989781,6.500203548989781,6.500203548989781,6.500203548989781,0.658
6.501298473673281,6.501298473673281,6.501298473673281,6.501298473673281,0.659
6.518142062225598,6.518142062225598,6.518142062225598,6.518142062225598,0.66
6.518372717780342,6.518372717780342,6.518372717780342,6.518372717780342,0.661
6.544827331884761,6.544827331884761,6.544827331884761,6.544827331884761,0.662
6.549311283138295,6.549311283138295,6.549311283138295,6.549311283138295,0.663
6.572146297986464,6.572146297986464,6.572146297986464,6.572146297986464,0.664
6.580992356242661,6.580992356242661,6.580992356242661,6.580992356242661,0.665
6.591811636944276,6.591811636944276,6.591811636944276,6.591811636944276,0.666
6.596444998822729,6.596444998822729,6.596444998822729,6.596444998822729,0.667
6.601607733208198,6.601607733208198,6.601607733208198,6.601607733208198,0.668
6.605587619487709,6.605587619487709,6.605587619487709,6.605587619487709,0.669
6.62838640166906,6.62838640166906,6.62838640166906,6.62838640166906,0.67
6.653065996704564,6.653065996704564,6.653065996704564,6.653065996704564,0.671
6.676011015348654,6.676011015348654,6.676011015348654,6.676011015348654,0.672
6.682973386383263,6.682973386383263,6.682973386383263,6.682973386383263,0.673
6.713966533821302,6.713966533821302,6.713966533821302,6.713966533821302,0.674
6.749017499215146,6.749017499215146,6.749017499215146,6.749017499215146,0.675
6.763646735912071,6.763646735912071,6.763646735912071,6.763646735912071,0.676
6.770823909630043,6.770823909630043,6.770823909630043,6.770823909630043,0.677
6.771730395848996,6.771730395848996,6.771730395848996,6.771730395848996,0.678
6.775524528514592,6.775524528514592,6.775524528514592,6.775524528514592,0.679
6.791274799895686,6.791274799895686,6.791274799895686,6.791274799895686,0.68
6.80425412060675,6.80425412060675,6.80425412060675,6.80425412060675,0.681
6.834962212131591,6.834962212131591,6.834962212131591,6.834962212131591,0.682
6.861696490407335,6.861696490407335,6.861696490407335,6.861696490407335,0.683
6.92211848354515,6.92211848354515,6.92211848354515,6.92211848354515,0.684
6.933309582026987,6.933309582026987,6.933309582026987,6.933309582026987,0.685
6.945044348557824,6.945044348557824,6.945044348557824,6.945044348557824,0.686
6.972428949911965,6.972428949911965,6.972428949911965,6.972428949911965,0.687
6.979798250904706,6.979798250904706,6.979798250904706,6.979798250904706,0.688
6.992792447914214,6.992792447914214,6.992792447914214,6.992792447914214,0.689
7.007083662571056,7.007083662571056,7.007083662571056,7.007083662571056,0.69
7.020187446613649,7.020187446613649,7.020187446613649,7.020187446613649,0.691
7.02958006639432,7.02958006639432,7.02958006639432,7.02958006639432,0.692
7.046484194384289,7.046484194384289,7.046484194384289,7.046484194384289,0.693
7.058975050732518,7.058975050732518,7.058975050732518,7.058975050732518,0.694
7.070135904692449,7.070135904692449,7.070135904692449,7.070135904692449,0.695
7.072866640789094,7.072866640789094,7.072866640789094,7.072866640789094,0.696
7.078558136076708,7.078558136076708,7.078558136076708,7.078558136076708,0.697
7.108451556900223,7.108451556900223,7.108451556900223,7.108451556900223,0.698
7.122803919604005,7.122803919604005,7.122803919604005,7.122803919604005,0.699
7.154002234988584,7.154002234988584,7.154002234988584,7.154002234988584,0.7
7.172713955051412,7.172713955051412,7.172713955051412,7.172713955051412,0.701
7.199629525635351,7.199629525635351,7.199629525635351,7.199629525635351,0.702
7.2524438232964545,7.2524438232964545,7.2524438232964545,7.2524438232964545,0.703
7.259337738284055,7.259337738284055,7.259337738284055,7.259337738284055,0.704
7.266765985540033,7.266765985540033,7.266765985540033,7.266765985540033,0.705
7.380831818012897,7.380831818012897,7.380831818012897,7.380831818012897,0.706
7.40604046624601,7.40604046624601,7.40604046624601,7.40604046624601,0.707
7.414887196402795,7.414887196402795,7.414887196402795,7.414887196402795,0.708
7.415925345382358,7.415925345382358,7.415925345382358,7.415925345382358,0.709
7.417621019708146,7.417621019708146,7.417621019708146,7.417621019708146,0.71
7.419439778018439,7.419439778018439,7.419439778018439,7.419439778018439,0.711
7.426061976115426,7.426061976115426,7.426061976115426,7.426061976115426,0.712
7.479402635090182,7.479402635090182,7.479402635090182,7.479402635090182,0.713
7.483157931596007,7.483157931596007,7.483157931596007,7.483157931596007,0.714
7.498370060084194,7.498370060084194,7.498370060084194,7.498370060084194,0.715
7.50437606804511,7.50437606804511,7.50437606804511,7.50437606804511,0.716
7.506254980557926,7.506254980557926,7.506254980557926,7.506254980557926,0.717
7.506589295984192,7.506589295984192,7.506589295984192,7.506589295984192,0.718
7.513007356106562,7.513007356106562,7.513007356106562,7.513007356106562,0.719
7.522199305556651,7.522199305556651,7.522199305556651,7.522199305556651,0.72
7.541741059863279,7.541741059863279,7.541741059863279,7.541741059863279,0.721
7.6038496521000285,7.6038496521000285,7.6038496521000285,7.6038496521000285,0.722
7.663753259271832,7.663753259271832,7.663753259271832,7.663753259271832,0.723
7.671538433300546,7.671538433300546,7.671538433300546,7.671538433300546,0.724
7.682774527273346,7.682774527273346,7.682774527273346,7.682774527273346,0.725
7.820942643831409,7.820942643831409,7.820942643831409,7.820942643831409,0.726
7.846509646570625,7.846509646570625,7.846509646570625,7.846509646570625,0.727
7.889717295024144,7.889717295024144,7.889717295024144,7.889717295024144,0.728
7.907131847210906,7.907131847210906,7.907131847210906,7.907131847210906,0.729
7.926135132363361,7.926135132363361,7.926135132363361,7.926135132363361,0.73
7.941133900540706,7.941133900540706,7.941133900540706,7.941133900540706,0.731
7.946700255429492,7.946700255429492,7.946700255429492,7.946700255429492,0.732
7.990047488956566,7.990047488956566,7.990047488956566,7.990047488956566,0.733
8.130101116932662,8.130101116932662,8.130101116932662,8.130101116932662,0.734
8.145295460652642,8.145295460652642,8.145295460652642,8.145295460652642,0.735
8.151882242468927,8.151882242468927,8.151882242468927,8.151882242468927,0.736
8.1535122539296,8.1535122539296,8.1535122539296,8.1535122539296,0.737
8.157181782923494,8.157181782923494,8.157181782923494,8.157181782923494,0.738
8.239495280160641,8.239495280160641,8.239495280160641,8.239495280160641,0.739
8.249388513855195,8.249388513855195,8.249388513855195,8.249388513855195,0.74
8.262252294003725,8.262252294003725,8.262252294003725,8.262252294003725,0.741
8.300646730300393,8.300646730300393,8.300646730300393,8.300646730300393,0.742
8.300837870130376,8.300837870130376,8.300837870130376,8.300837870130376,0.743
8.315877779705408,8.315877779705408,8.315877779705408,8.315877779705408,0.744
8.41891850416496,8.41891850416496,8.41891850416496,8.41891850416496,0.745
8.426810115771728,8.426810115771728,8.426810115771728,8.426810115771728,0.746
8.435631987326976,8.435631987326976,8.435631987326976,8.435631987326976,0.747
8.455690537944346,8.455690537944346,8.455690537944346,8.455690537944346,0.748
8.480903532652752,8.480903532652752,8.480903532652752,8.480903532652752,0.749
8.493463174283264,8.493463174283264,8.493463174283264,8.493463174283264,0.75
8.578808356798,8.578808356798,8.578808356798,8.578808356798,0.751
8.586145972892496,8.586145972892496,8.586145972892496,8.586145972892496,0.752
8.649410808863987,8.649410808863987,8.649410808863987,8.649410808863987,0.753
8.67864592690768,8.67864592690768,8.67864592690768,8.67864592690768,0.754
8.690580154354606,8.690580154354606,8.690580154354606,8.690580154354606,0.755
8.716672465601686,8.716672465601686,8.716672465601686,8.716672465601686,0.756
8.718420245276413,8.718420245276413,8.718420245276413,8.718420245276413,0.757
8.768833205180979,8.768833205180979,8.768833205180979,8.768833205180979,0.758
8.772913077469953,8.772913077469953,8.772913077469953,8.772913077469953,0.759
8.811454059954434,8.811454059954434,8.811454059954434,8.811454059954434,0.76
8.820664903929176,8.820664903929176,8.820664903929176,8.820664903929176,0.761
8.838397810919945,8.838397810919945,8.838397810919945,8.838397810919945,0.762
8.86311376749468,8.86311376749468,8.86311376749468,8.86311376749468,0.763
8.866011373129435,8.866011373129435,8.866011373129435,8.866011373129435,0.764
8.884211960073703,8.884211960073703,8.884211960073703,8.884211960073703,0.765
8.907255170329119,8.907255170329119,8.907255170329119,8.907255170329119,0.766
8.972110204276966,8.972110204276966,8.972110204276966,8.972110204276966,0.767
8.996748065921318,8.996748065921318,8.996748065921318,8.996748065921318,0.768
9.016203538967943,9.016203538967943,9.016203538967943,9.016203538967943,0.769
9.076057886768153,9.076057886768153,9.076057886768153,9.076057886768153,0.77
9.109535621430512,9.109535621430512,9.109535621430512,9.109535621430512,0.771
9.129410601518666,9.129410601518666,9.129410601518666,9.129410601518666,0.772
9.13652890756538,9.13652890756538,9.13652890756538,9.13652890756538,0.773
9.160143142813048,9.160143142813048,9.160143142813048,9.160143142813048,0.774
9.161102554447512,9.161102554447512,9.161102554447512,9.161102554447512,0.775
9.335084983107173,9.335084983107173,9.335084983107173,9.335084983107173,0.776
9.338052270818109,9.338052270818109,9.338052270818109,9.338052270818109,0.777
9.411038281496484,9.411038281496484,9.411038281496484,9.411038281496484,0.778
9.420498310165412,9.420498310165412,9.420498310165412,9.420498310165412,0.779
9.43398808969145,9.43398808969145,9.43398808969145,9.43398808969145,0.78
9.50456554445001,9.50456554445001,9.50456554445001,9.50456554445001,0.781
9.54849998776484,9.54849998776484,9.54849998776484,9.54849998776484,0.782
9.583449511213972,9.583449511213972,9.583449511213972,9.583449511213972,0.783
9.630237694586755,9.630237694586755,9.630237694586755,9.630237694586755,0.784
9.635458633460187,9.635458633460187,9.635458633460187,9.635458633460187,0.785
9.652510862322336,9.652510862322336,9.652510862322336,9.652510862322336,0.786
9.72009761762282,9.72009761762282,9.72009761762282,9.72009761762282,0.787
9.783286243789965,9.783286243789965,9.783286243789965,9.783286243789965,0.788
9.884563336749482,9.884563336749482,9.884563336749482,9.884563336749482,0.789
9.886822062766653,9.886822062766653,9.886822062766653,9.886822062766653,0.79
9.946514833098789,9.946514833098789,9.946514833098789,9.946514833098789,0.791
9.974138385578968,9.974138385578968,9.974138385578968,9.974138385578968,0.792
10.018426549250533,10.018426549250533,10.018426549250533,10.018426549250533,0.793
10.072254864787151,10.072254864787151,10.072254864787151,10.072254864787151,0.794
10.113622345008242,10.113622345008242,10.113622345008242,10.113622345008242,0.795
10.233033482669644,10.233033482669644,10.233033482669644,10.233033482669644,0.796
10.24875492648599,10.24875492648599,10.24875492648599,10.24875492648599,0.797
10.25565057860356,10.25565057860356,10.25565057860356,10.25565057860356,0.798
10.317551934883465,10.317551934883465,10.317551934883465,10.317551934883465,0.799
10.35243542821358,10.35243542821358,10.35243542821358,10.35243542821358,0.8
10.356217109803396,10.356217109803396,10.356217109803396,10.356217109803396,0.801
10.387578285242371,10.387578285242371,10.387578285242371,10.387578285242371,0.802
10.466613915867889,10.466613915867889,10.466613915867889,10.466613915867889,0.803
10.478576608880802,10.478576608880802,10.478576608880802,10.478576608880802,0.804
10.535443099550822,10.535443099550822,10.535443099550822,10.535443099550822,0.805
10.616681973737196,10.616681973737196,10.616681973737196,10.616681973737196,0.806
10.617296036500672,10.617296036500672,10.617296036500672,10.617296036500672,0.807
10.648557404570118,10.648557404570118,10.648557404570118,10.648557404570118,0.808
10.71012273386398,10.71012273386398,10.71012273386398,10.71012273386398,0.809
10.714318141936646,10.714318141936646,10.714318141936646,10.714318141936646,0.81
10.789283110568382,10.789283110568382,10.789283110568382,10.789283110568382,0.811
10.795023950866057,10.795023950866057,10.795023950866057,10.795023950866057,0.812
10.819926720576118,10.819926720576118,10.819926720576118,10.819926720576118,0.813
10.826227551626369,10.826227551626369,10.826227551626369,10.826227551626369,0.814
10.87378255092051,10.87378255092051,10.87378255092051,10.87378255092051,0.815
10.898252738755174,10.898252738755174,10.898252738755174,10.898252738755174,0.816
10.91042861383725,10.91042861383725,10.91042861383725,10.91042861383725,0.817
11.122321820008583,11.122321820008583,11.122321820008583,11.122321820008583,0.818
11.195245932762564,11.195245932762564,11.195245932762564,11.195245932762564,0.819
11.241645000668017,11.241645000668017,11.241645000668017,11.241645000668017,0.82
11.261317139767966,11.261317139767966,11.261317139767966,11.261317139767966,0.821
11.26943578178028,11.26943578178028,11.26943578178028,11.26943578178028,0.822
11.393595794944824,11.393595794944824,11.393595794944824,11.393595794944824,0.823
11.461866512169095,11.461866512169095,11.461866512169095,11.461866512169095,0.824
11.51159220233914,11.51159220233914,11.51159220233914,11.51159220233914,0.825
11.673244505852733,11.673244505852733,11.673244505852733,11.673244505852733,0.826
11.6899426184121,11.6899426184121,11.6899426184121,11.6899426184121,0.827
11.791700299229122,11.791700299229122,11.791700299229122,11.791700299229122,0.828
11.792879647026115,11.792879647026115,11.792879647026115,11.792879647026115,0.829
11.881338043728558,11.881338043728558,11.881338043728558,11.881338043728558,0.83
11.95120201465847,11.95120201465847,11.95120201465847,11.95120201465847,0.831
12.007298617157728,12.007298617157728,12.007298617157728,12.007298617157728,0.832
12.107688775365654,12.107688775365654,12.107688775365654,12.107688775365654,0.833
12.122711611001549,12.122711611001549,12.122711611001549,12.122711611001549,0.834
12.134079938719063,12.134079938719063,12.134079938719063,12.134079938719063,0.835
12.138716168180002,12.138716168180002,12.138716168180002,12.138716168180002,0.836
12.276594363079925,12.276594363079925,12.276594363079925,12.276594363079925,0.837
12.31784815590401,12.31784815590401,12.31784815590401,12.31784815590401,0.838
12.421214697069423,12.421214697069423,12.421214697069423,12.421214697069423,0.839
12.492998401458925,12.492998401458925,12.492998401458925,12.492998401458925,0.84
12.619723540750996,12.619723540750996,12.619723540750996,12.619723540750996,0.841
12.670662346714431,12.670662346714431,12.670662346714431,12.670662346714431,0.842
12.75295326572234,12.75295326572234,12.75295326572234,12.75295326572234,0.843
12.805856797879954,12.805856797879954,12.805856797879954,12.805856797879954,0.844
12.816564666441352,12.816564666441352,12.816564666441352,12.816564666441352,0.845
12.953373298139532,12.953373298139532,12.953373298139532,12.953373298139532,0.846
12.971062933666484,12.971062933666484,12.971062933666484,12.971062933666484,0.847
12.979071472541031,12.979071472541031,12.979071472541031,12.979071472541031,0.848
13.011573577526152,13.011573577526152,13.011573577526152,13.011573577526152,0.849
13.04232873593264,13.04232873593264,13.04232873593264,13.04232873593264,0.85
13.156385128368616,13.156385128368616,13.156385128368616,13.156385128368616,0.851
13.204354477614462,13.204354477614462,13.204354477614462,13.204354477614462,0.852
13.353225301449616,13.353225301449616,13.353225301449616,13.353225301449616,0.853
13.42334936911316,13.42334936911316,13.42334936911316,13.42334936911316,0.854
13.469748732236573,13.469748732236573,13.469748732236573,13.469748732236573,0.855
13.599568481831431,13.599568481831431,13.599568481831431,13.599568481831431,0.856
13.695670256877118,13.695670256877118,13.695670256877118,13.695670256877118,0.857
13.772263602032696,13.772263602032696,13.772263602032696,13.772263602032696,0.858
13.853692436483,13.853692436483,13.853692436483,13.853692436483,0.859
13.887303884346744,13.887303884346744,13.887303884346744,13.887303884346744,0.86
13.94853091085846,13.94853091085846,13.94853091085846,13.94853091085846,0.861
13.958333441279184,13.958333441279184,13.958333441279184,13.958333441279184,0.862
13.989581504795831,13.989581504795831,13.989581504795831,13.989581504795831,0.863
14.051952174540588,14.051952174540588,14.051952174540588,14.051952174540588,0.864
14.106749672959124,14.106749672959124,14.106749672959124,14.106749672959124,0.865
14.11955618234636,14.11955618234636,14.11955618234636,14.11955618234636,0.866
14.176329251445486,14.176329251445486,14.176329251445486,14.176329251445486,0.867
14.320464033413767,14.320464033413767,14.320464033413767,14.320464033413767,0.868
14.34392796602249,14.34392796602249,14.34392796602249,14.34392796602249,0.869
14.414330633924404,14.414330633924404,14.414330633924404,14.414330633924404,0.87
14.512407425602593,14.512407425602593,14.512407425602593,14.512407425602593,0.871
14.7398281001738,14.7398281001738,14.7398281001738,14.7398281001738,0.872
14.962449563644324,14.962449563644324,14.962449563644324,14.962449563644324,0.873
15.023730118410883,15.023730118410883,15.023730118410883,15.023730118410883,0.874
15.44273498293385,15.44273498293385,15.44273498293385,15.44273498293385,0.875
15.48292062402134,15.48292062402134,15.48292062402134,15.48292062402134,0.876
15.77510769017656,15.77510769017656,15.77510769017656,15.77510769017656,0.877
15.944242432445511,15.944242432445511,15.944242432445511,15.944242432445511,0.878
16.006932682555213,16.006932682555213,16.006932682555213,16.006932682555213,0.879
16.028721141549212,16.028721141549212,16.028721141549212,16.028721141549212,0.88
16.28010533910136,16.28010533910136,16.28010533910136,16.28010533910136,0.881
16.30408445429325,16.30408445429325,16.30408445429325,16.30408445429325,0.882
16.34289667035392,16.34289667035392,16.34289667035392,16.34289667035392,0.883
16.62759563500803,16.62759563500803,16.62759563500803,16.62759563500803,0.884
16.791021376837815,16.791021376837815,16.791021376837815,16.791021376837815,0.885
16.81348384571474,16.81348384571474,16.81348384571474,16.81348384571474,0.886
16.96644602010961,16.96644602010961,16.96644602010961,16.96644602010961,0.887
17.03935703729761,17.03935703729761,17.03935703729761,17.03935703729761,0.888
17.243241066894328,17.243241066894328,17.243241066894328,17.243241066894328,0.889
17.529340823080652,17.529340823080652,17.529340823080652,17.529340823080652,0.89
17.600069959030954,17.600069959030954,17.600069959030954,17.600069959030954,0.891
17.80829691087359,17.80829691087359,17.80829691087359,17.80829691087359,0.892
17.830140840556567,17.830140840556567,17.830140840556567,17.830140840556567,0.893
17.936625370316417,17.936625370316417,17.936625370316417,17.936625370316417,0.894
17.979939347779695,17.979939347779695,17.979939347779695,17.979939347779695,0.895
18.159223177391937,18.159223177391937,18.159223177391937,18.159223177391937,0.896
18.293822389433863,18.293822389433863,18.293822389433863,18.293822389433863,0.897
18.498414110119384,18.498414110119384,18.498414110119384,18.498414110119384,0.898
18.66575894079121,18.66575894079121,18.66575894079121,18.66575894079121,0.899
18.714772873946096,18.714772873946096,18.714772873946096,18.714772873946096,0.9
18.93946203126578,18.93946203126578,18.93946203126578,18.93946203126578,0.901
19.26176162459644,19.26176162459644,19.26176162459644,19.26176162459644,0.902
19.612833673206957,19.612833673206957,19.612833673206957,19.612833673206957,0.903
19.80144624871297,19.80144624871297,19.80144624871297,19.80144624871297,0.904
19.832287320122624,19.832287320122624,19.832287320122624,19.832287320122624,0.905
19.99708450522611,19.99708450522611,19.99708450522611,19.99708450522611,0.906
20.406136526489234,20.406136526489234,20.406136526489234,20.406136526489234,0.907
20.439597436374747,20.439597436374747,20.439597436374747,20.439597436374747,0.908
20.847044718526448,20.847044718526448,20.847044718526448,20.847044718526448,0.909
21.05499239217894,21.05499239217894,21.05499239217894,21.05499239217894,0.91
21.41138528960349,21.41138528960349,21.41138528960349,21.41138528960349,0.911
22.162749108424432,22.162749108424432,22.162749108424432,22.162749108424432,0.912
22.254802145066364,22.254802145066364,22.254802145066364,22.254802145066364,0.913
22.350735648438462,22.350735648438462,22.350735648438462,22.350735648438462,0.914
22.51960934434913,22.51960934434913,22.51960934434913,22.51960934434913,0.915
22.647486610017417,22.647486610017417,22.647486610017417,22.647486610017417,0.916
22.668950057680693,22.668950057680693,22.668950057680693,22.668950057680693,0.917
22.822729308949683,22.822729308949683,22.822729308949683,22.822729308949683,0.918
23.267441598833692,23.267441598833692,23.267441598833692,23.267441598833692,0.919
23.415833119568862,23.415833119568862,23.415833119568862,23.415833119568862,0.92
23.426556730641764,23.426556730641764,23.426556730641764,23.426556730641764,0.921
23.49799031847669,23.49799031847669,23.49799031847669,23.49799031847669,0.922
23.50335824228313,23.50335824228313,23.50335824228313,23.50335824228313,0.923
23.698410627840502,23.698410627840502,23.698410627840502,23.698410627840502,0.924
23.926451119161207,23.926451119161207,23.926451119161207,23.926451119161207,0.925
24.44260175996212,24.44260175996212,24.44260175996212,24.44260175996212,0.926
24.519925972946275,24.519925972946275,24.519925972946275,24.519925972946275,0.927
24.89989158977102,24.89989158977102,24.89989158977102,24.89989158977102,0.928
25.07921615314765,25.07921615314765,25.07921615314765,25.07921615314765,0.929
25.526341153316483,25.526341153316483,25.526341153316483,25.526341153316483,0.93
25.696164135528456,25.696164135528456,25.696164135528456,25.696164135528456,0.931
25.85041841653172,25.85041841653172,25.85041841653172,25.85041841653172,0.932
25.91359093627173,25.91359093627173,25.91359093627173,25.91359093627173,0.933
26.27971018632485,26.27971018632485,26.27971018632485,26.27971018632485,0.934
26.38332869480552,26.38332869480552,26.38332869480552,26.38332869480552,0.935
26.90109832311481,26.90109832311481,26.90109832311481,26.90109832311481,0.936
26.99544982480461,26.99544982480461,26.99544982480461,26.99544982480461,0.937
28.192984361994487,28.192984361994487,28.192984361994487,28.192984361994487,0.938
28.21787214509908,28.21787214509908,28.21787214509908,28.21787214509908,0.939
28.277534052242032,28.277534052242032,28.277534052242032,28.277534052242032,0.94
29.17957119437011,29.17957119437011,29.17957119437011,29.17957119437011,0.941
29.259628390325467,29.259628390325467,29.259628390325467,29.259628390325467,0.942
29.47743886850447,29.47743886850447,29.47743886850447,29.47743886850447,0.943
29.61584444768756,29.61584444768756,29.61584444768756,29.61584444768756,0.944
29.834611773750613,29.834611773750613,29.834611773750613,29.834611773750613,0.945
29.97000712537851,29.97000712537851,29.97000712537851,29.97000712537851,0.946
30.046640044112863,30.046640044112863,30.046640044112863,30.046640044112863,0.947
30.07266378142369,30.07266378142369,30.07266378142369,30.07266378142369,0.948
30.61080805247284,30.61080805247284,30.61080805247284,30.61080805247284,0.949
30.86376520025873,30.86376520025873,30.86376520025873,30.86376520025873,0.95
31.166554056758685,31.166554056758685,31.166554056758685,31.166554056758685,0.951
33.09073412283116,33.09073412283116,33.09073412283116,33.09073412283116,0.952
33.14753427131435,33.14753427131435,33.14753427131435,33.14753427131435,0.953
33.2779719893122,33.2779719893122,33.2779719893122,33.2779719893122,0.954
33.37403847637748,33.37403847637748,33.37403847637748,33.37403847637748,0.955
33.448341485796256,33.448341485796256,33.448341485796256,33.448341485796256,0.956
33.65030273942918,33.65030273942918,33.65030273942918,33.65030273942918,0.957
33.910803329901135,33.910803329901135,33.910803329901135,33.910803329901135,0.958
34.35046738991908,34.35046738991908,34.35046738991908,34.35046738991908,0.959
34.432451442261176,34.432451442261176,34.432451442261176,34.432451442261176,0.96
36.02905765202885,36.02905765202885,36.02905765202885,36.02905765202885,0.961
36.29929159871369,36.29929159871369,36.29929159871369,36.29929159871369,0.962
36.89905331678758,36.89905331678758,36.89905331678758,36.89905331678758,0.963
37.20906278520933,37.20906278520933,37.20906278520933,37.20906278520933,0.964
37.22032630348825,37.22032630348825,37.22032630348825,37.22032630348825,0.965
37.57640296523455,37.57640296523455,37.57640296523455,37.57640296523455,0.966
37.60113839292429,37.60113839292429,37.60113839292429,37.60113839292429,0.967
39.526017471494775,39.526017471494775,39.526017471494775,39.526017471494775,0.968
40.90453462423831,40.90453462423831,40.90453462423831,40.90453462423831,0.969
41.637011789566834,41.637011789566834,41.637011789566834,41.637011789566834,0.97
43.94863469436248,43.94863469436248,43.94863469436248,43.94863469436248,0.971
47.553637171156375,47.553637171156375,47.553637171156375,47.553637171156375,0.972
47.68813957650479,47.68813957650479,47.68813957650479,47.68813957650479,0.973
48.10985639357572,48.10985639357572,48.10985639357572,48.10985639357572,0.974
50.16455431750534,50.16455431750534,50.16455431750534,50.16455431750534,0.975
52.05042024994608,52.05042024994608,52.05042024994608,52.05042024994608,0.976
52.060241362009045,52.060241362009045,52.060241362009045,52.060241362009045,0.977
58.0914379054442,58.0914379054442,58.0914379054442,58.0914379054442,0.978
59.6366054178067,59.6366054178067,59.6366054178067,59.6366054178067,0.979
60.654171879661945,60.654171879661945,60.654171879661945,60.654171879661945,0.98
61.149291970421686,61.149291970421686,61.149291970421686,61.149291970421686,0.981
65.75611309388017,65.75611309388017,65.75611309388017,65.75611309388017,0.982
67.33649038008237,67.33649038008237,67.33649038008237,67.33649038008237,0.983
70.7564043729079,70.7564043729079,70.7564043729079,70.7564043729079,0.984
75.90330362613717,75.90330362613717,75.90330362613717,75.90330362613717,0.985
80.57045853703676,80.57045853703676,80.57045853703676,80.57045853703676,0.986
80.86979848589979,80.86979848589979,80.86979848589979,80.86979848589979,0.987
83.27798268251509,83.27798268251509,83.27798268251509,83.27798268251509,0.988
85.8776261646502,85.8776261646502,85.8776261646502,85.8776261646502,0.989
88.95695672645199,88.95695672645199,88.95695672645199,88.95695672645199,0.99
104.26347405103655,104.26347405103655,104.26347405103655,104.26347405103655,0.991
146.5426975871408,146.5426975871408,146.5426975871408,146.5426975871408,0.992
211.2200784171518,211.2200784171518,211.2200784171518,211.2200784171518,0.993
243.46688159200693,243.46688159200693,243.46688159200693,243.46688159200693,0.994
293.9130209729694,293.9130209729694,293.9130209729694,293.9130209729694,0.995
321.3392794656898,321.3392794656898,321.3392794656898,321.3392794656898,0.996
326.4033269718328,326.4033269718328,326.4033269718328,326.4033269718328,0.997
437.3907401414472,437.3907401414472,437.3907401414472,437.3907401414472,0.998
739.9246271684536,739.9246271684536,739.9246271684536,739.9246271684536,0.999
8314.294988409338,8314.294988409338,8314.294988409338,8314.294988409338,1.0
8314.294988409338,8314.294988409338,8314.294988409338,8314.294988409338,1


==> results/mean_width_cdf_d1_K5.csv <==
mean_width_best,mean_width_fixed,mean_width_random,mean_width_worst,F
0,0,0,0,0
3.3793998870601176,3.3793998870601176,3.3793998870601176,3.3793998870601176,0.001
3.652657156638881,3.652657156638881,3.652657156638881,3.652657156638881,0.002
3.7358014735152767,3.7358014735152767,3.7358014735152767,3.7358014735152767,0.003
3.76339717792595,3.76339717792595,3.76339717792595,3.76339717792595,0.004
3.766689703659994,3.766689703659994,3.766689703659994,3.766689703659994,0.005
3.7721584918064353,3.7721584918064353,3.7721584918064353,3.7721584918064353,0.006
3.811307107827508,3.811307107827508,3.811307107827508,3.811307107827508,0.007
3.847467464460205,3.847467464460205,3.847467464460205,3.847467464460205,0.008
3.8751918212702496,3.8751918212702496,3.8751918212702496,3.8751918212702496,0.009
3.8769991187608737,3.8769991187608737,3.8769991187608737,3.8769991187608737,0.01
3.877501029347273,3.877501029347273,3.877501029347273,3.877501029347273,0.011
3.913077526058925,3.913077526058925,3.913077526058925,3.913077526058925,0.012
3.919303876137057,3.919303876137057,3.919303876137057,3.919303876137057,0.013
3.923294456903659,3.923294456903659,3.923294456903659,3.923294456903659,0.014
3.9234991013503393,3.9234991013503393,3.9234991013503393,3.9234991013503393,0.015
3.932246629538282,3.932246629538282,3.932246629538282,3.932246629538282,0.016
3.9451948528351246,3.9451948528351246,3.9451948528351246,3.9451948528351246,0.017
3.973866175473076,3.973866175473076,3.973866175473076,3.973866175473076,0.018
4.024443588181951,4.024443588181951,4.024443588181951,4.024443588181951,0.019
4.040424648082457,4.040424648082457,4.040424648082457,4.040424648082457,0.02
4.052491548899924,4.052491548899924,4.052491548899924,4.052491548899924,0.021
4.118954833765572,4.118954833765572,4.118954833765572,4.118954833765572,0.022
4.129268677872762,4.129268677872762,4.129268677872762,4.129268677872762,0.023
4.166189789001949,4.166189789001949,4.166189789001949,4.166189789001949,0.024
4.195619973389229,4.195619973389229,4.195619973389229,4.195619973389229,0.025
4.199742683199004,4.199742683199004,4.199742683199004,4.199742683199004,0.026
4.233363040372711,4.233363040372711,4.233363040372711,4.233363040372711,0.027
4.235140186609436,4.235140186609436,4.235140186609436,4.235140186609436,0.028
4.242008859129716,4.242008859129716,4.242008859129716,4.242008859129716,0.029
4.248831719637689,4.248831719637689,4.248831719637689,4.248831719637689,0.03
4.272287961388108,4.272287961388108,4.272287961388108,4.272287961388108,0.031
4.289541781790149,4.289541781790149,4.289541781790149,4.289541781790149,0.032
4.294367077874729,4.294367077874729,4.294367077874729,4.294367077874729,0.033
4.311045395764197,4.311045395764197,4.311045395764197,4.311045395764197,0.034
4.3147628417670925,4.3147628417670925,4.3147628417670925,4.3147628417670925,0.035
4.319629763215813,4.319629763215813,4.319629763215813,4.319629763215813,0.036
4.320085629585534,4.320085629585534,4.320085629585534,4.320085629585534,0.037
4.320393005506728,4.320393005506728,4.320393005506728,4.320393005506728,0.038
4.3320840726564205,4.3320840726564205,4.3320840726564205,4.3320840726564205,0.039
4.360933166478564,4.360933166478564,4.360933166478564,4.360933166478564,0.04
4.404525950501977,4.404525950501977,4.404525950501977,4.404525950501977,0.041
4.448486573484494,4.448486573484494,4.448486573484494,4.448486573484494,0.042
4.457479506517931,4.457479506517931,4.457479506517931,4.457479506517931,0.043
4.472218234150542,4.472218234150542,4.472218234150542,4.472218234150542,0.044
4.495520545567926,4.495520545567926,4.495520545567926,4.495520545567926,0.045
4.499635886117095,4.499635886117095,4.499635886117095,4.499635886117095,0.046
4.512345738792431,4.512345738792431,4.512345738792431,4.512345738792431,0.047
4.519997676665341,4.519997676665341,4.519997676665341,4.519997676665341,0.048
4.523180552303791,4.523180552303791,4.523180552303791,4.523180552303791,0.049
4.529312143592061,4.529312143592061,4.529312143592061,4.529312143592061,0.05
4.531964504740223,4.531964504740223,4.531964504740223,4.531964504740223,0.051
4.5372973425505645,4.5372973425505645,4.5372973425505645,4.5372973425505645,0.052
4.541383088728787,4.541383088728787,4.541383088728787,4.541383088728787,0.053
4.547665120110032,4.547665120110032,4.547665120110032,4.547665120110032,0.054
4.573598242559099,4.573598242559099,4.573598242559099,4.573598242559099,0.055
4.574775993773009,4.574775993773009,4.574775993773009,4.574775993773009,0.056
4.608297294740442,4.608297294740442,4.608297294740442,4.608297294740442,0.057
4.61436902650933,4.61436902650933,4.61436902650933,4.61436902650933,0.058
4.637790269795033,4.637790269795033,4.637790269795033,4.637790269795033,0.059
4.667152156294481,4.667152156294481,4.667152156294481,4.667152156294481,0.06
4.676902440592807,4.676902440592807,4.676902440592807,4.676902440592807,0.061
4.678946830325545,4.678946830325545,4.678946830325545,4.678946830325545,0.062
4.706926079001617,4.706926079001617,4.706926079001617,4.706926079001617,0.063
4.710425241491537,4.710425241491537,4.710425241491537,4.710425241491537,0.064
4.717784412526626,4.717784412526626,4.717784412526626,4.717784412526626,0.065
4.718577806266542,4.718577806266542,4.718577806266542,4.718577806266542,0.066
4.724750675276368,4.724750675276368,4.724750675276368,4.724750675276368,0.067
4.73363712853465,4.73363712853465,4.73363712853465,4.73363712853465,0.068
4.734158388954166,4.734158388954166,4.734158388954166,4.734158388954166,0.069
4.745261152223541,4.745261152223541,4.745261152223541,4.745261152223541,0.07
4.746390357163511,4.746390357163511,4.746390357163511,4.746390357163511,0.071
4.750945234158344,4.750945234158344,4.750945234158344,4.750945234158344,0.072
4.751776059221718,4.751776059221718,4.751776059221718,4.751776059221718,0.073
4.7570102464690045,4.7570102464690045,4.7570102464690045,4.7570102464690045,0.074
4.759144041561115,4.759144041561115,4.759144041561115,4.759144041561115,0.075
4.763790768564693,4.763790768564693,4.763790768564693,4.763790768564693,0.076
4.773956859045347,4.773956859045347,4.773956859045347,4.773956859045347,0.077
4.778402502145384,4.778402502145384,4.778402502145384,4.778402502145384,0.078
4.778758187191571,4.778758187191571,4.778758187191571,4.778758187191571,0.079
4.782324692976568,4.782324692976568,4.782324692976568,4.782324692976568,0.08
4.808122323148633,4.808122323148633,4.808122323148633,4.808122323148633,0.081
4.816452335716736,4.816452335716736,4.816452335716736,4.816452335716736,0.082
4.821884557483473,4.821884557483473,4.821884557483473,4.821884557483473,0.083
4.865164399128966,4.865164399128966,4.865164399128966,4.865164399128966,0.084
4.878261018306792,4.878261018306792,4.878261018306792,4.878261018306792,0.085
4.885590731207221,4.885590731207221,4.885590731207221,4.885590731207221,0.086
4.908367267296888,4.908367267296888,4.908367267296888,4.908367267296888,0.087
4.909015838376064,4.909015838376064,4.909015838376064,4.909015838376064,0.088
4.945391681100643,4.945391681100643,4.945391681100643,4.945391681100643,0.089
4.952946116984177,4.952946116984177,4.952946116984177,4.952946116984177,0.09
4.960325304922423,4.960325304922423,4.960325304922423,4.960325304922423,0.091
4.964244591612997,4.964244591612997,4.964244591612997,4.964244591612997,0.092
4.966451647483827,4.966451647483827,4.966451647483827,4.966451647483827,0.093
4.980620628738189,4.980620628738189,4.980620628738189,4.980620628738189,0.094
4.9806879633248045,4.9806879633248045,4.9806879633248045,4.9806879633248045,0.095
4.985406144687811,4.985406144687811,4.985406144687811,4.985406144687811,0.096
4.988181128672477,4.988181128672477,4.988181128672477,4.988181128672477,0.097
4.99290257099541,4.99290257099541,4.99290257099541,4.99290257099541,0.098
5.000688838180635,5.000688838180635,5.000688838180635,5.000688838180635,0.099
5.012004646151202,5.012004646151202,5.012004646151202,5.012004646151202,0.1
5.052476260943407,5.052476260943407,5.052476260943407,5.052476260943407,0.101
5.054700889892756,5.054700889892756,5.054700889892756,5.054700889892756,0.102
5.058749421720771,5.058749421720771,5.058749421720771,5.058749421720771,0.103
5.061484318788938,5.061484318788938,5.061484318788938,5.061484318788938,0.104
5.086213882173094,5.086213882173094,5.086213882173094,5.086213882173094,0.105
5.0961953654656345,5.0961953654656345,5.0961953654656345,5.0961953654656345,0.106
5.117876138789171,5.117876138789171,5.117876138789171,5.117876138789171,0.107
5.12267618622531,5.12267618622531,5.12267618622531,5.12267618622531,0.108
5.128464989343334,5.128464989343334,5.128464989343334,5.128464989343334,0.109
5.140430016582248,5.140430016582248,5.140430016582248,5.140430016582248,0.11
5.172075825505563,5.172075825505563,5.172075825505563,5.172075825505563,0.111
5.200781998315156,5.200781998315156,5.200781998315156,5.200781998315156,0.112
5.202453410575922,5.202453410575922,5.202453410575922,5.202453410575922,0.113
5.206523652769857,5.206523652769857,5.206523652769857,5.206523652769857,0.114
5.209192215799797,5.209192215799797,5.209192215799797,5.209192215799797,0.115
5.211334927924492,5.211334927924492,5.211334927924492,5.211334927924492,0.116
5.216222090357218,5.216222090357218,5.216222090357218,5.216222090357218,0.117
5.222423317724287,5.222423317724287,5.222423317724287,5.222423317724287,0.118
5.242643926803442,5.242643926803442,5.242643926803442,5.242643926803442,0.119
5.251514271790362,5.251514271790362,5.251514271790362,5.251514271790362,0.12
5.267134269887648,5.267134269887648,5.267134269887648,5.267134269887648,0.121
5.297999781437798,5.297999781437798,5.297999781437798,5.297999781437798,0.122
5.305121926425793,5.305121926425793,5.305121926425793,5.305121926425793,0.123
5.307600396594791,5.307600396594791,5.307600396594791,5.307600396594791,0.124
5.308763739702807,5.308763739702807,5.308763739702807,5.308763739702807,0.125
5.330215559340818,5.330215559340818,5.330215559340818,5.330215559340818,0.126
5.3313971767935024,5.3313971767935024,5.3313971767935024,5.3313971767935024,0.127
5.33629416696795,5.33629416696795,5.33629416696795,5.33629416696795,0.128
5.341697765704684,5.341697765704684,5.341697765704684,5.341697765704684,0.129
5.35165747498137,5.35165747498137,5.35165747498137,5.35165747498137,0.13
5.356730771824925,5.356730771824925,5.356730771824925,5.356730771824925,0.131
5.361362917149303,5.361362917149303,5.361362917149303,5.361362917149303,0.132
5.373830827919868,5.373830827919868,5.373830827919868,5.373830827919868,0.133
5.387882047518966,5.387882047518966,5.387882047518966,5.387882047518966,0.134
5.40709365586588,5.40709365586588,5.40709365586588,5.40709365586588,0.135
5.410671999963583,5.410671999963583,5.410671999963583,5.410671999963583,0.136
5.417465653920871,5.417465653920871,5.417465653920871,5.417465653920871,0.137
5.439177892601066,5.439177892601066,5.439177892601066,5.439177892601066,0.138
5.447831546303496,5.447831546303496,5.447831546303496,5.447831546303496,0.139
5.471711671220854,5.471711671220854,5.471711671220854,5.471711671220854,0.14
5.4829726860290044,5.4829726860290044,5.4829726860290044,5.4829726860290044,0.141
5.505292070868143,5.505292070868143,5.505292070868143,5.505292070868143,0.142
5.513797063527317,5.513797063527317,5.513797063527317,5.513797063527317,0.143
5.52992596382679,5.52992596382679,5.52992596382679,5.52992596382679,0.144
5.546783831913801,5.546783831913801,5.546783831913801,5.546783831913801,0.145
5.557414994580574,5.557414994580574,5.557414994580574,5.557414994580574,0.146
5.5613011280104345,5.5613011280104345,5.5613011280104345,5.5613011280104345,0.147
5.563198269404243,5.563198269404243,5.563198269404243,5.563198269404243,0.148
5.56659967153582,5.56659967153582,5.56659967153582,5.56659967153582,0.149
5.573879904462134,5.573879904462134,5.573879904462134,5.573879904462134,0.15
5.579721883887647,5.579721883887647,5.579721883887647,5.579721883887647,0.151
5.602865464947482,5.602865464947482,5.602865464947482,5.602865464947482,0.152
5.617954956884208,5.617954956884208,5.617954956884208,5.617954956884208,0.153
5.620887469370839,5.620887469370839,5.620887469370839,5.620887469370839,0.154
5.629728588744492,5.629728588744492,5.629728588744492,5.629728588744492,0.155
5.640451782548429,5.640451782548429,5.640451782548429,5.640451782548429,0.156
5.644908505524555,5.644908505524555,5.644908505524555,5.644908505524555,0.157
5.663918649496858,5.663918649496858,5.663918649496858,5.663918649496858,0.158
5.666362214102577,5.666362214102577,5.666362214102577,5.666362214102577,0.159
5.674705892871282,5.674705892871282,5.674705892871282,5.674705892871282,0.16
5.681885879494019,5.681885879494019,5.681885879494019,5.681885879494019,0.161
5.705241955246494,5.705241955246494,5.705241955246494,5.705241955246494,0.162
5.70548245363196,5.70548245363196,5.70548245363196,5.70548245363196,0.163
5.706085491924432,5.706085491924432,5.706085491924432,5.706085491924432,0.164
5.735501820076964,5.735501820076964,5.735501820076964,5.735501820076964,0.165
5.742795094023519,5.742795094023519,5.742795094023519,5.742795094023519,0.166
5.745698771937448,5.745698771937448,5.745698771937448,5.745698771937448,0.167
5.748250861745722,5.748250861745722,5.748250861745722,5.748250861745722,0.168
5.767664356076821,5.767664356076821,5.767664356076821,5.767664356076821,0.169
5.76810535265463,5.76810535265463,5.76810535265463,5.76810535265463,0.17
5.790978189467547,5.790978189467547,5.790978189467547,5.790978189467547,0.171
5.793429598358823,5.793429598358823,5.793429598358823,5.793429598358823,0.172
5.797416544721994,5.797416544721994,5.797416544721994,5.797416544721994,0.173
5.806773445598974,5.806773445598974,5.806773445598974,5.806773445598974,0.174
5.807042691963923,5.807042691963923,5.807042691963923,5.807042691963923,0.175
5.813723925974306,5.813723925974306,5.813723925974306,5.813723925974306,0.176
5.824694986831906,5.824694986831906,5.824694986831906,5.824694986831906,0.177
5.8281355917539805,5.8281355917539805,5.8281355917539805,5.8281355917539805,0.178
5.839806271529641,5.839806271529641,5.839806271529641,5.839806271529641,0.179
5.871309990835939,5.871309990835939,5.871309990835939,5.871309990835939,0.18
5.879387667771497,5.879387667771497,5.879387667771497,5.879387667771497,0.181
5.881671157793808,5.881671157793808,5.881671157793808,5.881671157793808,0.182
5.885886256064861,5.885886256064861,5.885886256064861,5.885886256064861,0.183
5.915102711131263,5.915102711131263,5.915102711131263,5.915102711131263,0.184
5.921514860137679,5.921514860137679,5.921514860137679,5.921514860137679,0.185
5.9250609961422604,5.9250609961422604,5.9250609961422604,5.9250609961422604,0.186
5.927229953725355,5.927229953725355,5.927229953725355,5.927229953725355,0.187
5.928721990142668,5.928721990142668,5.928721990142668,5.928721990142668,0.188
5.93836740795113,5.93836740795113,5.93836740795113,5.93836740795113,0.189
5.94760515414106,5.94760515414106,5.94760515414106,5.94760515414106,0.19
5.956773618644098,5.956773618644098,5.956773618644098,5.956773618644098,0.191
5.958258940878246,5.958258940878246,5.958258940878246,5.958258940878246,0.192
5.959967249842488,5.959967249842488,5.959967249842488,5.959967249842488,0.193
5.964273069109195,5.964273069109195,5.964273069109195,5.964273069109195,0.194
5.964371153938082,5.964371153938082,5.964371153938082,5.964371153938082,0.195
5.9660916876641945,5.9660916876641945,5.9660916876641945,5.9660916876641945,0.196
5.970964791680618,5.970964791680618,5.970964791680618,5.970964791680618,0.197
5.974762125588429,5.974762125588429,5.974762125588429,5.974762125588429,0.198
5.981958420524215,5.981958420524215,5.981958420524215,5.981958420524215,0.199
5.982051413156704,5.982051413156704,5.982051413156704,5.982051413156704,0.2
5.990033949606488,5.990033949606488,5.990033949606488,5.990033949606488,0.201
6.01617151894314,6.01617151894314,6.01617151894314,6.01617151894314,0.202
6.022766841576361,6.022766841576361,6.022766841576361,6.022766841576361,0.203
6.026272986803926,6.026272986803926,6.026272986803926,6.026272986803926,0.204
6.036867189929802,6.036867189929802,6.036867189929802,6.036867189929802,0.205
6.040790243637935,6.040790243637935,6.040790243637935,6.040790243637935,0.206
6.047680639861474,6.047680639861474,6.047680639861474,6.047680639861474,0.207
6.053623231946937,6.053623231946937,6.053623231946937,6.053623231946937,0.208
6.0797793450475766,6.0797793450475766,6.0797793450475766,6.0797793450475766,0.209
6.087924935762121,6.087924935762121,6.087924935762121,6.087924935762121,0.21
6.092387337929897,6.092387337929897,6.092387337929897,6.092387337929897,0.211
6.095558552162992,6.095558552162992,6.095558552162992,6.095558552162992,0.212
6.096028917529583,6.096028917529583,6.096028917529583,6.096028917529583,0.213
6.113722341483023,6.113722341483023,6.113722341483023,6.113722341483023,0.214
6.117690917591405,6.117690917591405,6.117690917591405,6.117690917591405,0.215
6.1234971601373385,6.1234971601373385,6.1234971601373385,6.1234971601373385,0.216
6.137128561192122,6.137128561192122,6.137128561192122,6.137128561192122,0.217
6.150311268858584,6.150311268858584,6.150311268858584,6.150311268858584,0.218
6.152199679146481,6.152199679146481,6.152199679146481,6.152199679146481,0.219
6.187106727300473,6.187106727300473,6.187106727300473,6.187106727300473,0.22
6.187620608785142,6.187620608785142,6.187620608785142,6.187620608785142,0.221
6.188247045530019,6.188247045530019,6.188247045530019,6.188247045530019,0.222
6.18988381449464,6.18988381449464,6.18988381449464,6.18988381449464,0.223
6.2069861088832425,6.2069861088832425,6.2069861088832425,6.2069861088832425,0.224
6.249949493411088,6.249949493411088,6.249949493411088,6.249949493411088,0.225
6.2547443698693685,6.2547443698693685,6.2547443698693685,6.2547443698693685,0.226
6.259067931419488,6.259067931419488,6.259067931419488,6.259067931419488,0.227
6.259956085901265,6.259956085901265,6.259956085901265,6.259956085901265,0.228
6.260228141843381,6.260228141843381,6.260228141843381,6.260228141843381,0.229
6.264482536979144,6.264482536979144,6.264482536979144,6.264482536979144,0.23
6.267569718323332,6.267569718323332,6.267569718323332,6.267569718323332,0.231
6.270463431108258,6.270463431108258,6.270463431108258,6.270463431108258,0.232
6.277535517419843,6.277535517419843,6.277535517419843,6.277535517419843,0.233
6.286852559646913,6.286852559646913,6.286852559646913,6.286852559646913,0.234
6.299035562335478,6.299035562335478,6.299035562335478,6.299035562335478,0.235
6.308221883226895,6.308221883226895,6.308221883226895,6.308221883226895,0.236
6.308421622950054,6.308421622950054,6.308421622950054,6.308421622950054,0.237
6.357786911257617,6.357786911257617,6.357786911257617,6.357786911257617,0.238
6.369008792700752,6.369008792700752,6.369008792700752,6.369008792700752,0.239
6.374515964295249,6.374515964295249,6.374515964295249,6.374515964295249,0.24
6.381241569590065,6.381241569590065,6.381241569590065,6.381241569590065,0.241
6.385876511212812,6.385876511212812,6.385876511212812,6.385876511212812,0.242
6.393714904990334,6.393714904990334,6.393714904990334,6.393714904990334,0.243
6.404843410879172,6.404843410879172,6.404843410879172,6.404843410879172,0.244
6.416063770190164,6.416063770190164,6.416063770190164,6.416063770190164,0.245
6.431765718362261,6.431765718362261,6.431765718362261,6.431765718362261,0.246
6.439135907295306,6.439135907295306,6.439135907295306,6.439135907295306,0.247
6.439320319220932,6.439320319220932,6.439320319220932,6.439320319220932,0.248
6.441288589588159,6.441288589588159,6.441288589588159,6.441288589588159,0.249
6.480060261865468,6.480060261865468,6.480060261865468,6.480060261865468,0.25
6.502364757439157,6.502364757439157,6.502364757439157,6.502364757439157,0.251
6.551423588806704,6.551423588806704,6.551423588806704,6.551423588806704,0.252
6.560444402459292,6.560444402459292,6.560444402459292,6.560444402459292,0.253
6.561162235394417,6.561162235394417,6.561162235394417,6.561162235394417,0.254
6.577657277605693,6.577657277605693,6.577657277605693,6.577657277605693,0.255
6.57826115863042,6.57826115863042,6.57826115863042,6.57826115863042,0.256
6.583816140263517,6.583816140263517,6.583816140263517,6.583816140263517,0.257
6.623045903556768,6.623045903556768,6.623045903556768,6.623045903556768,0.258
6.629727611633244,6.629727611633244,6.629727611633244,6.629727611633244,0.259
6.638096760326483,6.638096760326483,6.638096760326483,6.638096760326483,0.26
6.644018556317175,6.644018556317175,6.644018556317175,6.644018556317175,0.261
6.653214785006109,6.653214785006109,6.653214785006109,6.653214785006109,0.262
6.653911000477245,6.653911000477245,6.653911000477245,6.653911000477245,0.263
6.658378772078038,6.658378772078038,6.658378772078038,6.658378772078038,0.264
6.666072253832107,6.666072253832107,6.666072253832107,6.666072253832107,0.265
6.6681350887554105,6.6681350887554105,6.6681350887554105,6.6681350887554105,0.266
6.675045572973269,6.675045572973269,6.675045572973269,6.675045572973269,0.267
6.675492695141398,6.675492695141398,6.675492695141398,6.675492695141398,0.268
6.680107178690204,6.680107178690204,6.680107178690204,6.680107178690204,0.269
6.698834853962907,6.698834853962907,6.698834853962907,6.698834853962907,0.27
6.699181649460714,6.699181649460714,6.699181649460714,6.699181649460714,0.271
6.6994763630272365,6.6994763630272365,6.6994763630272365,6.6994763630272365,0.272
6.7031704763020175,6.7031704763020175,6.7031704763020175,6.7031704763020175,0.273
6.705733208412757,6.705733208412757,6.705733208412757,6.705733208412757,0.274
6.72441897316499,6.72441897316499,6.72441897316499,6.72441897316499,0.275
6.725289134466826,6.725289134466826,6.725289134466826,6.725289134466826,0.276
6.736908180945308,6.736908180945308,6.736908180945308,6.736908180945308,0.277
6.73754255038212,6.73754255038212,6.73754255038212,6.73754255038212,0.278
6.746452820077476,6.746452820077476,6.746452820077476,6.746452820077476,0.279
6.748679424121042,6.748679424121042,6.748679424121042,6.748679424121042,0.28
6.770962194294386,6.770962194294386,6.770962194294386,6.770962194294386,0.281
6.777225625837064,6.777225625837064,6.777225625837064,6.777225625837064,0.282
6.783363212672453,6.783363212672453,6.783363212672453,6.783363212672453,0.283
6.791155899245261,6.791155899245261,6.791155899245261,6.791155899245261,0.284
6.793573094905384,6.793573094905384,6.793573094905384,6.793573094905384,0.285
6.797888426378096,6.797888426378096,6.797888426378096,6.797888426378096,0.286
6.812034769756864,6.812034769756864,6.812034769756864,6.812034769756864,0.287
6.82167185453157,6.82167185453157,6.82167185453157,6.82167185453157,0.288
6.830288576322731,6.830288576322731,6.830288576322731,6.830288576322731,0.289
6.846710694826824,6.846710694826824,6.846710694826824,6.846710694826824,0.29
6.858475536224083,6.858475536224083,6.858475536224083,6.858475536224083,0.291
6.869221791057148,6.869221791057148,6.869221791057148,6.869221791057148,0.292
6.876601620001144,6.876601620001144,6.876601620001144,6.876601620001144,0.293
6.911241583781878,6.911241583781878,6.911241583781878,6.911241583781878,0.294
6.918453498153492,6.918453498153492,6.918453498153492,6.918453498153492,0.295
6.942105793369545,6.942105793369545,6.942105793369545,6.942105793369545,0.296
6.963941473054638,6.963941473054638,6.963941473054638,6.963941473054638,0.297
6.968429117112302,6.968429117112302,6.968429117112302,6.968429117112302,0.298
7.0070811098408585,7.0070811098408585,7.0070811098408585,7.0070811098408585,0.299
7.014103986791308,7.014103986791308,7.014103986791308,7.014103986791308,0.3
7.024158407419283,7.024158407419283,7.024158407419283,7.024158407419283,0.301
7.024838163659445,7.024838163659445,7.024838163659445,7.024838163659445,0.302
7.025329403138549,7.025329403138549,7.025329403138549,7.025329403138549,0.303
7.044496892521659,7.044496892521659,7.044496892521659,7.044496892521659,0.304
7.045948255985733,7.045948255985733,7.045948255985733,7.045948255985733,0.305
7.063239238499087,7.063239238499087,7.063239238499087,7.063239238499087,0.306
7.064404215368379,7.064404215368379,7.064404215368379,7.064404215368379,0.307
7.0745683686289125,7.0745683686289125,7.0745683686289125,7.0745683686289125,0.308
7.077384586425143,7.077384586425143,7.077384586425143,7.077384586425143,0.309
7.077679735972906,7.077679735972906,7.077679735972906,7.077679735972906,0.31
7.078195335635598,7.078195335635598,7.078195335635598,7.078195335635598,0.311
7.081139570622189,7.081139570622189,7.081139570622189,7.081139570622189,0.312
7.083649936970051,7.083649936970051,7.083649936970051,7.083649936970051,0.313
7.0858542295588585,7.0858542295588585,7.0858542295588585,7.0858542295588585,0.314
7.096217790534762,7.096217790534762,7.096217790534762,7.096217790534762,0.315
7.097262744523959,7.097262744523959,7.097262744523959,7.097262744523959,0.316
7.100212135996359,7.100212135996359,7.100212135996359,7.100212135996359,0.317
7.100802328734497,7.100802328734497,7.100802328734497,7.100802328734497,0.318
7.130860682407662,7.130860682407662,7.130860682407662,7.130860682407662,0.319
7.131152481431286,7.131152481431286,7.131152481431286,7.131152481431286,0.32
7.137912713244787,7.137912713244787,7.137912713244787,7.137912713244787,0.321
7.142920411020654,7.142920411020654,7.142920411020654,7.142920411020654,0.322
7.1512468369362425,7.1512468369362425,7.1512468369362425,7.1512468369362425,0.323
7.164502093534221,7.164502093534221,7.164502093534221,7.164502093534221,0.324
7.187349148164241,7.187349148164241,7.187349148164241,7.187349148164241,0.325
7.190017071773529,7.190017071773529,7.190017071773529,7.190017071773529,0.326
7.213235054661706,7.213235054661706,7.213235054661706,7.213235054661706,0.327
7.223544822189146,7.223544822189146,7.223544822189146,7.223544822189146,0.328
7.230183763905506,7.230183763905506,7.230183763905506,7.230183763905506,0.329
7.240111288188789,7.240111288188789,7.240111288188789,7.240111288188789,0.33
7.240772451079104,7.240772451079104,7.240772451079104,7.240772451079104,0.331
7.256851584033203,7.256851584033203,7.256851584033203,7.256851584033203,0.332
7.257073448804305,7.257073448804305,7.257073448804305,7.257073448804305,0.333
7.259831727589616,7.259831727589616,7.259831727589616,7.259831727589616,0.334
7.275923344956103,7.275923344956103,7.275923344956103,7.275923344956103,0.335
7.360530068801503,7.360530068801503,7.360530068801503,7.360530068801503,0.336
7.366660830803294,7.366660830803294,7.366660830803294,7.366660830803294,0.337
7.376033092352238,7.376033092352238,7.376033092352238,7.376033092352238,0.338
7.396535123782973,7.396535123782973,7.396535123782973,7.396535123782973,0.339
7.408752270562177,7.408752270562177,7.408752270562177,7.408752270562177,0.34
7.419742304647202,7.419742304647202,7.419742304647202,7.419742304647202,0.341
7.431828157711371,7.431828157711371,7.431828157711371,7.431828157711371,0.342
7.4324857252160355,7.4324857252160355,7.4324857252160355,7.4324857252160355,0.343
7.443106331267284,7.443106331267284,7.443106331267284,7.443106331267284,0.344
7.464783983934422,7.464783983934422,7.464783983934422,7.464783983934422,0.345
7.479976893796952,7.479976893796952,7.479976893796952,7.479976893796952,0.346
7.488535755778788,7.488535755778788,7.488535755778788,7.488535755778788,0.347
7.491412871853407,7.491412871853407,7.491412871853407,7.491412871853407,0.348
7.494032892190604,7.494032892190604,7.494032892190604,7.494032892190604,0.349
7.49974696655415,7.49974696655415,7.49974696655415,7.49974696655415,0.35
7.518449703492594,7.518449703492594,7.518449703492594,7.518449703492594,0.351
7.528660946699701,7.528660946699701,7.528660946699701,7.528660946699701,0.352
7.533829973843206,7.533829973843206,7.533829973843206,7.533829973843206,0.353
7.552236805001658,7.552236805001658,7.552236805001658,7.552236805001658,0.354
7.563171669121233,7.563171669121233,7.563171669121233,7.563171669121233,0.355
7.580460461395625,7.580460461395625,7.580460461395625,7.580460461395625,0.356
7.582827476631121,7.582827476631121,7.582827476631121,7.582827476631121,0.357
7.587230258171431,7.587230258171431,7.587230258171431,7.587230258171431,0.358
7.596705555136729,7.596705555136729,7.596705555136729,7.596705555136729,0.359
7.601298903524221,7.601298903524221,7.601298903524221,7.601298903524221,0.36
7.603255634685398,7.603255634685398,7.603255634685398,7.603255634685398,0.361
7.619002825894931,7.619002825894931,7.619002825894931,7.619002825894931,0.362
7.649257107606559,7.649257107606559,7.649257107606559,7.649257107606559,0.363
7.655986479278603,7.655986479278603,7.655986479278603,7.655986479278603,0.364
7.667237423091821,7.667237423091821,7.667237423091821,7.667237423091821,0.365
7.679132023731608,7.679132023731608,7.679132023731608,7.679132023731608,0.366
7.691509423383096,7.691509423383096,7.691509423383096,7.691509423383096,0.367
7.692150811505934,7.692150811505934,7.692150811505934,7.692150811505934,0.368
7.700484114332575,7.700484114332575,7.700484114332575,7.700484114332575,0.369
7.725150349432945,7.725150349432945,7.725150349432945,7.725150349432945,0.37
7.734642224474706,7.734642224474706,7.734642224474706,7.734642224474706,0.371
7.735853114206255,7.735853114206255,7.735853114206255,7.735853114206255,0.372
7.743944895504615,7.743944895504615,7.743944895504615,7.743944895504615,0.373
7.75457258656239,7.75457258656239,7.75457258656239,7.75457258656239,0.374
7.769506880644821,7.769506880644821,7.769506880644821,7.769506880644821,0.375
7.774569037391859,7.774569037391859,7.774569037391859,7.774569037391859,0.376
7.778076479262575,7.778076479262575,7.778076479262575,7.778076479262575,0.377
7.780370605177386,7.780370605177386,7.780370605177386,7.780370605177386,0.378
7.792109576774434,7.792109576774434,7.792109576774434,7.792109576774434,0.379
7.808101842922907,7.808101842922907,7.808101842922907,7.808101842922907,0.38
7.81196572737809,7.81196572737809,7.81196572737809,7.81196572737809,0.381
7.821519739256312,7.821519739256312,7.821519739256312,7.821519739256312,0.382
7.823536317177297,7.823536317177297,7.823536317177297,7.823536317177297,0.383
7.842858123296538,7.842858123296538,7.842858123296538,7.842858123296538,0.384
7.844162467932771,7.844162467932771,7.844162467932771,7.844162467932771,0.385
7.857183656655635,7.857183656655635,7.857183656655635,7.857183656655635,0.386
7.858894903830947,7.858894903830947,7.858894903830947,7.858894903830947,0.387
7.865337927150595,7.865337927150595,7.865337927150595,7.865337927150595,0.388
7.865556172645883,7.865556172645883,7.865556172645883,7.865556172645883,0.389
7.871264941852527,7.871264941852527,7.871264941852527,7.871264941852527,0.39
7.903116273482105,7.903116273482105,7.903116273482105,7.903116273482105,0.391
7.932382794002428,7.932382794002428,7.932382794002428,7.932382794002428,0.392
7.933769460449761,7.933769460449761,7.933769460449761,7.933769460449761,0.393
7.962088673858013,7.962088673858013,7.962088673858013,7.962088673858013,0.394
7.962638668488341,7.962638668488341,7.962638668488341,7.962638668488341,0.395
7.967889587302555,7.967889587302555,7.967889587302555,7.967889587302555,0.396
7.978667925858492,7.978667925858492,7.978667925858492,7.978667925858492,0.397
7.996583702308547,7.996583702308547,7.996583702308547,7.996583702308547,0.398
8.010802380310961,8.010802380310961,8.010802380310961,8.010802380310961,0.399
8.044753744883032,8.044753744883032,8.044753744883032,8.044753744883032,0.4
8.063485343710017,8.063485343710017,8.063485343710017,8.063485343710017,0.401
8.072446205593668,8.072446205593668,8.072446205593668,8.072446205593668,0.402
8.090450582740743,8.090450582740743,8.090450582740743,8.090450582740743,0.403
8.091397205826203,8.091397205826203,8.091397205826203,8.091397205826203,0.404
8.12020707449448,8.12020707449448,8.12020707449448,8.12020707449448,0.405
8.127744376220045,8.127744376220045,8.127744376220045,8.127744376220045,0.406
8.132188038058878,8.132188038058878,8.132188038058878,8.132188038058878,0.407
8.160152313574658,8.160152313574658,8.160152313574658,8.160152313574658,0.408
8.175294850719434,8.175294850719434,8.175294850719434,8.175294850719434,0.409
8.17667206626072,8.17667206626072,8.17667206626072,8.17667206626072,0.41
8.214188818731419,8.214188818731419,8.214188818731419,8.214188818731419,0.411
8.232840721797956,8.232840721797956,8.232840721797956,8.232840721797956,0.412
8.237601846664171,8.237601846664171,8.237601846664171,8.237601846664171,0.413
8.247172577912028,8.247172577912028,8.247172577912028,8.247172577912028,0.414
8.247366334357407,8.247366334357407,8.247366334357407,8.247366334357407,0.415
8.254567810377042,8.254567810377042,8.254567810377042,8.254567810377042,0.416
8.28953666823106,8.28953666823106,8.28953666823106,8.28953666823106,0.417
8.296911751808986,8.296911751808986,8.296911751808986,8.296911751808986,0.418
8.300904618933833,8.300904618933833,8.300904618933833,8.300904618933833,0.419
8.30474660955357,8.30474660955357,8.30474660955357,8.30474660955357,0.42
8.309806641134372,8.309806641134372,8.309806641134372,8.309806641134372,0.421
8.344611483723098,8.344611483723098,8.344611483723098,8.344611483723098,0.422
8.385626745629324,8.385626745629324,8.385626745629324,8.385626745629324,0.423
8.399829339308337,8.399829339308337,8.399829339308337,8.399829339308337,0.424
8.430132575280695,8.430132575280695,8.430132575280695,8.430132575280695,0.425
8.432445598273839,8.432445598273839,8.432445598273839,8.432445598273839,0.426
8.433002721296148,8.433002721296148,8.433002721296148,8.433002721296148,0.427
8.457074268212278,8.457074268212278,8.457074268212278,8.457074268212278,0.428
8.483582978765615,8.483582978765615,8.483582978765615,8.483582978765615,0.429
8.49896575090825,8.49896575090825,8.49896575090825,8.49896575090825,0.43
8.527275071296602,8.527275071296602,8.527275071296602,8.527275071296602,0.431
8.533501324848363,8.533501324848363,8.533501324848363,8.533501324848363,0.432
8.533675651659092,8.533675651659092,8.533675651659092,8.533675651659092,0.433
8.541838573679671,8.541838573679671,8.541838573679671,8.541838573679671,0.434
8.55009306565939,8.55009306565939,8.55009306565939,8.55009306565939,0.435
8.564181351066942,8.564181351066942,8.564181351066942,8.564181351066942,0.436
8.565231238695405,8.565231238695405,8.565231238695405,8.565231238695405,0.437
8.565610457665352,8.565610457665352,8.565610457665352,8.565610457665352,0.438
8.566014734894104,8.566014734894104,8.566014734894104,8.566014734894104,0.439
8.599678148399917,8.599678148399917,8.599678148399917,8.599678148399917,0.44
8.60994885629166,8.60994885629166,8.60994885629166,8.60994885629166,0.441
8.638209542574504,8.638209542574504,8.638209542574504,8.638209542574504,0.442
8.66061550241741,8.66061550241741,8.66061550241741,8.66061550241741,0.443
8.67855073294863,8.67855073294863,8.67855073294863,8.67855073294863,0.444
8.680907313437427,8.680907313437427,8.680907313437427,8.680907313437427,0.445
8.691327685382008,8.691327685382008,8.691327685382008,8.691327685382008,0.446
8.692025139258282,8.692025139258282,8.692025139258282,8.692025139258282,0.447
8.70255264364645,8.70255264364645,8.70255264364645,8.70255264364645,0.448
8.746361818313753,8.746361818313753,8.746361818313753,8.746361818313753,0.449
8.770601054410202,8.770601054410202,8.770601054410202,8.770601054410202,0.45
8.778901712953564,8.778901712953564,8.778901712953564,8.778901712953564,0.451
8.792857867543825,8.792857867543825,8.792857867543825,8.792857867543825,0.452
8.804963580919498,8.804963580919498,8.804963580919498,8.804963580919498,0.453
8.806419509872097,8.806419509872097,8.806419509872097,8.806419509872097,0.454
8.84558561965789,8.84558561965789,8.84558561965789,8.84558561965789,0.455
8.84947724338885,8.84947724338885,8.84947724338885,8.84947724338885,0.456
8.853720379733677,8.853720379733677,8.853720379733677,8.853720379733677,0.457
8.85406398646525,8.85406398646525,8.85406398646525,8.85406398646525,0.458
8.902349438204602,8.902349438204602,8.902349438204602,8.902349438204602,0.459
8.9089111058605,8.9089111058605,8.9089111058605,8.9089111058605,0.46
8.99546755419342,8.99546755419342,8.99546755419342,8.99546755419342,0.461
9.03418305619752,9.03418305619752,9.03418305619752,9.03418305619752,0.462
9.04184464110431,9.04184464110431,9.04184464110431,9.04184464110431,0.463
9.053523882373725,9.053523882373725,9.053523882373725,9.053523882373725,0.464
9.055528620406646,9.055528620406646,9.055528620406646,9.055528620406646,0.465
9.057472239556349,9.057472239556349,9.057472239556349,9.057472239556349,0.466
9.073143675888176,9.073143675888176,9.073143675888176,9.073143675888176,0.467
9.081403011342516,9.081403011342516,9.081403011342516,9.081403011342516,0.468
9.094751086394036,9.094751086394036,9.094751086394036,9.094751086394036,0.469
9.123504914509493,9.123504914509493,9.123504914509493,9.123504914509493,0.47
9.154073817603258,9.154073817603258,9.154073817603258,9.154073817603258,0.471
9.165558087829137,9.165558087829137,9.165558087829137,9.165558087829137,0.472
9.180084238678472,9.180084238678472,9.180084238678472,9.180084238678472,0.473
9.215704375282266,9.215704375282266,9.215704375282266,9.215704375282266,0.474
9.244958679630264,9.244958679630264,9.244958679630264,9.244958679630264,0.475
9.256260319457462,9.256260319457462,9.256260319457462,9.256260319457462,0.476
9.264203207735306,9.264203207735306,9.264203207735306,9.264203207735306,0.477
9.279894832474564,9.279894832474564,9.279894832474564,9.279894832474564,0.478
9.294995420208732,9.294995420208732,9.294995420208732,9.294995420208732,0.479
9.299683170796824,9.299683170796824,9.299683170796824,9.299683170796824,0.48
9.32797772076041,9.32797772076041,9.32797772076041,9.32797772076041,0.481
9.342584418619731,9.342584418619731,9.342584418619731,9.342584418619731,0.482
9.36840097682724,9.36840097682724,9.36840097682724,9.36840097682724,0.483
9.379447228363173,9.379447228363173,9.379447228363173,9.379447228363173,0.484
9.39443337985822,9.39443337985822,9.39443337985822,9.39443337985822,0.485
9.429189196664028,9.429189196664028,9.429189196664028,9.429189196664028,0.486
9.431715340550944,9.431715340550944,9.431715340550944,9.431715340550944,0.487
9.455501841654108,9.455501841654108,9.455501841654108,9.455501841654108,0.488
9.460776595651016,9.460776595651016,9.460776595651016,9.460776595651016,0.489
9.465620853025657,9.465620853025657,9.465620853025657,9.465620853025657,0.49
9.515700249931822,9.515700249931822,9.515700249931822,9.515700249931822,0.491
9.532676552839416,9.532676552839416,9.532676552839416,9.532676552839416,0.492
9.54249497653837,9.54249497653837,9.54249497653837,9.54249497653837,0.493
9.54512481555866,9.54512481555866,9.54512481555866,9.54512481555866,0.494
9.556788492870622,9.556788492870622,9.556788492870622,9.556788492870622,0.495
9.569695549881596,9.569695549881596,9.569695549881596,9.569695549881596,0.496
9.586278830175308,9.586278830175308,9.586278830175308,9.586278830175308,0.497
9.586821909727655,9.586821909727655,9.586821909727655,9.586821909727655,0.498
9.597416327580326,9.597416327580326,9.597416327580326,9.597416327580326,0.499
9.598910082451884,9.598910082451884,9.598910082451884,9.598910082451884,0.5
9.6192777738906,9.6192777738906,9.6192777738906,9.6192777738906,0.501
9.646634649096043,9.646634649096043,9.646634649096043,9.646634649096043,0.502
9.65807502058986,9.65807502058986,9.65807502058986,9.65807502058986,0.503
9.662414291485035,9.662414291485035,9.662414291485035,9.662414291485035,0.504
9.678104083314643,9.678104083314643,9.678104083314643,9.678104083314643,0.505
9.679686195944209,9.679686195944209,9.679686195944209,9.679686195944209,0.506
9.703455423083671,9.703455423083671,9.703455423083671,9.703455423083671,0.507
9.734599282356143,9.734599282356143,9.734599282356143,9.734599282356143,0.508
9.737669233128097,9.737669233128097,9.737669233128097,9.737669233128097,0.509
9.75153595886363,9.75153595886363,9.75153595886363,9.75153595886363,0.51
9.75878835763024,9.75878835763024,9.75878835763024,9.75878835763024,0.511
9.761716951631222,9.761716951631222,9.761716951631222,9.761716951631222,0.512
9.81750338262052,9.81750338262052,9.81750338262052,9.81750338262052,0.513
9.819020537859814,9.819020537859814,9.819020537859814,9.819020537859814,0.514
9.827742800218315,9.827742800218315,9.827742800218315,9.827742800218315,0.515
9.874744779012156,9.874744779012156,9.874744779012156,9.874744779012156,0.516
9.885760986491476,9.885760986491476,9.885760986491476,9.885760986491476,0.517
9.897783899003963,9.897783899003963,9.897783899003963,9.897783899003963,0.518
9.944125322372331,9.944125322372331,9.944125322372331,9.944125322372331,0.519
9.993623424871895,9.993623424871895,9.993623424871895,9.993623424871895,0.52
10.007871443884447,10.007871443884447,10.007871443884447,10.007871443884447,0.521
10.011791886014802,10.011791886014802,10.011791886014802,10.011791886014802,0.522
10.031825854547822,10.031825854547822,10.031825854547822,10.031825854547822,0.523
10.041189584553312,10.041189584553312,10.041189584553312,10.041189584553312,0.524
10.052816883083583,10.052816883083583,10.052816883083583,10.052816883083583,0.525
10.07116291065778,10.07116291065778,10.07116291065778,10.07116291065778,0.526
10.080516533071773,10.080516533071773,10.080516533071773,10.080516533071773,0.527
10.130004236060634,10.130004236060634,10.130004236060634,10.130004236060634,0.528
10.134869553949567,10.134869553949567,10.134869553949567,10.134869553949567,0.529
10.138208895037309,10.138208895037309,10.138208895037309,10.138208895037309,0.53
10.18886020534063,10.18886020534063,10.18886020534063,10.18886020534063,0.531
10.215772619361836,10.215772619361836,10.215772619361836,10.215772619361836,0.532
10.256605802343095,10.256605802343095,10.256605802343095,10.256605802343095,0.533
10.277535709132634,10.277535709132634,10.277535709132634,10.277535709132634,0.534
10.295526924239471,10.295526924239471,10.295526924239471,10.295526924239471,0.535
10.297090631684195,10.297090631684195,10.297090631684195,10.297090631684195,0.536
10.313184177031983,10.313184177031983,10.313184177031983,10.313184177031983,0.537
10.421741175179251,10.421741175179251,10.421741175179251,10.421741175179251,0.538
10.423983550748556,10.423983550748556,10.423983550748556,10.423983550748556,0.539
10.42415688078475,10.42415688078475,10.42415688078475,10.42415688078475,0.54
10.449722359796832,10.449722359796832,10.449722359796832,10.449722359796832,0.541
10.480459971925436,10.480459971925436,10.480459971925436,10.480459971925436,0.542
10.492202598213703,10.492202598213703,10.492202598213703,10.492202598213703,0.543
10.5238866102394,10.5238866102394,10.5238866102394,10.5238866102394,0.544
10.535199884428607,10.535199884428607,10.535199884428607,10.535199884428607,0.545
10.618789865018238,10.618789865018238,10.618789865018238,10.618789865018238,0.546
10.648368775720908,10.648368775720908,10.648368775720908,10.648368775720908,0.547
10.69469683073855,10.69469683073855,10.69469683073855,10.69469683073855,0.548
10.706820201091762,10.706820201091762,10.706820201091762,10.706820201091762,0.549
10.722357189402912,10.722357189402912,10.722357189402912,10.722357189402912,0.55
10.81895704194367,10.81895704194367,10.81895704194367,10.81895704194367,0.551
10.825499118632884,10.825499118632884,10.825499118632884,10.825499118632884,0.552
10.864800958607294,10.864800958607294,10.864800958607294,10.864800958607294,0.553
10.865923846208366,10.865923846208366,10.865923846208366,10.865923846208366,0.554
10.870495927702867,10.870495927702867,10.870495927702867,10.870495927702867,0.555
10.886896530551288,10.886896530551288,10.886896530551288,10.886896530551288,0.556
10.890233887425923,10.890233887425923,10.890233887425923,10.890233887425923,0.557
10.907444204896557,10.907444204896557,10.907444204896557,10.907444204896557,0.558
10.909904911061233,10.909904911061233,10.909904911061233,10.909904911061233,0.559
10.915525264411851,10.915525264411851,10.915525264411851,10.915525264411851,0.56
10.936306984188017,10.936306984188017,10.936306984188017,10.936306984188017,0.561
10.98954981508551,10.98954981508551,10.98954981508551,10.98954981508551,0.562
10.993728428729431,10.993728428729431,10.993728428729431,10.993728428729431,0.563
11.01447148565835,11.01447148565835,11.01447148565835,11.01447148565835,0.564
11.079353802276158,11.079353802276158,11.079353802276158,11.079353802276158,0.565
11.087501827049875,11.087501827049875,11.087501827049875,11.087501827049875,0.566
11.089040529573452,11.089040529573452,11.089040529573452,11.089040529573452,0.567
11.092210921324796,11.092210921324796,11.092210921324796,11.092210921324796,0.568
11.102356487809525,11.102356487809525,11.102356487809525,11.102356487809525,0.569
11.264269002622404,11.264269002622404,11.264269002622404,11.264269002622404,0.57
11.27840214357668,11.27840214357668,11.27840214357668,11.27840214357668,0.571
11.307488932642263,11.307488932642263,11.307488932642263,11.307488932642263,0.572
11.327545193387245,11.327545193387245,11.327545193387245,11.327545193387245,0.573
11.328252677450774,11.328252677450774,11.328252677450774,11.328252677450774,0.574
11.399364301445033,11.399364301445033,11.399364301445033,11.399364301445033,0.575
11.401659627153755,11.401659627153755,11.401659627153755,11.401659627153755,0.576
11.499750597373266,11.499750597373266,11.499750597373266,11.499750597373266,0.577
11.50073850184355,11.50073850184355,11.50073850184355,11.50073850184355,0.578
11.550024052597571,11.550024052597571,11.550024052597571,11.550024052597571,0.579
11.565646653559725,11.565646653559725,11.565646653559725,11.565646653559725,0.58
11.584205926927403,11.584205926927403,11.584205926927403,11.584205926927403,0.581
11.591986373830586,11.591986373830586,11.591986373830586,11.591986373830586,0.582
11.597697229534582,11.597697229534582,11.597697229534582,11.597697229534582,0.583
11.646183826293315,11.646183826293315,11.646183826293315,11.646183826293315,0.584
11.65032741841017,11.65032741841017,11.65032741841017,11.65032741841017,0.585
11.808107595299514,11.808107595299514,11.808107595299514,11.808107595299514,0.586
11.839885524769432,11.839885524769432,11.839885524769432,11.839885524769432,0.587
11.880641648768863,11.880641648768863,11.880641648768863,11.880641648768863,0.588
11.90412695533348,11.90412695533348,11.90412695533348,11.90412695533348,0.589
11.94292505167248,11.94292505167248,11.94292505167248,11.94292505167248,0.59
11.949267359376083,11.949267359376083,11.949267359376083,11.949267359376083,0.591
12.029868667053847,12.029868667053847,12.029868667053847,12.029868667053847,0.592
12.056764657637274,12.056764657637274,12.056764657637274,12.056764657637274,0.593
12.057934382379552,12.057934382379552,12.057934382379552,12.057934382379552,0.594
12.0601581272526,12.0601581272526,12.0601581272526,12.0601581272526,0.595
12.101521994312067,12.101521994312067,12.101521994312067,12.101521994312067,0.596
12.175725242770657,12.175725242770657,12.175725242770657,12.175725242770657,0.597
12.177680095279351,12.177680095279351,12.177680095279351,12.177680095279351,0.598
12.182817527174317,12.182817527174317,12.182817527174317,12.182817527174317,0.599
12.254030581333849,12.254030581333849,12.254030581333849,12.254030581333849,0.6
12.261759993565365,12.261759993565365,12.261759993565365,12.261759993565365,0.601
12.265631061418429,12.265631061418429,12.265631061418429,12.265631061418429,0.602
12.3193476462427,12.3193476462427,12.3193476462427,12.3193476462427,0.603
12.392609871210068,12.392609871210068,12.392609871210068,12.392609871210068,0.604
12.436546040079756,12.436546040079756,12.436546040079756,12.436546040079756,0.605
12.453669527438205,12.453669527438205,12.453669527438205,12.453669527438205,0.606
12.46201991278934,12.46201991278934,12.46201991278934,12.46201991278934,0.607
12.475589558266453,12.475589558266453,12.475589558266453,12.475589558266453,0.608
12.481666777327275,12.481666777327275,12.481666777327275,12.481666777327275,0.609
12.495326414382864,12.495326414382864,12.495326414382864,12.495326414382864,0.61
12.526297362075049,12.526297362075049,12.526297362075049,12.526297362075049,0.611
12.536037526904014,12.536037526904014,12.536037526904014,12.536037526904014,0.612
12.536543339601106,12.536543339601106,12.536543339601106,12.536543339601106,0.613
12.548463468508151,12.548463468508151,12.548463468508151,12.548463468508151,0.614
12.596067125857935,12.596067125857935,12.596067125857935,12.596067125857935,0.615
12.635732079686036,12.635732079686036,12.635732079686036,12.635732079686036,0.616
12.65321712814595,12.65321712814595,12.65321712814595,12.65321712814595,0.617
12.679192349138642,12.679192349138642,12.679192349138642,12.679192349138642,0.618
12.681170308095773,12.681170308095773,12.681170308095773,12.681170308095773,0.619
12.68309128531692,12.68309128531692,12.68309128531692,12.68309128531692,0.62
12.684306628063313,12.684306628063313,12.684306628063313,12.684306628063313,0.621
12.684793241261955,12.684793241261955,12.684793241261955,12.684793241261955,0.622
12.712660667136342,12.712660667136342,12.712660667136342,12.712660667136342,0.623
12.720803776305058,12.720803776305058,12.720803776305058,12.720803776305058,0.624
12.73421678449087,12.73421678449087,12.73421678449087,12.73421678449087,0.625
12.738461847723244,12.738461847723244,12.738461847723244,12.738461847723244,0.626
12.76542526864876,12.76542526864876,12.76542526864876,12.76542526864876,0.627
12.798620648198789,12.798620648198789,12.798620648198789,12.798620648198789,0.628
12.811186061986334,12.811186061986334,12.811186061986334,12.811186061986334,0.629
12.818536734006171,12.818536734006171,12.818536734006171,12.818536734006171,0.63
12.912727962261105,12.912727962261105,12.912727962261105,12.912727962261105,0.631
12.934137171207547,12.934137171207547,12.934137171207547,12.934137171207547,0.632
12.997644923237674,12.997644923237674,12.997644923237674,12.997644923237674,0.633
12.998114190167357,12.998114190167357,12.998114190167357,12.998114190167357,0.634
13.00361053850716,13.00361053850716,13.00361053850716,13.00361053850716,0.635
13.004125236520386,13.004125236520386,13.004125236520386,13.004125236520386,0.636
13.012305909995158,13.012305909995158,13.012305909995158,13.012305909995158,0.637
13.060684315211295,13.060684315211295,13.060684315211295,13.060684315211295,0.638
13.18479893167322,13.18479893167322,13.18479893167322,13.18479893167322,0.639
13.195619959435074,13.195619959435074,13.195619959435074,13.195619959435074,0.64
13.202988328911507,13.202988328911507,13.202988328911507,13.202988328911507,0.641
13.244400850705183,13.244400850705183,13.244400850705183,13.244400850705183,0.642
13.39454115688078,13.39454115688078,13.39454115688078,13.39454115688078,0.643
13.401053909816888,13.401053909816888,13.401053909816888,13.401053909816888,0.644
13.437807934897222,13.437807934897222,13.437807934897222,13.437807934897222,0.645
13.57630017426548,13.57630017426548,13.57630017426548,13.57630017426548,0.646
13.63089721400214,13.63089721400214,13.63089721400214,13.63089721400214,0.647
13.636994312928,13.636994312928,13.636994312928,13.636994312928,0.648
13.648173927323615,13.648173927323615,13.648173927323615,13.648173927323615,0.649
13.702143040042486,13.702143040042486,13.702143040042486,13.702143040042486,0.65
13.70577555448037,13.70577555448037,13.70577555448037,13.70577555448037,0.651
13.714981662511455,13.714981662511455,13.714981662511455,13.714981662511455,0.652
13.718850718396055,13.718850718396055,13.718850718396055,13.718850718396055,0.653
13.745588674782477,13.745588674782477,13.745588674782477,13.745588674782477,0.654
13.825946982880888,13.825946982880888,13.825946982880888,13.825946982880888,0.655
13.835093227926125,13.835093227926125,13.835093227926125,13.835093227926125,0.656
13.850238839809917,13.850238839809917,13.850238839809917,13.850238839809917,0.657
13.872858613570394,13.872858613570394,13.872858613570394,13.872858613570394,0.658
13.875381939503328,13.875381939503328,13.875381939503328,13.875381939503328,0.659
13.882093252992792,13.882093252992792,13.882093252992792,13.882093252992792,0.66
13.895685031744796,13.895685031744796,13.895685031744796,13.895685031744796,0.661
13.905153680460003,13.905153680460003,13.905153680460003,13.905153680460003,0.662
13.913296163749978,13.913296163749978,13.913296163749978,13.913296163749978,0.663
13.948288109715351,13.948288109715351,13.948288109715351,13.948288109715351,0.664
14.099537750685396,14.099537750685396,14.099537750685396,14.099537750685396,0.665
14.11748643954855,14.11748643954855,14.11748643954855,14.11748643954855,0.666
14.182258484935966,14.182258484935966,14.182258484935966,14.182258484935966,0.667
14.197487917944269,14.197487917944269,14.197487917944269,14.197487917944269,0.668
14.199206652726328,14.199206652726328,14.199206652726328,14.199206652726328,0.669
14.230594477532122,14.230594477532122,14.230594477532122,14.230594477532122,0.67
14.26487940896589,14.26487940896589,14.26487940896589,14.26487940896589,0.671
14.269376122024964,14.269376122024964,14.269376122024964,14.269376122024964,0.672
14.302688416764145,14.302688416764145,14.302688416764145,14.302688416764145,0.673
14.430688358642136,14.430688358642136,14.430688358642136,14.430688358642136,0.674
14.446984614678389,14.446984614678389,14.446984614678389,14.446984614678389,0.675
14.544192381461787,14.544192381461787,14.544192381461787,14.544192381461787,0.676
14.568464274744544,14.568464274744544,14.568464274744544,14.568464274744544,0.677
14.587356483711565,14.587356483711565,14.587356483711565,14.587356483711565,0.678
14.599103179783068,14.599103179783068,14.599103179783068,14.599103179783068,0.679
14.60936301529462,14.60936301529462,14.60936301529462,14.60936301529462,0.68
14.696008869330017,14.696008869330017,14.696008869330017,14.696008869330017,0.681
14.729873718747506,14.729873718747506,14.729873718747506,14.729873718747506,0.682
14.74243592447996,14.74243592447996,14.74243592447996,14.74243592447996,0.683
14.755483188693349,14.755483188693349,14.755483188693349,14.755483188693349,0.684
14.818590008846217,14.818590008846217,14.818590008846217,14.818590008846217,0.685
14.835125601502453,14.835125601502453,14.835125601502453,14.835125601502453,0.686
14.93589778168502,14.93589778168502,14.93589778168502,14.93589778168502,0.687
14.936149278455776,14.936149278455776,14.936149278455776,14.936149278455776,0.688
15.061097061473294,15.061097061473294,15.061097061473294,15.061097061473294,0.689
15.17632257994296,15.17632257994296,15.17632257994296,15.17632257994296,0.69
15.2636290818771,15.2636290818771,15.2636290818771,15.2636290818771,0.691
15.28692871931452,15.28692871931452,15.28692871931452,15.28692871931452,0.692
15.29891087823406,15.29891087823406,15.29891087823406,15.29891087823406,0.693
15.427062037497423,15.427062037497423,15.427062037497423,15.427062037497423,0.694
15.564640297884036,15.564640297884036,15.564640297884036,15.564640297884036,0.695
15.570829205441797,15.570829205441797,15.570829205441797,15.570829205441797,0.696
15.606118225728034,15.606118225728034,15.606118225728034,15.606118225728034,0.697
15.746362524846615,15.746362524846615,15.746362524846615,15.746362524846615,0.698
15.758399612973232,15.758399612973232,15.758399612973232,15.758399612973232,0.699
15.834207031726606,15.834207031726606,15.834207031726606,15.834207031726606,0.7
15.845562264228697,15.845562264228697,15.845562264228697,15.845562264228697,0.701
15.857233313223464,15.857233313223464,15.857233313223464,15.857233313223464,0.702
15.916380198728252,15.916380198728252,15.916380198728252,15.916380198728252,0.703
15.934909183379997,15.934909183379997,15.934909183379997,15.934909183379997,0.704
16.067716967283516,16.067716967283516,16.067716967283516,16.067716967283516,0.705
16.090966998226307,16.090966998226307,16.090966998226307,16.090966998226307,0.706
16.093899826163014,16.093899826163014,16.093899826163014,16.093899826163014,0.707
16.170539466404488,16.170539466404488,16.170539466404488,16.170539466404488,0.708
16.17198979838461,16.17198979838461,16.17198979838461,16.17198979838461,0.709
16.29344818406438,16.29344818406438,16.29344818406438,16.29344818406438,0.71
16.29574949524719,16.29574949524719,16.29574949524719,16.29574949524719,0.711
16.29838230883866,16.29838230883866,16.29838230883866,16.29838230883866,0.712
16.337176146425644,16.337176146425644,16.337176146425644,16.337176146425644,0.713
16.381395459926612,16.381395459926612,16.381395459926612,16.381395459926612,0.714
16.465018871832154,16.465018871832154,16.465018871832154,16.465018871832154,0.715
16.562638296440866,16.562638296440866,16.562638296440866,16.562638296440866,0.716
16.577489395119443,16.577489395119443,16.577489395119443,16.577489395119443,0.717
16.599106953175674,16.599106953175674,16.599106953175674,16.599106953175674,0.718
16.671440226604226,16.671440226604226,16.671440226604226,16.671440226604226,0.719
16.77527819842431,16.77527819842431,16.77527819842431,16.77527819842431,0.72
16.801458035833033,16.801458035833033,16.801458035833033,16.801458035833033,0.721
16.806505898737427,16.806505898737427,16.806505898737427,16.806505898737427,0.722
16.81821915156673,16.81821915156673,16.81821915156673,16.81821915156673,0.723
16.88855437854992,16.88855437854992,16.88855437854992,16.88855437854992,0.724
16.9083536395848,16.9083536395848,16.9083536395848,16.9083536395848,0.725
17.141066506328677,17.141066506328677,17.141066506328677,17.141066506328677,0.726
17.150426015554416,17.150426015554416,17.150426015554416,17.150426015554416,0.727
17.210734885715162,17.210734885715162,17.210734885715162,17.210734885715162,0.728
17.257137371539628,17.257137371539628,17.257137371539628,17.257137371539628,0.729
17.27233957772955,17.27233957772955,17.27233957772955,17.27233957772955,0.73
17.284749114961247,17.284749114961247,17.284749114961247,17.284749114961247,0.731
17.37038070649373,17.37038070649373,17.37038070649373,17.37038070649373,0.732
17.395617502096762,17.395617502096762,17.395617502096762,17.395617502096762,0.733
17.432875040398944,17.432875040398944,17.432875040398944,17.432875040398944,0.734
17.44549909750912,17.44549909750912,17.44549909750912,17.44549909750912,0.735
17.46968511720098,17.46968511720098,17.46968511720098,17.46968511720098,0.736
17.578141430073398,17.578141430073398,17.578141430073398,17.578141430073398,0.737
17.60442668874317,17.60442668874317,17.60442668874317,17.60442668874317,0.738
17.61174191076931,17.61174191076931,17.61174191076931,17.61174191076931,0.739
17.687733492915978,17.687733492915978,17.687733492915978,17.687733492915978,0.74
17.693125400638763,17.693125400638763,17.693125400638763,17.693125400638763,0.741
17.699819825741763,17.699819825741763,17.699819825741763,17.699819825741763,0.742
17.8093115657354,17.8093115657354,17.8093115657354,17.8093115657354,0.743
17.818305408313712,17.818305408313712,17.818305408313712,17.818305408313712,0.744
17.827456642170606,17.827456642170606,17.827456642170606,17.827456642170606,0.745
17.96557657210854,17.96557657210854,17.96557657210854,17.96557657210854,0.746
17.96654430995792,17.96654430995792,17.96654430995792,17.96654430995792,0.747
18.052501012889945,18.052501012889945,18.052501012889945,18.052501012889945,0.748
18.06598830826244,18.06598830826244,18.06598830826244,18.06598830826244,0.749
18.072905926305296,18.072905926305296,18.072905926305296,18.072905926305296,0.75
18.098415726106367,18.098415726106367,18.098415726106367,18.098415726106367,0.751
18.214662690533384,18.214662690533384,18.214662690533384,18.214662690533384,0.752
18.339216089033943,18.339216089033943,18.339216089033943,18.339216089033943,0.753
18.34411648691941,18.34411648691941,18.34411648691941,18.34411648691941,0.754
18.59967555947129,18.59967555947129,18.59967555947129,18.59967555947129,0.755
18.61327527719097,18.61327527719097,18.61327527719097,18.61327527719097,0.756
18.625964712527885,18.625964712527885,18.625964712527885,18.625964712527885,0.757
18.700913704894703,18.700913704894703,18.700913704894703,18.700913704894703,0.758
18.73110526317733,18.73110526317733,18.73110526317733,18.73110526317733,0.759
18.75360161190307,18.75360161190307,18.75360161190307,18.75360161190307,0.76
18.93830894964419,18.93830894964419,18.93830894964419,18.93830894964419,0.761
18.976231468531857,18.976231468531857,18.976231468531857,18.976231468531857,0.762
19.036784156943117,19.036784156943117,19.036784156943117,19.036784156943117,0.763
19.16738484051912,19.16738484051912,19.16738484051912,19.16738484051912,0.764
19.25747902096439,19.25747902096439,19.25747902096439,19.25747902096439,0.765
19.342660332257488,19.342660332257488,19.342660332257488,19.342660332257488,0.766
19.359376934258314,19.359376934258314,19.359376934258314,19.359376934258314,0.767
19.419723501303334,19.419723501303334,19.419723501303334,19.419723501303334,0.768
19.53271815176044,19.53271815176044,19.53271815176044,19.53271815176044,0.769
19.535484287033555,19.535484287033555,19.535484287033555,19.535484287033555,0.77
19.56018036776287,19.56018036776287,19.56018036776287,19.56018036776287,0.771
19.65087919915949,19.65087919915949,19.65087919915949,19.65087919915949,0.772
19.76803187646638,19.76803187646638,19.76803187646638,19.76803187646638,0.773
19.77758018010924,19.77758018010924,19.77758018010924,19.77758018010924,0.774
20.0081602779996,20.0081602779996,20.0081602779996,20.0081602779996,0.775
20.083756767033695,20.083756767033695,20.083756767033695,20.083756767033695,0.776
20.21342757377688,20.21342757377688,20.21342757377688,20.21342757377688,0.777
20.29135292053716,20.29135292053716,20.29135292053716,20.29135292053716,0.778
20.360040176225148,20.360040176225148,20.360040176225148,20.360040176225148,0.779
20.405697841350666,20.405697841350666,20.405697841350666,20.405697841350666,0.78
20.5161645432603,20.5161645432603,20.5161645432603,20.5161645432603,0.781
20.60032219573622,20.60032219573622,20.60032219573622,20.60032219573622,0.782
20.658645152781784,20.658645152781784,20.658645152781784,20.658645152781784,0.783
20.67389288235789,20.67389288235789,20.67389288235789,20.67389288235789,0.784
20.6847386748932,20.6847386748932,20.6847386748932,20.6847386748932,0.785
20.73136097542043,20.73136097542043,20.73136097542043,20.73136097542043,0.786
20.781623893501216,20.781623893501216,20.781623893501216,20.781623893501216,0.787
20.88911534750656,20.88911534750656,20.88911534750656,20.88911534750656,0.788
21.075795726526124,21.075795726526124,21.075795726526124,21.075795726526124,0.789
21.13575766233881,21.13575766233881,21.13575766233881,21.13575766233881,0.79
21.13876262403551,21.13876262403551,21.13876262403551,21.13876262403551,0.791
21.14240253993926,21.14240253993926,21.14240253993926,21.14240253993926,0.792
21.145956681893438,21.145956681893438,21.145956681893438,21.145956681893438,0.793
21.151223141559477,21.151223141559477,21.151223141559477,21.151223141559477,0.794
21.40617861746125,21.40617861746125,21.40617861746125,21.40617861746125,0.795
21.68172177817184,21.68172177817184,21.68172177817184,21.68172177817184,0.796
21.868220690345886,21.868220690345886,21.868220690345886,21.868220690345886,0.797
21.98797618803216,21.98797618803216,21.98797618803216,21.98797618803216,0.798
22.31937078554392,22.31937078554392,22.31937078554392,22.31937078554392,0.799
22.50149619311337,22.50149619311337,22.50149619311337,22.50149619311337,0.8
22.51204026772401,22.51204026772401,22.51204026772401,22.51204026772401,0.801
22.519813948197,22.519813948197,22.519813948197,22.519813948197,0.802
22.53343050319961,22.53343050319961,22.53343050319961,22.53343050319961,0.803
22.80962332379712,22.80962332379712,22.80962332379712,22.80962332379712,0.804
22.97807016444926,22.97807016444926,22.97807016444926,22.97807016444926,0.805
23.04129460362956,23.04129460362956,23.04129460362956,23.04129460362956,0.806
23.08323493141166,23.08323493141166,23.08323493141166,23.08323493141166,0.807
23.13520289072794,23.13520289072794,23.13520289072794,23.13520289072794,0.808
23.24263224551784,23.24263224551784,23.24263224551784,23.24263224551784,0.809
23.254023441113837,23.254023441113837,23.254023441113837,23.254023441113837,0.81
23.33942937573713,23.33942937573713,23.33942937573713,23.33942937573713,0.811
23.47544305956792,23.47544305956792,23.47544305956792,23.47544305956792,0.812
23.837644549018027,23.837644549018027,23.837644549018027,23.837644549018027,0.813
23.93375487117597,23.93375487117597,23.93375487117597,23.93375487117597,0.814
24.13127852312949,24.13127852312949,24.13127852312949,24.13127852312949,0.815
24.25803974365258,24.25803974365258,24.25803974365258,24.25803974365258,0.816
24.396564302490884,24.396564302490884,24.396564302490884,24.396564302490884,0.817
24.63423795454713,24.63423795454713,24.63423795454713,24.63423795454713,0.818
24.70030055687729,24.70030055687729,24.70030055687729,24.70030055687729,0.819
25.04814206016225,25.04814206016225,25.04814206016225,25.04814206016225,0.82
25.092325288849047,25.092325288849047,25.092325288849047,25.092325288849047,0.821
25.1086542725578,25.1086542725578,25.1086542725578,25.1086542725578,0.822
25.125557462210924,25.125557462210924,25.125557462210924,25.125557462210924,0.823
25.202276337877603,25.202276337877603,25.202276337877603,25.202276337877603,0.824
25.20977302038274,25.20977302038274,25.20977302038274,25.20977302038274,0.825
25.30523237978237,25.30523237978237,25.30523237978237,25.30523237978237,0.826
25.39264966205387,25.39264966205387,25.39264966205387,25.39264966205387,0.827
25.4364885113464,25.4364885113464,25.4364885113464,25.4364885113464,0.828
25.463999909178007,25.463999909178007,25.463999909178007,25.463999909178007,0.829
25.62608110146325,25.62608110146325,25.62608110146325,25.62608110146325,0.83
25.662731354400893,25.662731354400893,25.662731354400893,25.662731354400893,0.831
25.849617320545043,25.849617320545043,25.849617320545043,25.849617320545043,0.832
26.007487164551087,26.007487164551087,26.007487164551087,26.007487164551087,0.833
26.067849711560942,26.067849711560942,26.067849711560942,26.067849711560942,0.834
26.10267791803949,26.10267791803949,26.10267791803949,26.10267791803949,0.835
26.23686194540784,26.23686194540784,26.23686194540784,26.23686194540784,0.836
26.34334774557393,26.34334774557393,26.34334774557393,26.34334774557393,0.837
26.4099657361146,26.4099657361146,26.4099657361146,26.4099657361146,0.838
26.45234853098281,26.45234853098281,26.45234853098281,26.45234853098281,0.839
27.55161579477829,27.55161579477829,27.55161579477829,27.55161579477829,0.84
27.564330907048586,27.564330907048586,27.564330907048586,27.564330907048586,0.841
27.590829017564896,27.590829017564896,27.590829017564896,27.590829017564896,0.842
27.648216424662024,27.648216424662024,27.648216424662024,27.648216424662024,0.843
28.22257088544991,28.22257088544991,28.22257088544991,28.22257088544991,0.844
28.24357146729236,28.24357146729236,28.24357146729236,28.24357146729236,0.845
28.295981854909357,28.295981854909357,28.295981854909357,28.295981854909357,0.846
28.4609478543668,28.4609478543668,28.4609478543668,28.4609478543668,0.847
28.56275437590547,28.56275437590547,28.56275437590547,28.56275437590547,0.848
28.575277094843926,28.575277094843926,28.575277094843926,28.575277094843926,0.849
28.708249077065883,28.708249077065883,28.708249077065883,28.708249077065883,0.85
28.831835320294463,28.831835320294463,28.831835320294463,28.831835320294463,0.851
29.07219464443761,29.07219464443761,29.07219464443761,29.07219464443761,0.852
29.22919434031197,29.22919434031197,29.22919434031197,29.22919434031197,0.853
29.438067699443696,29.438067699443696,29.438067699443696,29.438067699443696,0.854
29.789582296596464,29.789582296596464,29.789582296596464,29.789582296596464,0.855
30.00688651328951,30.00688651328951,30.00688651328951,30.00688651328951,0.856
30.079730385740834,30.079730385740834,30.079730385740834,30.079730385740834,0.857
30.46458739835111,30.46458739835111,30.46458739835111,30.46458739835111,0.858
30.75638834740417,30.75638834740417,30.75638834740417,30.75638834740417,0.859
30.829504600177028,30.829504600177028,30.829504600177028,30.829504600177028,0.86
30.951630637776663,30.951630637776663,30.951630637776663,30.951630637776663,0.861
31.207852444071086,31.207852444071086,31.207852444071086,31.207852444071086,0.862
31.697613575708925,31.697613575708925,31.697613575708925,31.697613575708925,0.863
31.934552856083208,31.934552856083208,31.934552856083208,31.934552856083208,0.864
32.207600007264126,32.207600007264126,32.207600007264126,32.207600007264126,0.865
32.221326900681014,32.221326900681014,32.221326900681014,32.221326900681014,0.866
33.058540236472965,33.058540236472965,33.058540236472965,33.058540236472965,0.867
33.301435130575875,33.301435130575875,33.301435130575875,33.301435130575875,0.868
33.69259434972009,33.69259434972009,33.69259434972009,33.69259434972009,0.869
33.86403771130463,33.86403771130463,33.86403771130463,33.86403771130463,0.87
33.881618038311856,33.881618038311856,33.881618038311856,33.881618038311856,0.871
33.89965587820346,33.89965587820346,33.89965587820346,33.89965587820346,0.872
33.945597547684415,33.945597547684415,33.945597547684415,33.945597547684415,0.873
34.153710086494534,34.153710086494534,34.153710086494534,34.153710086494534,0.874
34.71391523304007,34.71391523304007,34.71391523304007,34.71391523304007,0.875
34.82474074734543,34.82474074734543,34.82474074734543,34.82474074734543,0.876
34.85551838856869,34.85551838856869,34.85551838856869,34.85551838856869,0.877
35.116297162069905,35.116297162069905,35.116297162069905,35.116297162069905,0.878
36.21708268264517,36.21708268264517,36.21708268264517,36.21708268264517,0.879
36.63527954212293,36.63527954212293,36.63527954212293,36.63527954212293,0.88
36.9084821355728,36.9084821355728,36.9084821355728,36.9084821355728,0.881
37.59518057843172,37.59518057843172,37.59518057843172,37.59518057843172,0.882
37.88729104410228,37.88729104410228,37.88729104410228,37.88729104410228,0.883
38.1176101743814,38.1176101743814,38.1176101743814,38.1176101743814,0.884
38.21107871710977,38.21107871710977,38.21107871710977,38.21107871710977,0.885
38.60203211104,38.60203211104,38.60203211104,38.60203211104,0.886
38.84317582693508,38.84317582693508,38.84317582693508,38.84317582693508,0.887
38.86810789687584,38.86810789687584,38.86810789687584,38.86810789687584,0.888
38.98638000003096,38.98638000003096,38.98638000003096,38.98638000003096,0.889
39.22085707927713,39.22085707927713,39.22085707927713,39.22085707927713,0.89
40.17281841048435,40.17281841048435,40.17281841048435,40.17281841048435,0.891
40.4449010512382,40.4449010512382,40.4449010512382,40.4449010512382,0.892
40.55721367713132,40.55721367713132,40.55721367713132,40.55721367713132,0.893
40.78795394079738,40.78795394079738,40.78795394079738,40.78795394079738,0.894
41.4850352377459,41.4850352377459,41.4850352377459,41.4850352377459,0.895
41.6832891661122,41.6832891661122,41.6832891661122,41.6832891661122,0.896
41.87853132372965,41.87853132372965,41.87853132372965,41.87853132372965,0.897
41.91591095997466,41.91591095997466,41.91591095997466,41.91591095997466,0.898
42.070135680782,42.070135680782,42.070135680782,42.070135680782,0.899
42.10202064857974,42.10202064857974,42.10202064857974,42.10202064857974,0.9
42.18995097815486,42.18995097815486,42.18995097815486,42.18995097815486,0.901
42.84407286821561,42.84407286821561,42.84407286821561,42.84407286821561,0.902
43.32243881656518,43.32243881656518,43.32243881656518,43.32243881656518,0.903
44.15649740008399,44.15649740008399,44.15649740008399,44.15649740008399,0.904
44.42836522077678,44.42836522077678,44.42836522077678,44.42836522077678,0.905
44.458435280645816,44.458435280645816,44.458435280645816,44.458435280645816,0.906
44.526044433334015,44.526044433334015,44.526044433334015,44.526044433334015,0.907
44.53345061844551,44.53345061844551,44.53345061844551,44.53345061844551,0.908
45.21292747972367,45.21292747972367,45.21292747972367,45.21292747972367,0.909
45.43953472878738,45.43953472878738,45.43953472878738,45.43953472878738,0.91
46.10698504178837,46.10698504178837,46.10698504178837,46.10698504178837,0.911
46.36639430009715,46.36639430009715,46.36639430009715,46.36639430009715,0.912
46.53314393859855,46.53314393859855,46.53314393859855,46.53314393859855,0.913
47.45295533884428,47.45295533884428,47.45295533884428,47.45295533884428,0.914
47.54768594455083,47.54768594455083,47.54768594455083,47.54768594455083,0.915
47.78147748908562,47.78147748908562,47.78147748908562,47.78147748908562,0.916
48.762457601796456,48.762457601796456,48.762457601796456,48.762457601796456,0.917
48.89295605218348,48.89295605218348,48.89295605218348,48.89295605218348,0.918
49.21089267346734,49.21089267346734,49.21089267346734,49.21089267346734,0.919
49.43579105185804,49.43579105185804,49.43579105185804,49.43579105185804,0.92
50.101346870286775,50.101346870286775,50.101346870286775,50.101346870286775,0.921
50.959060360343,50.959060360343,50.959060360343,50.959060360343,0.922
52.09667225417226,52.09667225417226,52.09667225417226,52.09667225417226,0.923
53.78812894810645,53.78812894810645,53.78812894810645,53.78812894810645,0.924
54.30763609557517,54.30763609557517,54.30763609557517,54.30763609557517,0.925
56.6304786449897,56.6304786449897,56.6304786449897,56.6304786449897,0.926
56.94026872419091,56.94026872419091,56.94026872419091,56.94026872419091,0.927
57.108265221375056,57.108265221375056,57.108265221375056,57.108265221375056,0.928
57.52651318867577,57.52651318867577,57.52651318867577,57.52651318867577,0.929
57.64433018637959,57.64433018637959,57.64433018637959,57.64433018637959,0.93
58.85581927064578,58.85581927064578,58.85581927064578,58.85581927064578,0.931
59.003313551192726,59.003313551192726,59.003313551192726,59.003313551192726,0.932
59.8137383100879,59.8137383100879,59.8137383100879,59.8137383100879,0.933
60.59305146725,60.59305146725,60.59305146725,60.59305146725,0.934
60.856577329951605,60.856577329951605,60.856577329951605,60.856577329951605,0.935
61.18644933115386,61.18644933115386,61.18644933115386,61.18644933115386,0.936
61.25835731477733,61.25835731477733,61.25835731477733,61.25835731477733,0.937
62.57054265257297,62.57054265257297,62.57054265257297,62.57054265257297,0.938
63.56971113922513,63.56971113922513,63.56971113922513,63.56971113922513,0.939
63.79395766380589,63.79395766380589,63.79395766380589,63.79395766380589,0.94
64.81322829194524,64.81322829194524,64.81322829194524,64.81322829194524,0.941
66.61192906689492,66.61192906689492,66.61192906689492,66.61192906689492,0.942
68.27496103807363,68.27496103807363,68.27496103807363,68.27496103807363,0.943
68.5013358698213,68.5013358698213,68.5013358698213,68.5013358698213,0.944
71.33013599413188,71.33013599413188,71.33013599413188,71.33013599413188,0.945
71.5467813747014,71.5467813747014,71.5467813747014,71.5467813747014,0.946
72.0087069809119,72.0087069809119,72.0087069809119,72.0087069809119,0.947
74.14662622539558,74.14662622539558,74.14662622539558,74.14662622539558,0.948
75.35147445899898,75.35147445899898,75.35147445899898,75.35147445899898,0.949
76.58191538240375,76.58191538240375,76.58191538240375,76.58191538240375,0.95
77.51399750054465,77.51399750054465,77.51399750054465,77.51399750054465,0.951
79.23042968996215,79.23042968996215,79.23042968996215,79.23042968996215,0.952
80.86875629755538,80.86875629755538,80.86875629755538,80.86875629755538,0.953
82.84644945847258,82.84644945847258,82.84644945847258,82.84644945847258,0.954
82.8857161133773,82.8857161133773,82.8857161133773,82.8857161133773,0.955
83.86709247219106,83.86709247219106,83.86709247219106,83.86709247219106,0.956
83.94340164855592,83.94340164855592,83.94340164855592,83.94340164855592,0.957
84.06191812710999,84.06191812710999,84.06191812710999,84.06191812710999,0.958
85.24112473528672,85.24112473528672,85.24112473528672,85.24112473528672,0.959
88.26467058000583,88.26467058000583,88.26467058000583,88.26467058000583,0.96
99.23034038491768,99.23034038491768,99.23034038491768,99.23034038491768,0.961
101.06830236370656,101.06830236370656,101.06830236370656,101.06830236370656,0.962
101.4224840223593,101.4224840223593,101.4224840223593,101.4224840223593,0.963
102.9328208322557,102.9328208322557,102.9328208322557,102.9328208322557,0.964
103.48369578375606,103.48369578375606,103.48369578375606,103.48369578375606,0.965
106.6113021778832,106.6113021778832,106.6113021778832,106.6113021778832,0.966
109.74351530619371,109.74351530619371,109.74351530619371,109.74351530619371,0.967
109.82053535680852,109.82053535680852,109.82053535680852,109.82053535680852,0.968
110.38965581846988,110.38965581846988,110.38965581846988,110.38965581846988,0.969
127.89704639428425,127.89704639428425,127.89704639428425,127.89704639428425,0.97
132.34967515579092,132.34967515579092,132.34967515579092,132.34967515579092,0.971
135.15970417356976,135.15970417356976,135.15970417356976,135.15970417356976,0.972
138.25110291705448,138.25110291705448,138.25110291705448,138.25110291705448,0.973
138.93630037462165,138.93630037462165,138.93630037462165,138.93630037462165,0.974
154.13406565381692,154.13406565381692,154.13406565381692,154.13406565381692,0.975
162.67019956387492,162.67019956387492,162.67019956387492,162.67019956387492,0.976
167.51839850980792,167.51839850980792,167.51839850980792,167.51839850980792,0.977
176.605560146133,176.605560146133,176.605560146133,176.605560146133,0.978
179.28650424391773,179.28650424391773,179.28650424391773,179.28650424391773,0.979
208.0697430022582,208.0697430022582,208.0697430022582,208.0697430022582,0.98
210.8664061406953,210.8664061406953,210.8664061406953,210.8664061406953,0.981
221.8194830803743,221.8194830803743,221.8194830803743,221.8194830803743,0.982
227.02642204905,227.02642204905,227.02642204905,227.02642204905,0.983
266.4899244879056,266.4899244879056,266.4899244879056,266.4899244879056,0.984
273.34977101288735,273.34977101288735,273.34977101288735,273.34977101288735,0.985
286.6762561749068,286.6762561749068,286.6762561749068,286.6762561749068,0.986
301.5748115043229,301.5748115043229,301.5748115043229,301.5748115043229,0.987
359.6352795262441,359.6352795262441,359.6352795262441,359.6352795262441,0.988
403.354663838301,403.354663838301,403.354663838301,403.354663838301,0.989
418.19676571817496,418.19676571817496,418.19676571817496,418.19676571817496,0.99
518.6132625669161,518.6132625669161,518.6132625669161,518.6132625669161,0.991
558.6659006326282,558.6659006326282,558.6659006326282,558.6659006326282,0.992
565.2377456039249,565.2377456039249,565.2377456039249,565.2377456039249,0.993
730.3006607803782,730.3006607803782,730.3006607803782,730.3006607803782,0.994
744.529760480986,744.529760480986,744.529760480986,744.529760480986,0.995
2422.5252509143857,2422.5252509143857,2422.5252509143857,2422.5252509143857,0.996
3015.8326896534204,3015.8326896534204,3015.8326896534204,3015.8326896534204,0.997
4022.5940597402378,4022.5940597402378,4022.5940597402378,4022.5940597402378,0.998
9140.16190968151,9140.16190968151,9140.16190968151,9140.16190968151,0.999
31341.26100673942,31341.26100673942,31341.26100673942,31341.26100673942,1.0
31341.26100673942,31341.26100673942,31341.26100673942,31341.26100673942,1


==> results/mean_width_cdf_d1_K6.csv <==
mean_width_best,mean_width_fixed,mean_width_random,mean_width_worst,F
0,0,0,0,0
5.680553269590512,5.680553269590512,5.680553269590512,5.680553269590512,0.001
6.043797213840717,6.043797213840717,6.043797213840717,6.043797213840717,0.002
6.064552431886793,6.064552431886793,6.064552431886793,6.064552431886793,0.003
6.407996603469155,6.407996603469155,6.407996603469155,6.407996603469155,0.004
6.422153709288399,6.422153709288399,6.422153709288399,6.422153709288399,0.005
6.470583382194747,6.470583382194747,6.470583382194747,6.470583382194747,0.006
6.498831874882526,6.498831874882526,6.498831874882526,6.498831874882526,0.007
6.544974747938083,6.544974747938083,6.544974747938083,6.544974747938083,0.008
6.547746507626715,6.547746507626715,6.547746507626715,6.547746507626715,0.009
6.563432632872543,6.563432632872543,6.563432632872543,6.563432632872543,0.01
6.609773786060042,6.609773786060042,6.609773786060042,6.609773786060042,0.011
6.613455191150884,6.613455191150884,6.613455191150884,6.613455191150884,0.012
6.620652429200566,6.620652429200566,6.620652429200566,6.620652429200566,0.013
6.659779703497905,6.659779703497905,6.659779703497905,6.659779703497905,0.014
6.74743126522878,6.74743126522878,6.74743126522878,6.74743126522878,0.015
6.760923191656548,6.760923191656548,6.760923191656548,6.760923191656548,0.016
6.80861411034648,6.80861411034648,6.80861411034648,6.80861411034648,0.017
6.846471308617519,6.846471308617519,6.846471308617519,6.846471308617519,0.018
6.853979695847881,6.853979695847881,6.853979695847881,6.853979695847881,0.019
6.873584746217399,6.873584746217399,6.873584746217399,6.873584746217399,0.02
6.890455010973223,6.890455010973223,6.890455010973223,6.890455010973223,0.021
6.893893481644289,6.893893481644289,6.893893481644289,6.893893481644289,0.022
6.90049746354774,6.90049746354774,6.90049746354774,6.90049746354774,0.023
6.935650301319014,6.935650301319014,6.935650301319014,6.935650301319014,0.024
6.936367512027778,6.936367512027778,6.936367512027778,6.936367512027778,0.025
6.94016993506948,6.94016993506948,6.94016993506948,6.94016993506948,0.026
6.974889972346968,6.974889972346968,6.974889972346968,6.974889972346968,0.027
7.025158752509114,7.025158752509114,7.025158752509114,7.025158752509114,0.028
7.0462857717727925,7.0462857717727925,7.0462857717727925,7.0462857717727925,0.029
7.054171479512311,7.054171479512311,7.054171479512311,7.054171479512311,0.03
7.067947090045257,7.067947090045257,7.067947090045257,7.067947090045257,0.031
7.073711082700273,7.073711082700273,7.073711082700273,7.073711082700273,0.032
7.105839614644044,7.105839614644044,7.105839614644044,7.105839614644044,0.033
7.112330734801415,7.112330734801415,7.112330734801415,7.112330734801415,0.034
7.131752525936004,7.131752525936004,7.131752525936004,7.131752525936004,0.035
7.159818970799827,7.159818970799827,7.159818970799827,7.159818970799827,0.036
7.180210389864461,7.180210389864461,7.180210389864461,7.180210389864461,0.037
7.189926809304459,7.189926809304459,7.189926809304459,7.189926809304459,0.038
7.235606500998329,7.235606500998329,7.235606500998329,7.235606500998329,0.039
7.263043086702295,7.263043086702295,7.263043086702295,7.263043086702295,0.04
7.275907327858572,7.275907327858572,7.275907327858572,7.275907327858572,0.041
7.286171933234296,7.286171933234296,7.286171933234296,7.286171933234296,0.042
7.2984442397351215,7.2984442397351215,7.2984442397351215,7.2984442397351215,0.043
7.343133386390611,7.343133386390611,7.343133386390611,7.343133386390611,0.044
7.37769913684697,7.37769913684697,7.37769913684697,7.37769913684697,0.045
7.389016412383892,7.389016412383892,7.389016412383892,7.389016412383892,0.046
7.413073569850714,7.413073569850714,7.413073569850714,7.413073569850714,0.047
7.458814106398809,7.458814106398809,7.458814106398809,7.458814106398809,0.048
7.463397139129113,7.463397139129113,7.463397139129113,7.463397139129113,0.049
7.517200741583158,7.517200741583158,7.517200741583158,7.517200741583158,0.05
7.517360816846854,7.517360816846854,7.517360816846854,7.517360816846854,0.051
7.541754752347574,7.541754752347574,7.541754752347574,7.541754752347574,0.052
7.617038051151359,7.617038051151359,7.617038051151359,7.617038051151359,0.053
7.671864063429661,7.671864063429661,7.671864063429661,7.671864063429661,0.054
7.677678521934919,7.677678521934919,7.677678521934919,7.677678521934919,0.055
7.690644186916931,7.690644186916931,7.690644186916931,7.690644186916931,0.056
7.715226242894354,7.715226242894354,7.715226242894354,7.715226242894354,0.057
7.739434344711702,7.739434344711702,7.739434344711702,7.739434344711702,0.058
7.747600826104783,7.747600826104783,7.747600826104783,7.747600826104783,0.059
7.754521472292614,7.754521472292614,7.754521472292614,7.754521472292614,0.06
7.841050908104011,7.841050908104011,7.841050908104011,7.841050908104011,0.061
7.852541932704705,7.852541932704705,7.852541932704705,7.852541932704705,0.062
7.854132448741612,7.854132448741612,7.854132448741612,7.854132448741612,0.063
7.876111033161546,7.876111033161546,7.876111033161546,7.876111033161546,0.064
7.900814565602888,7.900814565602888,7.900814565602888,7.900814565602888,0.065
7.904771253886293,7.904771253886293,7.904771253886293,7.904771253886293,0.066
7.914600745739144,7.914600745739144,7.914600745739144,7.914600745739144,0.067
7.926348766536609,7.926348766536609,7.926348766536609,7.926348766536609,0.068
7.980283867388413,7.980283867388413,7.980283867388413,7.980283867388413,0.069
7.984867192312912,7.984867192312912,7.984867192312912,7.984867192312912,0.07
8.018059413684961,8.018059413684961,8.018059413684961,8.018059413684961,0.071
8.03985174867946,8.03985174867946,8.03985174867946,8.03985174867946,0.072
8.044601648541388,8.044601648541388,8.044601648541388,8.044601648541388,0.073
8.06264750016816,8.06264750016816,8.06264750016816,8.06264750016816,0.074
8.07230756145292,8.07230756145292,8.07230756145292,8.07230756145292,0.075
8.078388596828995,8.078388596828995,8.078388596828995,8.078388596828995,0.076
8.109315895156826,8.109315895156826,8.109315895156826,8.109315895156826,0.077
8.113736145984463,8.113736145984463,8.113736145984463,8.113736145984463,0.078
8.129232917431391,8.129232917431391,8.129232917431391,8.129232917431391,0.079
8.133479010745502,8.133479010745502,8.133479010745502,8.133479010745502,0.08
8.180611452588487,8.180611452588487,8.180611452588487,8.180611452588487,0.081
8.207751541222152,8.207751541222152,8.207751541222152,8.207751541222152,0.082
8.214030015823448,8.214030015823448,8.214030015823448,8.214030015823448,0.083
8.21590868780366,8.21590868780366,8.21590868780366,8.21590868780366,0.084
8.22422656044357,8.22422656044357,8.22422656044357,8.22422656044357,0.085
8.22537207797505,8.22537207797505,8.22537207797505,8.22537207797505,0.086
8.23954141856436,8.23954141856436,8.23954141856436,8.23954141856436,0.087
8.281197693912038,8.281197693912038,8.281197693912038,8.281197693912038,0.088
8.284012180645808,8.284012180645808,8.284012180645808,8.284012180645808,0.089
8.296018916916402,8.296018916916402,8.296018916916402,8.296018916916402,0.09
8.314276284672161,8.314276284672161,8.314276284672161,8.314276284672161,0.091
8.32674665964053,8.32674665964053,8.32674665964053,8.32674665964053,0.092
8.32814435372329,8.32814435372329,8.32814435372329,8.32814435372329,0.093
8.441712643487364,8.441712643487364,8.441712643487364,8.441712643487364,0.094
8.446949908825914,8.446949908825914,8.446949908825914,8.446949908825914,0.095
8.460868644711933,8.460868644711933,8.460868644711933,8.460868644711933,0.096
8.472073483062358,8.472073483062358,8.472073483062358,8.472073483062358,0.097
8.475988105924035,8.475988105924035,8.475988105924035,8.475988105924035,0.098
8.484167405616043,8.484167405616043,8.484167405616043,8.484167405616043,0.099
8.490011837556525,8.490011837556525,8.490011837556525,8.490011837556525,0.1
8.491609594315221,8.491609594315221,8.491609594315221,8.491609594315221,0.101
8.520249028955472,8.520249028955472,8.520249028955472,8.520249028955472,0.102
8.522395642566666,8.522395642566666,8.522395642566666,8.522395642566666,0.103
8.549573175646426,8.549573175646426,8.549573175646426,8.549573175646426,0.104
8.552046429850442,8.552046429850442,8.552046429850442,8.552046429850442,0.105
8.576816185773446,8.576816185773446,8.576816185773446,8.576816185773446,0.106
8.580741952028422,8.580741952028422,8.580741952028422,8.580741952028422,0.107
8.603636637482218,8.603636637482218,8.603636637482218,8.603636637482218,0.108
8.613195247514405,8.613195247514405,8.613195247514405,8.613195247514405,0.109
8.645537587824265,8.645537587824265,8.645537587824265,8.645537587824265,0.11
8.647162561939572,8.647162561939572,8.647162561939572,8.647162561939572,0.111
8.647866110397883,8.647866110397883,8.647866110397883,8.647866110397883,0.112
8.666897025835077,8.666897025835077,8.666897025835077,8.666897025835077,0.113
8.684896439543458,8.684896439543458,8.684896439543458,8.684896439543458,0.114
8.702437778847063,8.702437778847063,8.702437778847063,8.702437778847063,0.115
8.709642219043385,8.709642219043385,8.709642219043385,8.709642219043385,0.116
8.722981640023006,8.722981640023006,8.722981640023006,8.722981640023006,0.117
8.724793376229908,8.724793376229908,8.724793376229908,8.724793376229908,0.118
8.730791394982397,8.730791394982397,8.730791394982397,8.730791394982397,0.119
8.746275858694874,8.746275858694874,8.746275858694874,8.746275858694874,0.12
8.7586800137389,8.7586800137389,8.7586800137389,8.7586800137389,0.121
8.777389449748487,8.777389449748487,8.777389449748487,8.777389449748487,0.122
8.782939049113228,8.782939049113228,8.782939049113228,8.782939049113228,0.123
8.783058743228553,8.783058743228553,8.783058743228553,8.783058743228553,0.124
8.830926976462779,8.830926976462779,8.830926976462779,8.830926976462779,0.125
8.833892631166076,8.833892631166076,8.833892631166076,8.833892631166076,0.126
8.84034305512434,8.84034305512434,8.84034305512434,8.84034305512434,0.127
8.855569715167364,8.855569715167364,8.855569715167364,8.855569715167364,0.128
8.87006964876525,8.87006964876525,8.87006964876525,8.87006964876525,0.129
8.871527126860013,8.871527126860013,8.871527126860013,8.871527126860013,0.13
8.874674881663356,8.874674881663356,8.874674881663356,8.874674881663356,0.131
8.888615355286607,8.888615355286607,8.888615355286607,8.888615355286607,0.132
8.891479987722798,8.891479987722798,8.891479987722798,8.891479987722798,0.133
8.89607670113656,8.89607670113656,8.89607670113656,8.89607670113656,0.134
8.903497333088286,8.903497333088286,8.903497333088286,8.903497333088286,0.135
8.924405767561536,8.924405767561536,8.924405767561536,8.924405767561536,0.136
8.92869265767387,8.92869265767387,8.92869265767387,8.92869265767387,0.137
8.928702722006122,8.928702722006122,8.928702722006122,8.928702722006122,0.138
8.938054261627252,8.938054261627252,8.938054261627252,8.938054261627252,0.139
8.949889283230956,8.949889283230956,8.949889283230956,8.949889283230956,0.14
8.966101062359103,8.966101062359103,8.966101062359103,8.966101062359103,0.141
9.00027850888628,9.00027850888628,9.00027850888628,9.00027850888628,0.142
9.014971368560406,9.014971368560406,9.014971368560406,9.014971368560406,0.143
9.0289486377845,9.0289486377845,9.0289486377845,9.0289486377845,0.144
9.040940684137771,9.040940684137771,9.040940684137771,9.040940684137771,0.145
9.06348075624465,9.06348075624465,9.06348075624465,9.06348075624465,0.146
9.06883699097245,9.06883699097245,9.06883699097245,9.06883699097245,0.147
9.082522936665406,9.082522936665406,9.082522936665406,9.082522936665406,0.148
9.095405900627323,9.095405900627323,9.095405900627323,9.095405900627323,0.149
9.143054644326266,9.143054644326266,9.143054644326266,9.143054644326266,0.15
9.148606429100344,9.148606429100344,9.148606429100344,9.148606429100344,0.151
9.160596339209128,9.160596339209128,9.160596339209128,9.160596339209128,0.152
9.170760893447245,9.170760893447245,9.170760893447245,9.170760893447245,0.153
9.17084836451446,9.17084836451446,9.17084836451446,9.17084836451446,0.154
9.208471232222935,9.208471232222935,9.208471232222935,9.208471232222935,0.155
9.20862679066794,9.20862679066794,9.20862679066794,9.20862679066794,0.156
9.219118502167936,9.219118502167936,9.219118502167936,9.219118502167936,0.157
9.220584058034133,9.220584058034133,9.220584058034133,9.220584058034133,0.158
9.25274592677677,9.25274592677677,9.25274592677677,9.25274592677677,0.159
9.25649024854002,9.25649024854002,9.25649024854002,9.25649024854002,0.16
9.26695216343044,9.26695216343044,9.26695216343044,9.26695216343044,0.161
9.272750866593409,9.272750866593409,9.272750866593409,9.272750866593409,0.162
9.278161944120512,9.278161944120512,9.278161944120512,9.278161944120512,0.163
9.289132538517844,9.289132538517844,9.289132538517844,9.289132538517844,0.164
9.314526306880472,9.314526306880472,9.314526306880472,9.314526306880472,0.165
9.315703998970893,9.315703998970893,9.315703998970893,9.315703998970893,0.166
9.355940664129704,9.355940664129704,9.355940664129704,9.355940664129704,0.167
9.37172048473794,9.37172048473794,9.37172048473794,9.37172048473794,0.168
9.387090558213396,9.387090558213396,9.387090558213396,9.387090558213396,0.169
9.401799445340693,9.401799445340693,9.401799445340693,9.401799445340693,0.17
9.402168225263324,9.402168225263324,9.402168225263324,9.402168225263324,0.171
9.40691726078749,9.40691726078749,9.40691726078749,9.40691726078749,0.172
9.415737414816505,9.415737414816505,9.415737414816505,9.415737414816505,0.173
9.42247422412095,9.42247422412095,9.42247422412095,9.42247422412095,0.174
9.44582623363179,9.44582623363179,9.44582623363179,9.44582623363179,0.175
9.454785062211217,9.454785062211217,9.454785062211217,9.454785062211217,0.176
9.486681097719128,9.486681097719128,9.486681097719128,9.486681097719128,0.177
9.509544815692204,9.509544815692204,9.509544815692204,9.509544815692204,0.178
9.528678660208447,9.528678660208447,9.528678660208447,9.528678660208447,0.179
9.547929848506255,9.547929848506255,9.547929848506255,9.547929848506255,0.18
9.621812929372188,9.621812929372188,9.621812929372188,9.621812929372188,0.181
9.624910196970756,9.624910196970756,9.624910196970756,9.624910196970756,0.182
9.626709887971424,9.626709887971424,9.626709887971424,9.626709887971424,0.183
9.6417312514454,9.6417312514454,9.6417312514454,9.6417312514454,0.184
9.64553082908233,9.64553082908233,9.64553082908233,9.64553082908233,0.185
9.651346185411676,9.651346185411676,9.651346185411676,9.651346185411676,0.186
9.653603412728629,9.653603412728629,9.653603412728629,9.653603412728629,0.187
9.655869195622898,9.655869195622898,9.655869195622898,9.655869195622898,0.188
9.657760192467318,9.657760192467318,9.657760192467318,9.657760192467318,0.189
9.663154566109135,9.663154566109135,9.663154566109135,9.663154566109135,0.19
9.686120614741409,9.686120614741409,9.686120614741409,9.686120614741409,0.191
9.705808728948965,9.705808728948965,9.705808728948965,9.705808728948965,0.192
9.714997999459138,9.714997999459138,9.714997999459138,9.714997999459138,0.193
9.732084365919544,9.732084365919544,9.732084365919544,9.732084365919544,0.194
9.73963697051005,9.73963697051005,9.73963697051005,9.73963697051005,0.195
9.756072523920302,9.756072523920302,9.756072523920302,9.756072523920302,0.196
9.757140877515992,9.757140877515992,9.757140877515992,9.757140877515992,0.197
9.774341578128457,9.774341578128457,9.774341578128457,9.774341578128457,0.198
9.785463220585468,9.785463220585468,9.785463220585468,9.785463220585468,0.199
9.79555517151384,9.79555517151384,9.79555517151384,9.79555517151384,0.2
9.82644596335816,9.82644596335816,9.82644596335816,9.82644596335816,0.201
9.8362745178364,9.8362745178364,9.8362745178364,9.8362745178364,0.202
9.918772308626686,9.918772308626686,9.918772308626686,9.918772308626686,0.203
9.948754507530213,9.948754507530213,9.948754507530213,9.948754507530213,0.204
9.973242445578654,9.973242445578654,9.973242445578654,9.973242445578654,0.205
9.982255127090957,9.982255127090957,9.982255127090957,9.982255127090957,0.206
10.018473442790496,10.018473442790496,10.018473442790496,10.018473442790496,0.207
10.05346897177188,10.05346897177188,10.05346897177188,10.05346897177188,0.208
10.062949446183303,10.062949446183303,10.062949446183303,10.062949446183303,0.209
10.063647784129776,10.063647784129776,10.063647784129776,10.063647784129776,0.21
10.10867519343919,10.10867519343919,10.10867519343919,10.10867519343919,0.211
10.114077085931088,10.114077085931088,10.114077085931088,10.114077085931088,0.212
10.137491085747326,10.137491085747326,10.137491085747326,10.137491085747326,0.213
10.144242888920028,10.144242888920028,10.144242888920028,10.144242888920028,0.214
10.160731578346764,10.160731578346764,10.160731578346764,10.160731578346764,0.215
10.1814498540346,10.1814498540346,10.1814498540346,10.1814498540346,0.216
10.18312755968408,10.18312755968408,10.18312755968408,10.18312755968408,0.217
10.243201867854417,10.243201867854417,10.243201867854417,10.243201867854417,0.218
10.243709947453745,10.243709947453745,10.243709947453745,10.243709947453745,0.219
10.259485900451986,10.259485900451986,10.259485900451986,10.259485900451986,0.22
10.27036556199164,10.27036556199164,10.27036556199164,10.27036556199164,0.221
10.279717239623189,10.279717239623189,10.279717239623189,10.279717239623189,0.222
10.28993480979542,10.28993480979542,10.28993480979542,10.28993480979542,0.223
10.309960221344197,10.309960221344197,10.309960221344197,10.309960221344197,0.224
10.315050453800326,10.315050453800326,10.315050453800326,10.315050453800326,0.225
10.337305577690536,10.337305577690536,10.337305577690536,10.337305577690536,0.226
10.340339375649732,10.340339375649732,10.340339375649732,10.340339375649732,0.227
10.343120246711296,10.343120246711296,10.343120246711296,10.343120246711296,0.228
10.36268288646652,10.36268288646652,10.36268288646652,10.36268288646652,0.229
10.367683999856125,10.367683999856125,10.367683999856125,10.367683999856125,0.23
10.373748308188771,10.373748308188771,10.373748308188771,10.373748308188771,0.231
10.408905376629578,10.408905376629578,10.408905376629578,10.408905376629578,0.232
10.415003770701592,10.415003770701592,10.415003770701592,10.415003770701592,0.233
10.426543569557952,10.426543569557952,10.426543569557952,10.426543569557952,0.234
10.444259140267114,10.444259140267114,10.444259140267114,10.444259140267114,0.235
10.44777335633746,10.44777335633746,10.44777335633746,10.44777335633746,0.236
10.449424285158964,10.449424285158964,10.449424285158964,10.449424285158964,0.237
10.50654660475093,10.50654660475093,10.50654660475093,10.50654660475093,0.238
10.51395775009037,10.51395775009037,10.51395775009037,10.51395775009037,0.239
10.544136354500088,10.544136354500088,10.544136354500088,10.544136354500088,0.24
10.557930615404578,10.557930615404578,10.557930615404578,10.557930615404578,0.241
10.571468321701182,10.571468321701182,10.571468321701182,10.571468321701182,0.242
10.572467560830738,10.572467560830738,10.572467560830738,10.572467560830738,0.243
10.574450988809929,10.574450988809929,10.574450988809929,10.574450988809929,0.244
10.576770734981396,10.576770734981396,10.576770734981396,10.576770734981396,0.245
10.5909071675206,10.5909071675206,10.5909071675206,10.5909071675206,0.246
10.591154337980646,10.591154337980646,10.591154337980646,10.591154337980646,0.247
10.597722946987938,10.597722946987938,10.597722946987938,10.597722946987938,0.248
10.62487814767123,10.62487814767123,10.62487814767123,10.62487814767123,0.249
10.658363481079151,10.658363481079151,10.658363481079151,10.658363481079151,0.25
10.663884618431606,10.663884618431606,10.663884618431606,10.663884618431606,0.251
10.669997619105358,10.669997619105358,10.669997619105358,10.669997619105358,0.252
10.675336654697707,10.675336654697707,10.675336654697707,10.675336654697707,0.253
10.67982781813446,10.67982781813446,10.67982781813446,10.67982781813446,0.254
10.688716570414616,10.688716570414616,10.688716570414616,10.688716570414616,0.255
10.714491157798928,10.714491157798928,10.714491157798928,10.714491157798928,0.256
10.749717969418892,10.749717969418892,10.749717969418892,10.749717969418892,0.257
10.75244797312379,10.75244797312379,10.75244797312379,10.75244797312379,0.258
10.769907489939577,10.769907489939577,10.769907489939577,10.769907489939577,0.259
10.77079712606512,10.77079712606512,10.77079712606512,10.77079712606512,0.26
10.79105196803318,10.79105196803318,10.79105196803318,10.79105196803318,0.261
10.796650559690212,10.796650559690212,10.796650559690212,10.796650559690212,0.262
10.82314594265688,10.82314594265688,10.82314594265688,10.82314594265688,0.263
10.8242245077013,10.8242245077013,10.8242245077013,10.8242245077013,0.264
10.846385079842898,10.846385079842898,10.846385079842898,10.846385079842898,0.265
10.877640348389942,10.877640348389942,10.877640348389942,10.877640348389942,0.266
10.886965857608873,10.886965857608873,10.886965857608873,10.886965857608873,0.267
10.897804795530204,10.897804795530204,10.897804795530204,10.897804795530204,0.268
10.90039389584506,10.90039389584506,10.90039389584506,10.90039389584506,0.269
10.905993177862968,10.905993177862968,10.905993177862968,10.905993177862968,0.27
10.909874343762937,10.909874343762937,10.909874343762937,10.909874343762937,0.271
10.91630534033172,10.91630534033172,10.91630534033172,10.91630534033172,0.272
10.92510825420515,10.92510825420515,10.92510825420515,10.92510825420515,0.273
10.966542052305147,10.966542052305147,10.966542052305147,10.966542052305147,0.274
11.005213428009316,11.005213428009316,11.005213428009316,11.005213428009316,0.275
11.00992876025388,11.00992876025388,11.00992876025388,11.00992876025388,0.276
11.0346465988346,11.0346465988346,11.0346465988346,11.0346465988346,0.277
11.043469977176466,11.043469977176466,11.043469977176466,11.043469977176466,0.278
11.044217682971563,11.044217682971563,11.044217682971563,11.044217682971563,0.279
11.06888347878303,11.06888347878303,11.06888347878303,11.06888347878303,0.28
11.104726993654069,11.104726993654069,11.104726993654069,11.104726993654069,0.281
11.110967600781526,11.110967600781526,11.110967600781526,11.110967600781526,0.282
11.11706878977909,11.11706878977909,11.11706878977909,11.11706878977909,0.283
11.123877743838475,11.123877743838475,11.123877743838475,11.123877743838475,0.284
11.138994175796428,11.138994175796428,11.138994175796428,11.138994175796428,0.285
11.13939751342873,11.13939751342873,11.13939751342873,11.13939751342873,0.286
11.169853376219212,11.169853376219212,11.169853376219212,11.169853376219212,0.287
11.19660563102426,11.19660563102426,11.19660563102426,11.19660563102426,0.288
11.209137424613417,11.209137424613417,11.209137424613417,11.209137424613417,0.289
11.2095533598109,11.2095533598109,11.2095533598109,11.2095533598109,0.29
11.21273613053778,11.21273613053778,11.21273613053778,11.21273613053778,0.291
11.232355198791833,11.232355198791833,11.232355198791833,11.232355198791833,0.292
11.23911412364641,11.23911412364641,11.23911412364641,11.23911412364641,0.293
11.27430091974557,11.27430091974557,11.27430091974557,11.27430091974557,0.294
11.287080761633131,11.287080761633131,11.287080761633131,11.287080761633131,0.295
11.296786624758964,11.296786624758964,11.296786624758964,11.296786624758964,0.296
11.317281936268456,11.317281936268456,11.317281936268456,11.317281936268456,0.297
11.337554765335236,11.337554765335236,11.337554765335236,11.337554765335236,0.298
11.380607327776175,11.380607327776175,11.380607327776175,11.380607327776175,0.299
11.392254206941349,11.392254206941349,11.392254206941349,11.392254206941349,0.3
11.406972810635322,11.406972810635322,11.406972810635322,11.406972810635322,0.301
11.40800687554846,11.40800687554846,11.40800687554846,11.40800687554846,0.302
11.41199363397467,11.41199363397467,11.41199363397467,11.41199363397467,0.303
11.44781907841704,11.44781907841704,11.44781907841704,11.44781907841704,0.304
11.46718169962886,11.46718169962886,11.46718169962886,11.46718169962886,0.305
11.475692130834023,11.475692130834023,11.475692130834023,11.475692130834023,0.306
11.484936469032515,11.484936469032515,11.484936469032515,11.484936469032515,0.307
11.513161780882946,11.513161780882946,11.513161780882946,11.513161780882946,0.308
11.516305739359918,11.516305739359918,11.516305739359918,11.516305739359918,0.309
11.51893300630118,11.51893300630118,11.51893300630118,11.51893300630118,0.31
11.519608655162669,11.519608655162669,11.519608655162669,11.519608655162669,0.311
11.57577597533136,11.57577597533136,11.57577597533136,11.57577597533136,0.312
11.584878195917916,11.584878195917916,11.584878195917916,11.584878195917916,0.313
11.594277379607613,11.594277379607613,11.594277379607613,11.594277379607613,0.314
11.59648267688556,11.59648267688556,11.59648267688556,11.59648267688556,0.315
11.59912426951103,11.59912426951103,11.59912426951103,11.59912426951103,0.316
11.610322193651852,11.610322193651852,11.610322193651852,11.610322193651852,0.317
11.623221820951976,11.623221820951976,11.623221820951976,11.623221820951976,0.318
11.668045119450824,11.668045119450824,11.668045119450824,11.668045119450824,0.319
11.69041815533916,11.69041815533916,11.69041815533916,11.69041815533916,0.32
11.706207098915783,11.706207098915783,11.706207098915783,11.706207098915783,0.321
11.713072609267789,11.713072609267789,11.713072609267789,11.713072609267789,0.322
11.72117461731663,11.72117461731663,11.72117461731663,11.72117461731663,0.323
11.73910875069286,11.73910875069286,11.73910875069286,11.73910875069286,0.324
11.74067855055593,11.74067855055593,11.74067855055593,11.74067855055593,0.325
11.767997070092637,11.767997070092637,11.767997070092637,11.767997070092637,0.326
11.774924313053116,11.774924313053116,11.774924313053116,11.774924313053116,0.327
11.777801792195648,11.777801792195648,11.777801792195648,11.777801792195648,0.328
11.781077479160182,11.781077479160182,11.781077479160182,11.781077479160182,0.329
11.791440411753191,11.791440411753191,11.791440411753191,11.791440411753191,0.33
11.824106744746704,11.824106744746704,11.824106744746704,11.824106744746704,0.331
11.861081924283766,11.861081924283766,11.861081924283766,11.861081924283766,0.332
11.862081858298565,11.862081858298565,11.862081858298565,11.862081858298565,0.333
11.8686289660383,11.8686289660383,11.8686289660383,11.8686289660383,0.334
11.873208223758663,11.873208223758663,11.873208223758663,11.873208223758663,0.335
11.874537933843,11.874537933843,11.874537933843,11.874537933843,0.336
11.87660447075516,11.87660447075516,11.87660447075516,11.87660447075516,0.337
11.89179172466385,11.89179172466385,11.89179172466385,11.89179172466385,0.338
11.90046713256068,11.90046713256068,11.90046713256068,11.90046713256068,0.339
11.900846743246044,11.900846743246044,11.900846743246044,11.900846743246044,0.34
11.904112580322462,11.904112580322462,11.904112580322462,11.904112580322462,0.341
11.919210400953723,11.919210400953723,11.919210400953723,11.919210400953723,0.342
11.97437010648884,11.97437010648884,11.97437010648884,11.97437010648884,0.343
11.98132846606137,11.98132846606137,11.98132846606137,11.98132846606137,0.344
12.014607040968654,12.014607040968654,12.014607040968654,12.014607040968654,0.345
12.05765068126538,12.05765068126538,12.05765068126538,12.05765068126538,0.346
12.059020920369406,12.059020920369406,12.059020920369406,12.059020920369406,0.347
12.07768216228022,12.07768216228022,12.07768216228022,12.07768216228022,0.348
12.094332687901025,12.094332687901025,12.094332687901025,12.094332687901025,0.349
12.133381937337232,12.133381937337232,12.133381937337232,12.133381937337232,0.35
12.171069236960776,12.171069236960776,12.171069236960776,12.171069236960776,0.351
12.180909850934146,12.180909850934146,12.180909850934146,12.180909850934146,0.352
12.19879724233448,12.19879724233448,12.19879724233448,12.19879724233448,0.353
12.226878779663606,12.226878779663606,12.226878779663606,12.226878779663606,0.354
12.242306591760205,12.242306591760205,12.242306591760205,12.242306591760205,0.355
12.253917364843424,12.253917364843424,12.253917364843424,12.253917364843424,0.356
12.255408893746822,12.255408893746822,12.255408893746822,12.255408893746822,0.357
12.37545409380126,12.37545409380126,12.37545409380126,12.37545409380126,0.358
12.38499850538592,12.38499850538592,12.38499850538592,12.38499850538592,0.359
12.386197324985226,12.386197324985226,12.386197324985226,12.386197324985226,0.36
12.386746712475436,12.386746712475436,12.386746712475436,12.386746712475436,0.361
12.44591346297396,12.44591346297396,12.44591346297396,12.44591346297396,0.362
12.46452391458778,12.46452391458778,12.46452391458778,12.46452391458778,0.363
12.468533286500625,12.468533286500625,12.468533286500625,12.468533286500625,0.364
12.48612529152718,12.48612529152718,12.48612529152718,12.48612529152718,0.365
12.54475523250618,12.54475523250618,12.54475523250618,12.54475523250618,0.366
12.549050323427036,12.549050323427036,12.549050323427036,12.549050323427036,0.367
12.555988404211648,12.555988404211648,12.555988404211648,12.555988404211648,0.368
12.557187425207552,12.557187425207552,12.557187425207552,12.557187425207552,0.369
12.583054123851966,12.583054123851966,12.583054123851966,12.583054123851966,0.37
12.583288841043329,12.583288841043329,12.583288841043329,12.583288841043329,0.371
12.585504557417336,12.585504557417336,12.585504557417336,12.585504557417336,0.372
12.6023128483406,12.6023128483406,12.6023128483406,12.6023128483406,0.373
12.610833203647069,12.610833203647069,12.610833203647069,12.610833203647069,0.374
12.612203438311935,12.612203438311935,12.612203438311935,12.612203438311935,0.375
12.626348915176726,12.626348915176726,12.626348915176726,12.626348915176726,0.376
12.64526008738496,12.64526008738496,12.64526008738496,12.64526008738496,0.377
12.676549052216378,12.676549052216378,12.676549052216378,12.676549052216378,0.378
12.725716557300986,12.725716557300986,12.725716557300986,12.725716557300986,0.379
12.750933681576452,12.750933681576452,12.750933681576452,12.750933681576452,0.38
12.773642137712269,12.773642137712269,12.773642137712269,12.773642137712269,0.381
12.777887929409191,12.777887929409191,12.777887929409191,12.777887929409191,0.382
12.79457047263596,12.79457047263596,12.79457047263596,12.79457047263596,0.383
12.805376297607062,12.805376297607062,12.805376297607062,12.805376297607062,0.384
12.81085393820512,12.81085393820512,12.81085393820512,12.81085393820512,0.385
12.811741110634244,12.811741110634244,12.811741110634244,12.811741110634244,0.386
12.82283939261472,12.82283939261472,12.82283939261472,12.82283939261472,0.387
12.82510927645314,12.82510927645314,12.82510927645314,12.82510927645314,0.388
12.83896559134475,12.83896559134475,12.83896559134475,12.83896559134475,0.389
12.908325945805426,12.908325945805426,12.908325945805426,12.908325945805426,0.39
12.946446101246064,12.946446101246064,12.946446101246064,12.946446101246064,0.391
12.9657884282814,12.9657884282814,12.9657884282814,12.9657884282814,0.392
12.976661013323564,12.976661013323564,12.976661013323564,12.976661013323564,0.393
12.98503961456643,12.98503961456643,12.98503961456643,12.98503961456643,0.394
12.990560526684334,12.990560526684334,12.990560526684334,12.990560526684334,0.395
13.003817870157516,13.003817870157516,13.003817870157516,13.003817870157516,0.396
13.00695895932634,13.00695895932634,13.00695895932634,13.00695895932634,0.397
13.030869516251697,13.030869516251697,13.030869516251697,13.030869516251697,0.398
13.031333519609714,13.031333519609714,13.031333519609714,13.031333519609714,0.399
13.031857377352637,13.031857377352637,13.031857377352637,13.031857377352637,0.4
13.036939881058023,13.036939881058023,13.036939881058023,13.036939881058023,0.401
13.04538272880981,13.04538272880981,13.04538272880981,13.04538272880981,0.402
13.05835876706855,13.05835876706855,13.05835876706855,13.05835876706855,0.403
13.076413249279756,13.076413249279756,13.076413249279756,13.076413249279756,0.404
13.09645765155067,13.09645765155067,13.09645765155067,13.09645765155067,0.405
13.099120599914386,13.099120599914386,13.099120599914386,13.099120599914386,0.406
13.111339087576416,13.111339087576416,13.111339087576416,13.111339087576416,0.407
13.175928368047552,13.175928368047552,13.175928368047552,13.175928368047552,0.408
13.181614555098593,13.181614555098593,13.181614555098593,13.181614555098593,0.409
13.190277604842692,13.190277604842692,13.190277604842692,13.190277604842692,0.41
13.206560234679827,13.206560234679827,13.206560234679827,13.206560234679827,0.411
13.26038840220571,13.26038840220571,13.26038840220571,13.26038840220571,0.412
13.283568812158972,13.283568812158972,13.283568812158972,13.283568812158972,0.413
13.292323258581328,13.292323258581328,13.292323258581328,13.292323258581328,0.414
13.30349628735143,13.30349628735143,13.30349628735143,13.30349628735143,0.415
13.309841841063207,13.309841841063207,13.309841841063207,13.309841841063207,0.416
13.314000466929889,13.314000466929889,13.314000466929889,13.314000466929889,0.417
13.330115445337318,13.330115445337318,13.330115445337318,13.330115445337318,0.418
13.333597722521786,13.333597722521786,13.333597722521786,13.333597722521786,0.419
13.370088431800678,13.370088431800678,13.370088431800678,13.370088431800678,0.42
13.3749913687578,13.3749913687578,13.3749913687578,13.3749913687578,0.421
13.378713714157154,13.378713714157154,13.378713714157154,13.378713714157154,0.422
13.381049649637156,13.381049649637156,13.381049649637156,13.381049649637156,0.423
13.385067789685593,13.385067789685593,13.385067789685593,13.385067789685593,0.424
13.388584365452164,13.388584365452164,13.388584365452164,13.388584365452164,0.425
13.394430018532857,13.394430018532857,13.394430018532857,13.394430018532857,0.426
13.410448252258975,13.410448252258975,13.410448252258975,13.410448252258975,0.427
13.4359138633809,13.4359138633809,13.4359138633809,13.4359138633809,0.428
13.446429416449403,13.446429416449403,13.446429416449403,13.446429416449403,0.429
13.50197313394259,13.50197313394259,13.50197313394259,13.50197313394259,0.43
13.512177870860622,13.512177870860622,13.512177870860622,13.512177870860622,0.431
13.514431743279202,13.514431743279202,13.514431743279202,13.514431743279202,0.432
13.526914296837262,13.526914296837262,13.526914296837262,13.526914296837262,0.433
13.56397408708972,13.56397408708972,13.56397408708972,13.56397408708972,0.434
13.56718910562325,13.56718910562325,13.56718910562325,13.56718910562325,0.435
13.593174278392496,13.593174278392496,13.593174278392496,13.593174278392496,0.436
13.615915427019669,13.615915427019669,13.615915427019669,13.615915427019669,0.437
13.622921909695258,13.622921909695258,13.622921909695258,13.622921909695258,0.438
13.664601520128782,13.664601520128782,13.664601520128782,13.664601520128782,0.439
13.68615937610032,13.68615937610032,13.68615937610032,13.68615937610032,0.44
13.699849027464188,13.699849027464188,13.699849027464188,13.699849027464188,0.441
13.72707392532981,13.72707392532981,13.72707392532981,13.72707392532981,0.442
13.733736354844153,13.733736354844153,13.733736354844153,13.733736354844153,0.443
13.735950525325917,13.735950525325917,13.735950525325917,13.735950525325917,0.444
13.759676317689909,13.759676317689909,13.759676317689909,13.759676317689909,0.445
13.77129135831887,13.77129135831887,13.77129135831887,13.77129135831887,0.446
13.792655256356053,13.792655256356053,13.792655256356053,13.792655256356053,0.447
13.84249142930216,13.84249142930216,13.84249142930216,13.84249142930216,0.448
13.85112935014718,13.85112935014718,13.85112935014718,13.85112935014718,0.449
13.856139123815096,13.856139123815096,13.856139123815096,13.856139123815096,0.45
13.87296449928612,13.87296449928612,13.87296449928612,13.87296449928612,0.451
13.91359926555361,13.91359926555361,13.91359926555361,13.91359926555361,0.452
13.928960897362842,13.928960897362842,13.928960897362842,13.928960897362842,0.453
13.935046565211437,13.935046565211437,13.935046565211437,13.935046565211437,0.454
13.943813567794104,13.943813567794104,13.943813567794104,13.943813567794104,0.455
13.959951298006755,13.959951298006755,13.959951298006755,13.959951298006755,0.456
13.97165823258944,13.97165823258944,13.97165823258944,13.97165823258944,0.457
14.082386039620976,14.082386039620976,14.082386039620976,14.082386039620976,0.458
14.095474722833163,14.095474722833163,14.095474722833163,14.095474722833163,0.459
14.098541987232313,14.098541987232313,14.098541987232313,14.098541987232313,0.46
14.116410258944391,14.116410258944391,14.116410258944391,14.116410258944391,0.461
14.117305545660258,14.117305545660258,14.117305545660258,14.117305545660258,0.462
14.125786317995692,14.125786317995692,14.125786317995692,14.125786317995692,0.463
14.181935976287004,14.181935976287004,14.181935976287004,14.181935976287004,0.464
14.218265661424992,14.218265661424992,14.218265661424992,14.218265661424992,0.465
14.221408682047828,14.221408682047828,14.221408682047828,14.221408682047828,0.466
14.239974435280686,14.239974435280686,14.239974435280686,14.239974435280686,0.467
14.314228370573366,14.314228370573366,14.314228370573366,14.314228370573366,0.468
14.316753830997648,14.316753830997648,14.316753830997648,14.316753830997648,0.469
14.323658639331022,14.323658639331022,14.323658639331022,14.323658639331022,0.47
14.32818755196976,14.32818755196976,14.32818755196976,14.32818755196976,0.471
14.335857690826494,14.335857690826494,14.335857690826494,14.335857690826494,0.472
14.348304031221108,14.348304031221108,14.348304031221108,14.348304031221108,0.473
14.366493891548192,14.366493891548192,14.366493891548192,14.366493891548192,0.474
14.414758415831807,14.414758415831807,14.414758415831807,14.414758415831807,0.475
14.440769190973215,14.440769190973215,14.440769190973215,14.440769190973215,0.476
14.461493869966509,14.461493869966509,14.461493869966509,14.461493869966509,0.477
14.481391734718413,14.481391734718413,14.481391734718413,14.481391734718413,0.478
14.483221051463614,14.483221051463614,14.483221051463614,14.483221051463614,0.479
14.486390673445044,14.486390673445044,14.486390673445044,14.486390673445044,0.48
14.513602896483787,14.513602896483787,14.513602896483787,14.513602896483787,0.481
14.516227318808404,14.516227318808404,14.516227318808404,14.516227318808404,0.482
14.531721328732072,14.531721328732072,14.531721328732072,14.531721328732072,0.483
14.544383487978878,14.544383487978878,14.544383487978878,14.544383487978878,0.484
14.552471608864046,14.552471608864046,14.552471608864046,14.552471608864046,0.485
14.560500404084602,14.560500404084602,14.560500404084602,14.560500404084602,0.486
14.673220967952384,14.673220967952384,14.673220967952384,14.673220967952384,0.487
14.67346667490716,14.67346667490716,14.67346667490716,14.67346667490716,0.488
14.674303622502862,14.674303622502862,14.674303622502862,14.674303622502862,0.489
14.678484858505133,14.678484858505133,14.678484858505133,14.678484858505133,0.49
14.71149556393964,14.71149556393964,14.71149556393964,14.71149556393964,0.491
14.731815636539576,14.731815636539576,14.731815636539576,14.731815636539576,0.492
14.748566751713044,14.748566751713044,14.748566751713044,14.748566751713044,0.493
14.751364711993787,14.751364711993787,14.751364711993787,14.751364711993787,0.494
14.76667566344682,14.76667566344682,14.76667566344682,14.76667566344682,0.495
14.79819936918977,14.79819936918977,14.79819936918977,14.79819936918977,0.496
14.812732804450045,14.812732804450045,14.812732804450045,14.812732804450045,0.497
14.838352058006716,14.838352058006716,14.838352058006716,14.838352058006716,0.498
14.844134063309443,14.844134063309443,14.844134063309443,14.844134063309443,0.499
14.849641568033114,14.849641568033114,14.849641568033114,14.849641568033114,0.5
14.874741525699974,14.874741525699974,14.874741525699974,14.874741525699974,0.501
14.903670909694078,14.903670909694078,14.903670909694078,14.903670909694078,0.502
14.910431604380628,14.910431604380628,14.910431604380628,14.910431604380628,0.503
14.911557827624582,14.911557827624582,14.911557827624582,14.911557827624582,0.504
14.922512887461638,14.922512887461638,14.922512887461638,14.922512887461638,0.505
14.941346763946532,14.941346763946532,14.941346763946532,14.941346763946532,0.506
14.979233120344215,14.979233120344215,14.979233120344215,14.979233120344215,0.507
15.011679870109583,15.011679870109583,15.011679870109583,15.011679870109583,0.508
15.026762253746227,15.026762253746227,15.026762253746227,15.026762253746227,0.509
15.046746088521424,15.046746088521424,15.046746088521424,15.046746088521424,0.51
15.0701601920736,15.0701601920736,15.0701601920736,15.0701601920736,0.511
15.231270010155812,15.231270010155812,15.231270010155812,15.231270010155812,0.512
15.253339513570277,15.253339513570277,15.253339513570277,15.253339513570277,0.513
15.256217735928749,15.256217735928749,15.256217735928749,15.256217735928749,0.514
15.26896871494192,15.26896871494192,15.26896871494192,15.26896871494192,0.515
15.27037307167829,15.27037307167829,15.27037307167829,15.27037307167829,0.516
15.277128909095351,15.277128909095351,15.277128909095351,15.277128909095351,0.517
15.2813562502124,15.2813562502124,15.2813562502124,15.2813562502124,0.518
15.298510176832114,15.298510176832114,15.298510176832114,15.298510176832114,0.519
15.32557757988601,15.32557757988601,15.32557757988601,15.32557757988601,0.52
15.334999243140173,15.334999243140173,15.334999243140173,15.334999243140173,0.521
15.398802118123369,15.398802118123369,15.398802118123369,15.398802118123369,0.522
15.400751260096698,15.400751260096698,15.400751260096698,15.400751260096698,0.523
15.416177167822436,15.416177167822436,15.416177167822436,15.416177167822436,0.524
15.43941531668457,15.43941531668457,15.43941531668457,15.43941531668457,0.525
15.445888849518273,15.445888849518273,15.445888849518273,15.445888849518273,0.526
15.450099484163824,15.450099484163824,15.450099484163824,15.450099484163824,0.527
15.471642203106054,15.471642203106054,15.471642203106054,15.471642203106054,0.528
15.475257091816273,15.475257091816273,15.475257091816273,15.475257091816273,0.529
15.4773937578048,15.4773937578048,15.4773937578048,15.4773937578048,0.53
15.514662236406227,15.514662236406227,15.514662236406227,15.514662236406227,0.531
15.562256695074316,15.562256695074316,15.562256695074316,15.562256695074316,0.532
15.577907347546958,15.577907347546958,15.577907347546958,15.577907347546958,0.533
15.65085725427648,15.65085725427648,15.65085725427648,15.65085725427648,0.534
15.656420076750024,15.656420076750024,15.656420076750024,15.656420076750024,0.535
15.6572956257517,15.6572956257517,15.6572956257517,15.6572956257517,0.536
15.666710573654328,15.666710573654328,15.666710573654328,15.666710573654328,0.537
15.69150504476171,15.69150504476171,15.69150504476171,15.69150504476171,0.538
15.693700879194584,15.693700879194584,15.693700879194584,15.693700879194584,0.539
15.711707143648477,15.711707143648477,15.711707143648477,15.711707143648477,0.54
15.725980061409569,15.725980061409569,15.725980061409569,15.725980061409569,0.541
15.73039280609249,15.73039280609249,15.73039280609249,15.73039280609249,0.542
15.765805119864613,15.765805119864613,15.765805119864613,15.765805119864613,0.543
15.78738312000527,15.78738312000527,15.78738312000527,15.78738312000527,0.544
15.799082024622892,15.799082024622892,15.799082024622892,15.799082024622892,0.545
15.816075290628536,15.816075290628536,15.816075290628536,15.816075290628536,0.546
15.854493653261146,15.854493653261146,15.854493653261146,15.854493653261146,0.547
15.906096422456814,15.906096422456814,15.906096422456814,15.906096422456814,0.548
15.924245565436149,15.924245565436149,15.924245565436149,15.924245565436149,0.549
15.96437578625968,15.96437578625968,15.96437578625968,15.96437578625968,0.55
15.97219671803257,15.97219671803257,15.97219671803257,15.97219671803257,0.551
15.996687896474254,15.996687896474254,15.996687896474254,15.996687896474254,0.552
16.034436312066006,16.034436312066006,16.034436312066006,16.034436312066006,0.553
16.085829188209992,16.085829188209992,16.085829188209992,16.085829188209992,0.554
16.097796756605216,16.097796756605216,16.097796756605216,16.097796756605216,0.555
16.109039952957065,16.109039952957065,16.109039952957065,16.109039952957065,0.556
16.118037448278674,16.118037448278674,16.118037448278674,16.118037448278674,0.557
16.130758995931664,16.130758995931664,16.130758995931664,16.130758995931664,0.558
16.194269702890246,16.194269702890246,16.194269702890246,16.194269702890246,0.559
16.214858884491807,16.214858884491807,16.214858884491807,16.214858884491807,0.56
16.242008865139866,16.242008865139866,16.242008865139866,16.242008865139866,0.561
16.26901277291566,16.26901277291566,16.26901277291566,16.26901277291566,0.562
16.286967356126052,16.286967356126052,16.286967356126052,16.286967356126052,0.563
16.34183513134705,16.34183513134705,16.34183513134705,16.34183513134705,0.564
16.363875029206216,16.363875029206216,16.363875029206216,16.363875029206216,0.565
16.372223854647185,16.372223854647185,16.372223854647185,16.372223854647185,0.566
16.377444271602037,16.377444271602037,16.377444271602037,16.377444271602037,0.567
16.447008504892423,16.447008504892423,16.447008504892423,16.447008504892423,0.568
16.463109778749708,16.463109778749708,16.463109778749708,16.463109778749708,0.569
16.481910556679356,16.481910556679356,16.481910556679356,16.481910556679356,0.57
16.52456912878689,16.52456912878689,16.52456912878689,16.52456912878689,0.571
16.563908369128267,16.563908369128267,16.563908369128267,16.563908369128267,0.572
16.618056365467734,16.618056365467734,16.618056365467734,16.618056365467734,0.573
16.67209370413839,16.67209370413839,16.67209370413839,16.67209370413839,0.574
16.76032579875994,16.76032579875994,16.76032579875994,16.76032579875994,0.575
16.76453544403259,16.76453544403259,16.76453544403259,16.76453544403259,0.576
16.7902010451809,16.7902010451809,16.7902010451809,16.7902010451809,0.577
16.824007197389296,16.824007197389296,16.824007197389296,16.824007197389296,0.578
16.834072819223223,16.834072819223223,16.834072819223223,16.834072819223223,0.579
16.847377633494236,16.847377633494236,16.847377633494236,16.847377633494236,0.58
16.937336801818734,16.937336801818734,16.937336801818734,16.937336801818734,0.581
16.985990243938748,16.985990243938748,16.985990243938748,16.985990243938748,0.582
17.01176279156458,17.01176279156458,17.01176279156458,17.01176279156458,0.583
17.065266289509246,17.065266289509246,17.065266289509246,17.065266289509246,0.584
17.077887702902757,17.077887702902757,17.077887702902757,17.077887702902757,0.585
17.11604447050615,17.11604447050615,17.11604447050615,17.11604447050615,0.586
17.17142820428894,17.17142820428894,17.17142820428894,17.17142820428894,0.587
17.20392415599749,17.20392415599749,17.20392415599749,17.20392415599749,0.588
17.20945444987752,17.20945444987752,17.20945444987752,17.20945444987752,0.589
17.210255767843293,17.210255767843293,17.210255767843293,17.210255767843293,0.59
17.246548076000543,17.246548076000543,17.246548076000543,17.246548076000543,0.591
17.27625138514629,17.27625138514629,17.27625138514629,17.27625138514629,0.592
17.298054008940706,17.298054008940706,17.298054008940706,17.298054008940706,0.593
17.371653885048428,17.371653885048428,17.371653885048428,17.371653885048428,0.594
17.392786795152364,17.392786795152364,17.392786795152364,17.392786795152364,0.595
17.439909406831802,17.439909406831802,17.439909406831802,17.439909406831802,0.596
17.571320880377357,17.571320880377357,17.571320880377357,17.571320880377357,0.597
17.573051987486757,17.573051987486757,17.573051987486757,17.573051987486757,0.598
17.62262635978142,17.62262635978142,17.62262635978142,17.62262635978142,0.599
17.636523657103698,17.636523657103698,17.636523657103698,17.636523657103698,0.6
17.639384373572025,17.639384373572025,17.639384373572025,17.639384373572025,0.601
17.70685133630334,17.70685133630334,17.70685133630334,17.70685133630334,0.602
17.80170215951402,17.80170215951402,17.80170215951402,17.80170215951402,0.603
17.830827843331758,17.830827843331758,17.830827843331758,17.830827843331758,0.604
17.836574798170936,17.836574798170936,17.836574798170936,17.836574798170936,0.605
17.85449316407903,17.85449316407903,17.85449316407903,17.85449316407903,0.606
17.862578901505582,17.862578901505582,17.862578901505582,17.862578901505582,0.607
17.874001869488012,17.874001869488012,17.874001869488012,17.874001869488012,0.608
17.890185006066996,17.890185006066996,17.890185006066996,17.890185006066996,0.609
17.90245253240594,17.90245253240594,17.90245253240594,17.90245253240594,0.61
17.92633442882335,17.92633442882335,17.92633442882335,17.92633442882335,0.611
17.956807122651522,17.956807122651522,17.956807122651522,17.956807122651522,0.612
18.01618630079064,18.01618630079064,18.01618630079064,18.01618630079064,0.613
18.08765568389513,18.08765568389513,18.08765568389513,18.08765568389513,0.614
18.135368705515667,18.135368705515667,18.135368705515667,18.135368705515667,0.615
18.135494569481327,18.135494569481327,18.135494569481327,18.135494569481327,0.616
18.18704266180847,18.18704266180847,18.18704266180847,18.18704266180847,0.617
18.218933167388663,18.218933167388663,18.218933167388663,18.218933167388663,0.618
18.25796069523305,18.25796069523305,18.25796069523305,18.25796069523305,0.619
18.30787286776557,18.30787286776557,18.30787286776557,18.30787286776557,0.62
18.39687915317665,18.39687915317665,18.39687915317665,18.39687915317665,0.621
18.401035053799035,18.401035053799035,18.401035053799035,18.401035053799035,0.622
18.42527161584666,18.42527161584666,18.42527161584666,18.42527161584666,0.623
18.481186650461535,18.481186650461535,18.481186650461535,18.481186650461535,0.624
18.5002801391739,18.5002801391739,18.5002801391739,18.5002801391739,0.625
18.50273344590244,18.50273344590244,18.50273344590244,18.50273344590244,0.626
18.536054517116234,18.536054517116234,18.536054517116234,18.536054517116234,0.627
18.546208331827607,18.546208331827607,18.546208331827607,18.546208331827607,0.628
18.55146143551928,18.55146143551928,18.55146143551928,18.55146143551928,0.629
18.59410991519537,18.59410991519537,18.59410991519537,18.59410991519537,0.63
18.59414736902568,18.59414736902568,18.59414736902568,18.59414736902568,0.631
18.61375136354117,18.61375136354117,18.61375136354117,18.61375136354117,0.632
18.698682759868863,18.698682759868863,18.698682759868863,18.698682759868863,0.633
18.720459572342182,18.720459572342182,18.720459572342182,18.720459572342182,0.634
18.73144842776401,18.73144842776401,18.73144842776401,18.73144842776401,0.635
18.76076368905485,18.76076368905485,18.76076368905485,18.76076368905485,0.636
18.76533730940768,18.76533730940768,18.76533730940768,18.76533730940768,0.637
18.919153747933247,18.919153747933247,18.919153747933247,18.919153747933247,0.638
19.021246742874748,19.021246742874748,19.021246742874748,19.021246742874748,0.639
19.03318786933349,19.03318786933349,19.03318786933349,19.03318786933349,0.64
19.107114176127865,19.107114176127865,19.107114176127865,19.107114176127865,0.641
19.138055620652704,19.138055620652704,19.138055620652704,19.138055620652704,0.642
19.311916633324383,19.311916633324383,19.311916633324383,19.311916633324383,0.643
19.36547373534639,19.36547373534639,19.36547373534639,19.36547373534639,0.644
19.40226202169597,19.40226202169597,19.40226202169597,19.40226202169597,0.645
19.419790761976223,19.419790761976223,19.419790761976223,19.419790761976223,0.646
19.45734490387039,19.45734490387039,19.45734490387039,19.45734490387039,0.647
19.50045690100729,19.50045690100729,19.50045690100729,19.50045690100729,0.648
19.507250114380145,19.507250114380145,19.507250114380145,19.507250114380145,0.649
19.57845031258412,19.57845031258412,19.57845031258412,19.57845031258412,0.65
19.60497094152658,19.60497094152658,19.60497094152658,19.60497094152658,0.651
19.65840311132685,19.65840311132685,19.65840311132685,19.65840311132685,0.652
19.702011626437773,19.702011626437773,19.702011626437773,19.702011626437773,0.653
19.73435872930692,19.73435872930692,19.73435872930692,19.73435872930692,0.654
19.74543574446964,19.74543574446964,19.74543574446964,19.74543574446964,0.655
19.75412257337188,19.75412257337188,19.75412257337188,19.75412257337188,0.656
19.774273875537915,19.774273875537915,19.774273875537915,19.774273875537915,0.657
19.792400820330528,19.792400820330528,19.792400820330528,19.792400820330528,0.658
19.87392804196766,19.87392804196766,19.87392804196766,19.87392804196766,0.659
19.88451457959979,19.88451457959979,19.88451457959979,19.88451457959979,0.66
19.886100650486394,19.886100650486394,19.886100650486394,19.886100650486394,0.661
19.908543273162387,19.908543273162387,19.908543273162387,19.908543273162387,0.662
19.953617322314024,19.953617322314024,19.953617322314024,19.953617322314024,0.663
19.95524123632269,19.95524123632269,19.95524123632269,19.95524123632269,0.664
19.97596994532058,19.97596994532058,19.97596994532058,19.97596994532058,0.665
19.98899940971417,19.98899940971417,19.98899940971417,19.98899940971417,0.666
20.02128881325299,20.02128881325299,20.02128881325299,20.02128881325299,0.667
20.021454852440083,20.021454852440083,20.021454852440083,20.021454852440083,0.668
20.034309833420664,20.034309833420664,20.034309833420664,20.034309833420664,0.669
20.068587786923505,20.068587786923505,20.068587786923505,20.068587786923505,0.67
20.110271407180736,20.110271407180736,20.110271407180736,20.110271407180736,0.671
20.16644461926071,20.16644461926071,20.16644461926071,20.16644461926071,0.672
20.204075461454263,20.204075461454263,20.204075461454263,20.204075461454263,0.673
20.380586787512563,20.380586787512563,20.380586787512563,20.380586787512563,0.674
20.4078621686008,20.4078621686008,20.4078621686008,20.4078621686008,0.675
20.456321898470964,20.456321898470964,20.456321898470964,20.456321898470964,0.676
20.523223670018076,20.523223670018076,20.523223670018076,20.523223670018076,0.677
20.53111649785781,20.53111649785781,20.53111649785781,20.53111649785781,0.678
20.598573344197572,20.598573344197572,20.598573344197572,20.598573344197572,0.679
20.64806226234075,20.64806226234075,20.64806226234075,20.64806226234075,0.68
20.65193003991329,20.65193003991329,20.65193003991329,20.65193003991329,0.681
20.71140998019519,20.71140998019519,20.71140998019519,20.71140998019519,0.682
20.74761145126092,20.74761145126092,20.74761145126092,20.74761145126092,0.683
20.796206104032585,20.796206104032585,20.796206104032585,20.796206104032585,0.684
20.8431286853422,20.8431286853422,20.8431286853422,20.8431286853422,0.685
21.049536931408937,21.049536931408937,21.049536931408937,21.049536931408937,0.686
21.06452726289221,21.06452726289221,21.06452726289221,21.06452726289221,0.687
21.19976173131013,21.19976173131013,21.19976173131013,21.19976173131013,0.688
21.266199654286368,21.266199654286368,21.266199654286368,21.266199654286368,0.689
21.29001013215781,21.29001013215781,21.29001013215781,21.29001013215781,0.69
21.30474348526547,21.30474348526547,21.30474348526547,21.30474348526547,0.691
21.306342681927244,21.306342681927244,21.306342681927244,21.306342681927244,0.692
21.314699223947525,21.314699223947525,21.314699223947525,21.314699223947525,0.693
21.37532996142261,21.37532996142261,21.37532996142261,21.37532996142261,0.694
21.39559241946251,21.39559241946251,21.39559241946251,21.39559241946251,0.695
21.562133084995104,21.562133084995104,21.562133084995104,21.562133084995104,0.696
21.59173184124748,21.59173184124748,21.59173184124748,21.59173184124748,0.697
21.691261703643985,21.691261703643985,21.691261703643985,21.691261703643985,0.698
21.91739807116334,21.91739807116334,21.91739807116334,21.91739807116334,0.699
21.95578759354624,21.95578759354624,21.95578759354624,21.95578759354624,0.7
21.967903660948213,21.967903660948213,21.967903660948213,21.967903660948213,0.701
22.005425160160204,22.005425160160204,22.005425160160204,22.005425160160204,0.702
22.05137589248076,22.05137589248076,22.05137589248076,22.05137589248076,0.703
22.092403577810423,22.092403577810423,22.092403577810423,22.092403577810423,0.704
22.141722076251416,22.141722076251416,22.141722076251416,22.141722076251416,0.705
22.18471452614204,22.18471452614204,22.18471452614204,22.18471452614204,0.706
22.20017559740135,22.20017559740135,22.20017559740135,22.20017559740135,0.707
22.238184582933417,22.238184582933417,22.238184582933417,22.238184582933417,0.708
22.265776646978395,22.265776646978395,22.265776646978395,22.265776646978395,0.709
22.404374808625928,22.404374808625928,22.404374808625928,22.404374808625928,0.71
22.79342304457876,22.79342304457876,22.79342304457876,22.79342304457876,0.711
22.81183666909598,22.81183666909598,22.81183666909598,22.81183666909598,0.712
22.836236813749345,22.836236813749345,22.836236813749345,22.836236813749345,0.713
22.985197536108664,22.985197536108664,22.985197536108664,22.985197536108664,0.714
23.018801425716735,23.018801425716735,23.018801425716735,23.018801425716735,0.715
23.03741755939273,23.03741755939273,23.03741755939273,23.03741755939273,0.716
23.203248766173616,23.203248766173616,23.203248766173616,23.203248766173616,0.717
23.46227709746916,23.46227709746916,23.46227709746916,23.46227709746916,0.718
23.47776082230183,23.47776082230183,23.47776082230183,23.47776082230183,0.719
23.56004335734991,23.56004335734991,23.56004335734991,23.56004335734991,0.72
23.751145914007257,23.751145914007257,23.751145914007257,23.751145914007257,0.721
23.81806510322721,23.81806510322721,23.81806510322721,23.81806510322721,0.722
23.8384711538802,23.8384711538802,23.8384711538802,23.8384711538802,0.723
23.87142662047469,23.87142662047469,23.87142662047469,23.87142662047469,0.724
23.906950148942457,23.906950148942457,23.906950148942457,23.906950148942457,0.725
23.932510494076613,23.932510494076613,23.932510494076613,23.932510494076613,0.726
23.94667937985736,23.94667937985736,23.94667937985736,23.94667937985736,0.727
23.95770130803547,23.95770130803547,23.95770130803547,23.95770130803547,0.728
23.97591880875417,23.97591880875417,23.97591880875417,23.97591880875417,0.729
24.108813268700978,24.108813268700978,24.108813268700978,24.108813268700978,0.73
24.184869371549883,24.184869371549883,24.184869371549883,24.184869371549883,0.731
24.207440545298343,24.207440545298343,24.207440545298343,24.207440545298343,0.732
24.25717939903056,24.25717939903056,24.25717939903056,24.25717939903056,0.733
24.35910303726125,24.35910303726125,24.35910303726125,24.35910303726125,0.734
24.68181143184043,24.68181143184043,24.68181143184043,24.68181143184043,0.735
24.710685702808007,24.710685702808007,24.710685702808007,24.710685702808007,0.736
24.817196889902476,24.817196889902476,24.817196889902476,24.817196889902476,0.737
24.86176289359579,24.86176289359579,24.86176289359579,24.86176289359579,0.738
24.990309457058373,24.990309457058373,24.990309457058373,24.990309457058373,0.739
25.001018185879843,25.001018185879843,25.001018185879843,25.001018185879843,0.74
25.044313372001746,25.044313372001746,25.044313372001746,25.044313372001746,0.741
25.14316791597625,25.14316791597625,25.14316791597625,25.14316791597625,0.742
25.169756434780595,25.169756434780595,25.169756434780595,25.169756434780595,0.743
25.36191016737361,25.36191016737361,25.36191016737361,25.36191016737361,0.744
25.448331329262825,25.448331329262825,25.448331329262825,25.448331329262825,0.745
25.454139475803157,25.454139475803157,25.454139475803157,25.454139475803157,0.746
25.848731125884026,25.848731125884026,25.848731125884026,25.848731125884026,0.747
25.93286896276932,25.93286896276932,25.93286896276932,25.93286896276932,0.748
25.98322387730532,25.98322387730532,25.98322387730532,25.98322387730532,0.749
26.042711771606417,26.042711771606417,26.042711771606417,26.042711771606417,0.75
26.092872279668377,26.092872279668377,26.092872279668377,26.092872279668377,0.751
26.23466974170757,26.23466974170757,26.23466974170757,26.23466974170757,0.752
26.342001859446917,26.342001859446917,26.342001859446917,26.342001859446917,0.753
26.441351189433224,26.441351189433224,26.441351189433224,26.441351189433224,0.754
26.59429421596196,26.59429421596196,26.59429421596196,26.59429421596196,0.755
26.66771671061717,26.66771671061717,26.66771671061717,26.66771671061717,0.756
26.698466532616106,26.698466532616106,26.698466532616106,26.698466532616106,0.757
26.89185419908772,26.89185419908772,26.89185419908772,26.89185419908772,0.758
26.903615998809094,26.903615998809094,26.903615998809094,26.903615998809094,0.759
26.961391741614584,26.961391741614584,26.961391741614584,26.961391741614584,0.76
27.09639264869782,27.09639264869782,27.09639264869782,27.09639264869782,0.761
27.10653877253916,27.10653877253916,27.10653877253916,27.10653877253916,0.762
27.229470198602648,27.229470198602648,27.229470198602648,27.229470198602648,0.763
27.395342450448272,27.395342450448272,27.395342450448272,27.395342450448272,0.764
27.493304273652317,27.493304273652317,27.493304273652317,27.493304273652317,0.765
27.498247410168563,27.498247410168563,27.498247410168563,27.498247410168563,0.766
27.557179600597937,27.557179600597937,27.557179600597937,27.557179600597937,0.767
27.611388953652938,27.611388953652938,27.611388953652938,27.611388953652938,0.768
27.62351518488,27.62351518488,27.62351518488,27.62351518488,0.769
27.92739525966789,27.92739525966789,27.92739525966789,27.92739525966789,0.77
28.017566911925204,28.017566911925204,28.017566911925204,28.017566911925204,0.771
28.031129785199848,28.031129785199848,28.031129785199848,28.031129785199848,0.772
28.176175203839293,28.176175203839293,28.176175203839293,28.176175203839293,0.773
28.26792672760881,28.26792672760881,28.26792672760881,28.26792672760881,0.774
28.300484585923407,28.300484585923407,28.300484585923407,28.300484585923407,0.775
28.35317145982375,28.35317145982375,28.35317145982375,28.35317145982375,0.776
28.455097266727897,28.455097266727897,28.455097266727897,28.455097266727897,0.777
28.52864450637433,28.52864450637433,28.52864450637433,28.52864450637433,0.778
28.57728682973636,28.57728682973636,28.57728682973636,28.57728682973636,0.779
28.59176875134941,28.59176875134941,28.59176875134941,28.59176875134941,0.78
28.669713015794898,28.669713015794898,28.669713015794898,28.669713015794898,0.781
28.85044267843023,28.85044267843023,28.85044267843023,28.85044267843023,0.782
28.891204814574408,28.891204814574408,28.891204814574408,28.891204814574408,0.783
28.928584818918043,28.928584818918043,28.928584818918043,28.928584818918043,0.784
29.073382183695724,29.073382183695724,29.073382183695724,29.073382183695724,0.785
29.27117970277,29.27117970277,29.27117970277,29.27117970277,0.786
29.285528401844587,29.285528401844587,29.285528401844587,29.285528401844587,0.787
29.38832963429084,29.38832963429084,29.38832963429084,29.38832963429084,0.788
29.6097308135156,29.6097308135156,29.6097308135156,29.6097308135156,0.789
29.617488524218075,29.617488524218075,29.617488524218075,29.617488524218075,0.79
29.63571291860701,29.63571291860701,29.63571291860701,29.63571291860701,0.791
29.717542996488948,29.717542996488948,29.717542996488948,29.717542996488948,0.792
29.895602846255063,29.895602846255063,29.895602846255063,29.895602846255063,0.793
29.994901756286644,29.994901756286644,29.994901756286644,29.994901756286644,0.794
30.316154121729166,30.316154121729166,30.316154121729166,30.316154121729166,0.795
30.38357501662288,30.38357501662288,30.38357501662288,30.38357501662288,0.796
30.483241564290488,30.483241564290488,30.483241564290488,30.483241564290488,0.797
30.704973653292036,30.704973653292036,30.704973653292036,30.704973653292036,0.798
30.83476881096694,30.83476881096694,30.83476881096694,30.83476881096694,0.799
31.03520069470535,31.03520069470535,31.03520069470535,31.03520069470535,0.8
31.116065542973462,31.116065542973462,31.116065542973462,31.116065542973462,0.801
31.38109770812098,31.38109770812098,31.38109770812098,31.38109770812098,0.802
31.45316956637772,31.45316956637772,31.45316956637772,31.45316956637772,0.803
31.71929287948201,31.71929287948201,31.71929287948201,31.71929287948201,0.804
31.734097142480056,31.734097142480056,31.734097142480056,31.734097142480056,0.805
32.05030664636921,32.05030664636921,32.05030664636921,32.05030664636921,0.806
32.07949122589692,32.07949122589692,32.07949122589692,32.07949122589692,0.807
32.18501585839586,32.18501585839586,32.18501585839586,32.18501585839586,0.808
32.236319008837775,32.236319008837775,32.236319008837775,32.236319008837775,0.809
32.35992134620867,32.35992134620867,32.35992134620867,32.35992134620867,0.81
32.424297456893235,32.424297456893235,32.424297456893235,32.424297456893235,0.811
32.56983960121991,32.56983960121991,32.56983960121991,32.56983960121991,0.812
32.73387787903629,32.73387787903629,32.73387787903629,32.73387787903629,0.813
32.736953107539435,32.736953107539435,32.736953107539435,32.736953107539435,0.814
32.87768341804368,32.87768341804368,32.87768341804368,32.87768341804368,0.815
33.4364107847945,33.4364107847945,33.4364107847945,33.4364107847945,0.816
33.466835807456306,33.466835807456306,33.466835807456306,33.466835807456306,0.817
33.49777899783891,33.49777899783891,33.49777899783891,33.49777899783891,0.818
33.57690986073133,33.57690986073133,33.57690986073133,33.57690986073133,0.819
33.600269847934555,33.600269847934555,33.600269847934555,33.600269847934555,0.82
33.723244799698094,33.723244799698094,33.723244799698094,33.723244799698094,0.821
33.730880863275125,33.730880863275125,33.730880863275125,33.730880863275125,0.822
33.82123085431472,33.82123085431472,33.82123085431472,33.82123085431472,0.823
33.85036653051185,33.85036653051185,33.85036653051185,33.85036653051185,0.824
33.88640210207387,33.88640210207387,33.88640210207387,33.88640210207387,0.825
34.0399038881591,34.0399038881591,34.0399038881591,34.0399038881591,0.826
34.08434696442064,34.08434696442064,34.08434696442064,34.08434696442064,0.827
34.19149791438119,34.19149791438119,34.19149791438119,34.19149791438119,0.828
34.42578756049785,34.42578756049785,34.42578756049785,34.42578756049785,0.829
34.486409316879865,34.486409316879865,34.486409316879865,34.486409316879865,0.83
34.825114131022815,34.825114131022815,34.825114131022815,34.825114131022815,0.831
34.91504898341612,34.91504898341612,34.91504898341612,34.91504898341612,0.832
35.08925038145357,35.08925038145357,35.08925038145357,35.08925038145357,0.833
35.1751974358462,35.1751974358462,35.1751974358462,35.1751974358462,0.834
35.20438023283162,35.20438023283162,35.20438023283162,35.20438023283162,0.835
35.37129000625856,35.37129000625856,35.37129000625856,35.37129000625856,0.836
35.92965477962002,35.92965477962002,35.92965477962002,35.92965477962002,0.837
35.990708406327165,35.990708406327165,35.990708406327165,35.990708406327165,0.838
36.074871535688686,36.074871535688686,36.074871535688686,36.074871535688686,0.839
36.09633914247538,36.09633914247538,36.09633914247538,36.09633914247538,0.84
36.15524462429488,36.15524462429488,36.15524462429488,36.15524462429488,0.841
36.33280513382135,36.33280513382135,36.33280513382135,36.33280513382135,0.842
36.81768726945212,36.81768726945212,36.81768726945212,36.81768726945212,0.843
36.81997202773884,36.81997202773884,36.81997202773884,36.81997202773884,0.844
37.05085440668338,37.05085440668338,37.05085440668338,37.05085440668338,0.845
37.14267117862385,37.14267117862385,37.14267117862385,37.14267117862385,0.846
37.177627416716696,37.177627416716696,37.177627416716696,37.177627416716696,0.847
37.18073808787312,37.18073808787312,37.18073808787312,37.18073808787312,0.848
37.39396195463571,37.39396195463571,37.39396195463571,37.39396195463571,0.849
37.61016867067487,37.61016867067487,37.61016867067487,37.61016867067487,0.85
37.66328728109211,37.66328728109211,37.66328728109211,37.66328728109211,0.851
37.66904489718576,37.66904489718576,37.66904489718576,37.66904489718576,0.852
37.67315023219706,37.67315023219706,37.67315023219706,37.67315023219706,0.853
37.68198151897341,37.68198151897341,37.68198151897341,37.68198151897341,0.854
38.44221337546239,38.44221337546239,38.44221337546239,38.44221337546239,0.855
38.70256023459194,38.70256023459194,38.70256023459194,38.70256023459194,0.856
39.56420880722677,39.56420880722677,39.56420880722677,39.56420880722677,0.857
39.62904296005453,39.62904296005453,39.62904296005453,39.62904296005453,0.858
40.1018801913034,40.1018801913034,40.1018801913034,40.1018801913034,0.859
40.1603535089919,40.1603535089919,40.1603535089919,40.1603535089919,0.86
40.222434451990985,40.222434451990985,40.222434451990985,40.222434451990985,0.861
40.41145221621569,40.41145221621569,40.41145221621569,40.41145221621569,0.862
40.43204454264136,40.43204454264136,40.43204454264136,40.43204454264136,0.863
40.5964110150543,40.5964110150543,40.5964110150543,40.5964110150543,0.864
40.6069579028303,40.6069579028303,40.6069579028303,40.6069579028303,0.865
40.70604238814012,40.70604238814012,40.70604238814012,40.70604238814012,0.866
40.78800480513887,40.78800480513887,40.78800480513887,40.78800480513887,0.867
40.86312156348106,40.86312156348106,40.86312156348106,40.86312156348106,0.868
41.247330089919984,41.247330089919984,41.247330089919984,41.247330089919984,0.869
41.39194892492058,41.39194892492058,41.39194892492058,41.39194892492058,0.87
41.40342962476318,41.40342962476318,41.40342962476318,41.40342962476318,0.871
41.47013931743662,41.47013931743662,41.47013931743662,41.47013931743662,0.872
41.5818815158601,41.5818815158601,41.5818815158601,41.5818815158601,0.873
41.90566291294808,41.90566291294808,41.90566291294808,41.90566291294808,0.874
41.91211675050212,41.91211675050212,41.91211675050212,41.91211675050212,0.875
42.041249797106346,42.041249797106346,42.041249797106346,42.041249797106346,0.876
42.30987393074541,42.30987393074541,42.30987393074541,42.30987393074541,0.877
42.31647961528635,42.31647961528635,42.31647961528635,42.31647961528635,0.878
42.44808537491623,42.44808537491623,42.44808537491623,42.44808537491623,0.879
42.883034590164414,42.883034590164414,42.883034590164414,42.883034590164414,0.88
42.897824831419335,42.897824831419335,42.897824831419335,42.897824831419335,0.881
44.29798396039412,44.29798396039412,44.29798396039412,44.29798396039412,0.882
44.30411869327585,44.30411869327585,44.30411869327585,44.30411869327585,0.883
44.34978644286273,44.34978644286273,44.34978644286273,44.34978644286273,0.884
44.37650800088157,44.37650800088157,44.37650800088157,44.37650800088157,0.885
44.4046724111652,44.4046724111652,44.4046724111652,44.4046724111652,0.886
44.61166020293242,44.61166020293242,44.61166020293242,44.61166020293242,0.887
45.180010539392704,45.180010539392704,45.180010539392704,45.180010539392704,0.888
45.30666601295274,45.30666601295274,45.30666601295274,45.30666601295274,0.889
45.55736841691614,45.55736841691614,45.55736841691614,45.55736841691614,0.89
45.876960048649934,45.876960048649934,45.876960048649934,45.876960048649934,0.891
46.05458783689191,46.05458783689191,46.05458783689191,46.05458783689191,0.892
47.0534008797246,47.0534008797246,47.0534008797246,47.0534008797246,0.893
47.05475113639218,47.05475113639218,47.05475113639218,47.05475113639218,0.894
47.2745768809021,47.2745768809021,47.2745768809021,47.2745768809021,0.895
49.13088220614598,49.13088220614598,49.13088220614598,49.13088220614598,0.896
49.218339472953176,49.218339472953176,49.218339472953176,49.218339472953176,0.897
49.24197623170427,49.24197623170427,49.24197623170427,49.24197623170427,0.898
50.03870071158386,50.03870071158386,50.03870071158386,50.03870071158386,0.899
50.156534395517696,50.156534395517696,50.156534395517696,50.156534395517696,0.9
50.27811947876906,50.27811947876906,50.27811947876906,50.27811947876906,0.901
51.09744218126021,51.09744218126021,51.09744218126021,51.09744218126021,0.902
51.34708012123698,51.34708012123698,51.34708012123698,51.34708012123698,0.903
51.98391772921687,51.98391772921687,51.98391772921687,51.98391772921687,0.904
52.01615896571955,52.01615896571955,52.01615896571955,52.01615896571955,0.905
52.40221828646124,52.40221828646124,52.40221828646124,52.40221828646124,0.906
53.29930047487254,53.29930047487254,53.29930047487254,53.29930047487254,0.907
54.3441586579813,54.3441586579813,54.3441586579813,54.3441586579813,0.908
54.50433578189264,54.50433578189264,54.50433578189264,54.50433578189264,0.909
54.91396484500832,54.91396484500832,54.91396484500832,54.91396484500832,0.91
55.48326861703611,55.48326861703611,55.48326861703611,55.48326861703611,0.911
55.746549918603534,55.746549918603534,55.746549918603534,55.746549918603534,0.912
56.698349664787806,56.698349664787806,56.698349664787806,56.698349664787806,0.913
58.028890877115295,58.028890877115295,58.028890877115295,58.028890877115295,0.914
58.28721138623934,58.28721138623934,58.28721138623934,58.28721138623934,0.915
58.54619799185376,58.54619799185376,58.54619799185376,58.54619799185376,0.916
59.36312273811636,59.36312273811636,59.36312273811636,59.36312273811636,0.917
60.83269233669146,60.83269233669146,60.83269233669146,60.83269233669146,0.918
60.96327979909645,60.96327979909645,60.96327979909645,60.96327979909645,0.919
61.285290086562895,61.285290086562895,61.285290086562895,61.285290086562895,0.92
61.47275378008256,61.47275378008256,61.47275378008256,61.47275378008256,0.921
63.2208611338417,63.2208611338417,63.2208611338417,63.2208611338417,0.922
64.70895594589255,64.70895594589255,64.70895594589255,64.70895594589255,0.923
65.21155408498565,65.21155408498565,65.21155408498565,65.21155408498565,0.924
68.36853101843435,68.36853101843435,68.36853101843435,68.36853101843435,0.925
69.14083559528254,69.14083559528254,69.14083559528254,69.14083559528254,0.926
70.53054937507945,70.53054937507945,70.53054937507945,70.53054937507945,0.927
73.61952982655369,73.61952982655369,73.61952982655369,73.61952982655369,0.928
73.95629177687813,73.95629177687813,73.95629177687813,73.95629177687813,0.929
74.20885009596478,74.20885009596478,74.20885009596478,74.20885009596478,0.93
74.49650929373627,74.49650929373627,74.49650929373627,74.49650929373627,0.931
77.67017515391322,77.67017515391322,77.67017515391322,77.67017515391322,0.932
78.38747027567324,78.38747027567324,78.38747027567324,78.38747027567324,0.933
79.1848075223397,79.1848075223397,79.1848075223397,79.1848075223397,0.934
81.56292977992253,81.56292977992253,81.56292977992253,81.56292977992253,0.935
81.85693129328361,81.85693129328361,81.85693129328361,81.85693129328361,0.936
81.94190197090855,81.94190197090855,81.94190197090855,81.94190197090855,0.937
82.25239118546251,82.25239118546251,82.25239118546251,82.25239118546251,0.938
82.6228670071141,82.6228670071141,82.6228670071141,82.6228670071141,0.939
85.26082410179943,85.26082410179943,85.26082410179943,85.26082410179943,0.94
86.45818885296123,86.45818885296123,86.45818885296123,86.45818885296123,0.941
87.26106477206979,87.26106477206979,87.26106477206979,87.26106477206979,0.942
87.26741545564374,87.26741545564374,87.26741545564374,87.26741545564374,0.943
87.30845844131689,87.30845844131689,87.30845844131689,87.30845844131689,0.944
88.02762903737677,88.02762903737677,88.02762903737677,88.02762903737677,0.945
88.48661358114171,88.48661358114171,88.48661358114171,88.48661358114171,0.946
89.11144364331412,89.11144364331412,89.11144364331412,89.11144364331412,0.947
89.40523731710425,89.40523731710425,89.40523731710425,89.40523731710425,0.948
89.64211792637424,89.64211792637424,89.64211792637424,89.64211792637424,0.949
89.71852311981415,89.71852311981415,89.71852311981415,89.71852311981415,0.95
90.50889451881667,90.50889451881667,90.50889451881667,90.50889451881667,0.951
90.76151562604532,90.76151562604532,90.76151562604532,90.76151562604532,0.952
92.28854117753572,92.28854117753572,92.28854117753572,92.28854117753572,0.953
93.81644605020796,93.81644605020796,93.81644605020796,93.81644605020796,0.954
93.88879312768904,93.88879312768904,93.88879312768904,93.88879312768904,0.955
94.00830727086432,94.00830727086432,94.00830727086432,94.00830727086432,0.956
94.74528941202864,94.74528941202864,94.74528941202864,94.74528941202864,0.957
97.78133125099474,97.78133125099474,97.78133125099474,97.78133125099474,0.958
98.1008734854323,98.1008734854323,98.1008734854323,98.1008734854323,0.959
98.32691841049164,98.32691841049164,98.32691841049164,98.32691841049164,0.96
102.0419507098821,102.0419507098821,102.0419507098821,102.0419507098821,0.961
109.5322137609224,109.5322137609224,109.5322137609224,109.5322137609224,0.962
113.27137392426052,113.27137392426052,113.27137392426052,113.27137392426052,0.963
114.76243258722452,114.76243258722452,114.76243258722452,114.76243258722452,0.964
117.21481054608137,117.21481054608137,117.21481054608137,117.21481054608137,0.965
118.83477960711596,118.83477960711596,118.83477960711596,118.83477960711596,0.966
124.2748934564778,124.2748934564778,124.2748934564778,124.2748934564778,0.967
129.98359447572523,129.98359447572523,129.98359447572523,129.98359447572523,0.968
131.36178347014322,131.36178347014322,131.36178347014322,131.36178347014322,0.969
134.33488884761513,134.33488884761513,134.33488884761513,134.33488884761513,0.97
137.59401210658453,137.59401210658453,137.59401210658453,137.59401210658453,0.971
142.16884979595935,142.16884979595935,142.16884979595935,142.16884979595935,0.972
150.6123808005103,150.6123808005103,150.6123808005103,150.6123808005103,0.973
151.6188793461263,151.6188793461263,151.6188793461263,151.6188793461263,0.974
156.07699314386875,156.07699314386875,156.07699314386875,156.07699314386875,0.975
162.96650000641824,162.96650000641824,162.96650000641824,162.96650000641824,0.976
178.30771360400686,178.30771360400686,178.30771360400686,178.30771360400686,0.977
196.88353219693676,196.88353219693676,196.88353219693676,196.88353219693676,0.978
197.62852614794403,197.62852614794403,197.62852614794403,197.62852614794403,0.979
200.14648926198697,200.14648926198697,200.14648926198697,200.14648926198697,0.98
202.51111349512055,202.51111349512055,202.51111349512055,202.51111349512055,0.981
202.81545345858703,202.81545345858703,202.81545345858703,202.81545345858703,0.982
220.88658261827297,220.88658261827297,220.88658261827297,220.88658261827297,0.983
230.8699965054744,230.8699965054744,230.8699965054744,230.8699965054744,0.984
244.65095259324823,244.65095259324823,244.65095259324823,244.65095259324823,0.985
246.52797789533568,246.52797789533568,246.52797789533568,246.52797789533568,0.986
261.13787490044245,261.13787490044245,261.13787490044245,261.13787490044245,0.987
271.5595558351934,271.5595558351934,271.5595558351934,271.5595558351934,0.988
285.8465474936106,285.8465474936106,285.8465474936106,285.8465474936106,0.989
333.6905163346893,333.6905163346893,333.6905163346893,333.6905163346893,0.99
344.79789791085136,344.79789791085136,344.79789791085136,344.79789791085136,0.991
390.3007381998574,390.3007381998574,390.3007381998574,390.3007381998574,0.992
464.76086640660975,464.76086640660975,464.76086640660975,464.76086640660975,0.993
542.4336694280697,542.4336694280697,542.4336694280697,542.4336694280697,0.994
657.0321903318962,657.0321903318962,657.0321903318962,657.0321903318962,0.995
759.2820492361907,759.2820492361907,759.2820492361907,759.2820492361907,0.996
794.6573088926931,794.6573088926931,794.6573088926931,794.6573088926931,0.997
2131.941642618911,2131.941642618911,2131.941642618911,2131.941642618911,0.998
2610.39127717625,2610.39127717625,2610.39127717625,2610.39127717625,0.999
3741.289725464954,3741.289725464954,3741.289725464954,3741.289725464954,1.0
3741.289725464954,3741.289725464954,3741.289725464954,3741.289725464954,1


==> results/mean_width_cdf_d1_K7.csv <==
mean_width_best,mean_width_fixed,mean_width_random,mean_width_worst,F
0,0,0,0,0
8.999523144576337,8.999523144576337,8.999523144576337,8.999523144576337,0.001
9.290587214946935,9.290587214946935,9.290587214946935,9.290587214946935,0.002
9.342016428645332,9.342016428645332,9.342016428645332,9.342016428645332,0.003
9.50754942629697,9.50754942629697,9.50754942629697,9.50754942629697,0.004
9.70643266049158,9.70643266049158,9.70643266049158,9.70643266049158,0.005
9.86177494836921,9.86177494836921,9.86177494836921,9.86177494836921,0.006
10.120478151744852,10.120478151744852,10.120478151744852,10.120478151744852,0.007
10.409619413293722,10.409619413293722,10.409619413293722,10.409619413293722,0.008
10.605921996858203,10.605921996858203,10.605921996858203,10.605921996858203,0.009
10.610925918065718,10.610925918065718,10.610925918065718,10.610925918065718,0.01
10.630159039831058,10.630159039831058,10.630159039831058,10.630159039831058,0.011
10.66186439387678,10.66186439387678,10.66186439387678,10.66186439387678,0.012
10.682703789805506,10.682703789805506,10.682703789805506,10.682703789805506,0.013
10.751147548391195,10.751147548391195,10.751147548391195,10.751147548391195,0.014
10.775925352016932,10.775925352016932,10.775925352016932,10.775925352016932,0.015
10.853875641096732,10.853875641096732,10.853875641096732,10.853875641096732,0.016
10.871718476689898,10.871718476689898,10.871718476689898,10.871718476689898,0.017
10.880562462624962,10.880562462624962,10.880562462624962,10.880562462624962,0.018
10.913634205361523,10.913634205361523,10.913634205361523,10.913634205361523,0.019
11.014408023236252,11.014408023236252,11.014408023236252,11.014408023236252,0.02
11.037383501879695,11.037383501879695,11.037383501879695,11.037383501879695,0.021
11.049000060626833,11.049000060626833,11.049000060626833,11.049000060626833,0.022
11.110582001397995,11.110582001397995,11.110582001397995,11.110582001397995,0.023
11.154445070379971,11.154445070379971,11.154445070379971,11.154445070379971,0.024
11.192446174864568,11.192446174864568,11.192446174864568,11.192446174864568,0.025
11.233303829740846,11.233303829740846,11.233303829740846,11.233303829740846,0.026
11.253018954448237,11.253018954448237,11.253018954448237,11.253018954448237,0.027
11.31043447672815,11.31043447672815,11.31043447672815,11.31043447672815,0.028
11.315637198710984,11.315637198710984,11.315637198710984,11.315637198710984,0.029
11.331107860331228,11.331107860331228,11.331107860331228,11.331107860331228,0.03
11.370151097102568,11.370151097102568,11.370151097102568,11.370151097102568,0.031
11.377392062193834,11.377392062193834,11.377392062193834,11.377392062193834,0.032
11.42013036455907,11.42013036455907,11.42013036455907,11.42013036455907,0.033
11.469115692106651,11.469115692106651,11.469115692106651,11.469115692106651,0.034
11.47318133768001,11.47318133768001,11.47318133768001,11.47318133768001,0.035
11.557648926013009,11.557648926013009,11.557648926013009,11.557648926013009,0.036
11.570594592698924,11.570594592698924,11.570594592698924,11.570594592698924,0.037
11.639884801867982,11.639884801867982,11.639884801867982,11.639884801867982,0.038
11.659530753678627,11.659530753678627,11.659530753678627,11.659530753678627,0.039
11.703360363594117,11.703360363594117,11.703360363594117,11.703360363594117,0.04
11.71126702541075,11.71126702541075,11.71126702541075,11.71126702541075,0.041
11.75389431654257,11.75389431654257,11.75389431654257,11.75389431654257,0.042
11.76424799177753,11.76424799177753,11.76424799177753,11.76424799177753,0.043
11.853161874890835,11.853161874890835,11.853161874890835,11.853161874890835,0.044
11.888309554886987,11.888309554886987,11.888309554886987,11.888309554886987,0.045
11.930882620179114,11.930882620179114,11.930882620179114,11.930882620179114,0.046
11.940429451366636,11.940429451366636,11.940429451366636,11.940429451366636,0.047
12.042883951717716,12.042883951717716,12.042883951717716,12.042883951717716,0.048
12.04769138429647,12.04769138429647,12.04769138429647,12.04769138429647,0.049
12.127012106148795,12.127012106148795,12.127012106148795,12.127012106148795,0.05
12.12729568807589,12.12729568807589,12.12729568807589,12.12729568807589,0.051
12.128902684259728,12.128902684259728,12.128902684259728,12.128902684259728,0.052
12.184293317304812,12.184293317304812,12.184293317304812,12.184293317304812,0.053
12.223934115770032,12.223934115770032,12.223934115770032,12.223934115770032,0.054
12.27958281529907,12.27958281529907,12.27958281529907,12.27958281529907,0.055
12.34760362536159,12.34760362536159,12.34760362536159,12.34760362536159,0.056
12.420635961781295,12.420635961781295,12.420635961781295,12.420635961781295,0.057
12.441500905540773,12.441500905540773,12.441500905540773,12.441500905540773,0.058
12.442683584759962,12.442683584759962,12.442683584759962,12.442683584759962,0.059
12.44322193666424,12.44322193666424,12.44322193666424,12.44322193666424,0.06
12.4630051159167,12.4630051159167,12.4630051159167,12.4630051159167,0.061
12.563231665448397,12.563231665448397,12.563231665448397,12.563231665448397,0.062
12.596297074858196,12.596297074858196,12.596297074858196,12.596297074858196,0.063
12.599366504474103,12.599366504474103,12.599366504474103,12.599366504474103,0.064
12.615006018242983,12.615006018242983,12.615006018242983,12.615006018242983,0.065
12.6781517740641,12.6781517740641,12.6781517740641,12.6781517740641,0.066
12.712708199817046,12.712708199817046,12.712708199817046,12.712708199817046,0.067
12.737607770832408,12.737607770832408,12.737607770832408,12.737607770832408,0.068
12.768567226380885,12.768567226380885,12.768567226380885,12.768567226380885,0.069
12.78761826691825,12.78761826691825,12.78761826691825,12.78761826691825,0.07
12.78827866406198,12.78827866406198,12.78827866406198,12.78827866406198,0.071
12.80000256208988,12.80000256208988,12.80000256208988,12.80000256208988,0.072
12.840580782879806,12.840580782879806,12.840580782879806,12.840580782879806,0.073
12.85017555802948,12.85017555802948,12.85017555802948,12.85017555802948,0.074
12.891298568033363,12.891298568033363,12.891298568033363,12.891298568033363,0.075
12.892814767088074,12.892814767088074,12.892814767088074,12.892814767088074,0.076
12.92396582167104,12.92396582167104,12.92396582167104,12.92396582167104,0.077
12.94182171283815,12.94182171283815,12.94182171283815,12.94182171283815,0.078
12.959191871330598,12.959191871330598,12.959191871330598,12.959191871330598,0.079
13.005229014483342,13.005229014483342,13.005229014483342,13.005229014483342,0.08
13.015369424696967,13.015369424696967,13.015369424696967,13.015369424696967,0.081
13.032211608715352,13.032211608715352,13.032211608715352,13.032211608715352,0.082
13.06144816099762,13.06144816099762,13.06144816099762,13.06144816099762,0.083
13.065442835630476,13.065442835630476,13.065442835630476,13.065442835630476,0.084
13.067438695674657,13.067438695674657,13.067438695674657,13.067438695674657,0.085
13.077088059198864,13.077088059198864,13.077088059198864,13.077088059198864,0.086
13.0828870881728,13.0828870881728,13.0828870881728,13.0828870881728,0.087
13.098749520533618,13.098749520533618,13.098749520533618,13.098749520533618,0.088
13.10845194431152,13.10845194431152,13.10845194431152,13.10845194431152,0.089
13.108781279420398,13.108781279420398,13.108781279420398,13.108781279420398,0.09
13.172118019261672,13.172118019261672,13.172118019261672,13.172118019261672,0.091
13.198510883722795,13.198510883722795,13.198510883722795,13.198510883722795,0.092
13.246832432558858,13.246832432558858,13.246832432558858,13.246832432558858,0.093
13.264697368710566,13.264697368710566,13.264697368710566,13.264697368710566,0.094
13.276244915223373,13.276244915223373,13.276244915223373,13.276244915223373,0.095
13.276776644939744,13.276776644939744,13.276776644939744,13.276776644939744,0.096
13.325285655003055,13.325285655003055,13.325285655003055,13.325285655003055,0.097
13.33695054713172,13.33695054713172,13.33695054713172,13.33695054713172,0.098
13.34656165632668,13.34656165632668,13.34656165632668,13.34656165632668,0.099
13.352823598859189,13.352823598859189,13.352823598859189,13.352823598859189,0.1
13.365247918035411,13.365247918035411,13.365247918035411,13.365247918035411,0.101
13.36648642606637,13.36648642606637,13.36648642606637,13.36648642606637,0.102
13.388439968799135,13.388439968799135,13.388439968799135,13.388439968799135,0.103
13.415392027389132,13.415392027389132,13.415392027389132,13.415392027389132,0.104
13.51873325710889,13.51873325710889,13.51873325710889,13.51873325710889,0.105
13.526667026032436,13.526667026032436,13.526667026032436,13.526667026032436,0.106
13.532294333302028,13.532294333302028,13.532294333302028,13.532294333302028,0.107
13.534939803088356,13.534939803088356,13.534939803088356,13.534939803088356,0.108
13.550104104019342,13.550104104019342,13.550104104019342,13.550104104019342,0.109
13.576773835037176,13.576773835037176,13.576773835037176,13.576773835037176,0.11
13.576990216889907,13.576990216889907,13.576990216889907,13.576990216889907,0.111
13.622259117093712,13.622259117093712,13.622259117093712,13.622259117093712,0.112
13.65430639295426,13.65430639295426,13.65430639295426,13.65430639295426,0.113
13.66243228995382,13.66243228995382,13.66243228995382,13.66243228995382,0.114
13.683183876930114,13.683183876930114,13.683183876930114,13.683183876930114,0.115
13.743614622925652,13.743614622925652,13.743614622925652,13.743614622925652,0.116
13.762481547892293,13.762481547892293,13.762481547892293,13.762481547892293,0.117
13.777223839824805,13.777223839824805,13.777223839824805,13.777223839824805,0.118
13.777571426500646,13.777571426500646,13.777571426500646,13.777571426500646,0.119
13.78567675190714,13.78567675190714,13.78567675190714,13.78567675190714,0.12
13.817371590413297,13.817371590413297,13.817371590413297,13.817371590413297,0.121
13.861965206423648,13.861965206423648,13.861965206423648,13.861965206423648,0.122
13.89347672885587,13.89347672885587,13.89347672885587,13.89347672885587,0.123
13.90349711261424,13.90349711261424,13.90349711261424,13.90349711261424,0.124
13.966144829476873,13.966144829476873,13.966144829476873,13.966144829476873,0.125
13.988686841543188,13.988686841543188,13.988686841543188,13.988686841543188,0.126
14.019531359331715,14.019531359331715,14.019531359331715,14.019531359331715,0.127
14.021951732199488,14.021951732199488,14.021951732199488,14.021951732199488,0.128
14.026698553778171,14.026698553778171,14.026698553778171,14.026698553778171,0.129
14.072264741867516,14.072264741867516,14.072264741867516,14.072264741867516,0.13
14.09716008554116,14.09716008554116,14.09716008554116,14.09716008554116,0.131
14.1278444843166,14.1278444843166,14.1278444843166,14.1278444843166,0.132
14.144348326235727,14.144348326235727,14.144348326235727,14.144348326235727,0.133
14.164054162990222,14.164054162990222,14.164054162990222,14.164054162990222,0.134
14.16969277929232,14.16969277929232,14.16969277929232,14.16969277929232,0.135
14.17790429051141,14.17790429051141,14.17790429051141,14.17790429051141,0.136
14.20506902819814,14.20506902819814,14.20506902819814,14.20506902819814,0.137
14.219646811955853,14.219646811955853,14.219646811955853,14.219646811955853,0.138
14.25629305540912,14.25629305540912,14.25629305540912,14.25629305540912,0.139
14.27793577556189,14.27793577556189,14.27793577556189,14.27793577556189,0.14
14.279535122495275,14.279535122495275,14.279535122495275,14.279535122495275,0.141
14.282507068805476,14.282507068805476,14.282507068805476,14.282507068805476,0.142
14.294983864667266,14.294983864667266,14.294983864667266,14.294983864667266,0.143
14.315247593153048,14.315247593153048,14.315247593153048,14.315247593153048,0.144
14.31709078504512,14.31709078504512,14.31709078504512,14.31709078504512,0.145
14.343968444926444,14.343968444926444,14.343968444926444,14.343968444926444,0.146
14.44419202589252,14.44419202589252,14.44419202589252,14.44419202589252,0.147
14.453184437865612,14.453184437865612,14.453184437865612,14.453184437865612,0.148
14.453572460961896,14.453572460961896,14.453572460961896,14.453572460961896,0.149
14.462437306207056,14.462437306207056,14.462437306207056,14.462437306207056,0.15
14.47329266814393,14.47329266814393,14.47329266814393,14.47329266814393,0.151
14.507504735262184,14.507504735262184,14.507504735262184,14.507504735262184,0.152
14.509895143239945,14.509895143239945,14.509895143239945,14.509895143239945,0.153
14.589704054143835,14.589704054143835,14.589704054143835,14.589704054143835,0.154
14.592842023949302,14.592842023949302,14.592842023949302,14.592842023949302,0.155
14.593250032287322,14.593250032287322,14.593250032287322,14.593250032287322,0.156
14.618960066046029,14.618960066046029,14.618960066046029,14.618960066046029,0.157
14.68075080337396,14.68075080337396,14.68075080337396,14.68075080337396,0.158
14.710916792738075,14.710916792738075,14.710916792738075,14.710916792738075,0.159
14.71353130704628,14.71353130704628,14.71353130704628,14.71353130704628,0.16
14.722606134555663,14.722606134555663,14.722606134555663,14.722606134555663,0.161
14.745691253188914,14.745691253188914,14.745691253188914,14.745691253188914,0.162
14.772385771283858,14.772385771283858,14.772385771283858,14.772385771283858,0.163
14.77983927516729,14.77983927516729,14.77983927516729,14.77983927516729,0.164
14.78692847289158,14.78692847289158,14.78692847289158,14.78692847289158,0.165
14.83372498835521,14.83372498835521,14.83372498835521,14.83372498835521,0.166
14.85441991063261,14.85441991063261,14.85441991063261,14.85441991063261,0.167
14.861920316957756,14.861920316957756,14.861920316957756,14.861920316957756,0.168
14.893430578372229,14.893430578372229,14.893430578372229,14.893430578372229,0.169
14.981650511686366,14.981650511686366,14.981650511686366,14.981650511686366,0.17
15.002674750555032,15.002674750555032,15.002674750555032,15.002674750555032,0.171
15.085747344499095,15.085747344499095,15.085747344499095,15.085747344499095,0.172
15.133241870525795,15.133241870525795,15.133241870525795,15.133241870525795,0.173
15.136768643159735,15.136768643159735,15.136768643159735,15.136768643159735,0.174
15.145844995606264,15.145844995606264,15.145844995606264,15.145844995606264,0.175
15.201526740371332,15.201526740371332,15.201526740371332,15.201526740371332,0.176
15.20665799829585,15.20665799829585,15.20665799829585,15.20665799829585,0.177
15.254722603457449,15.254722603457449,15.254722603457449,15.254722603457449,0.178
15.305765917392602,15.305765917392602,15.305765917392602,15.305765917392602,0.179
15.313628086942693,15.313628086942693,15.313628086942693,15.313628086942693,0.18
15.339425540059686,15.339425540059686,15.339425540059686,15.339425540059686,0.181
15.345675690735732,15.345675690735732,15.345675690735732,15.345675690735732,0.182
15.34632291949789,15.34632291949789,15.34632291949789,15.34632291949789,0.183
15.37064673029066,15.37064673029066,15.37064673029066,15.37064673029066,0.184
15.392107205437062,15.392107205437062,15.392107205437062,15.392107205437062,0.185
15.421743046222982,15.421743046222982,15.421743046222982,15.421743046222982,0.186
15.480476491145298,15.480476491145298,15.480476491145298,15.480476491145298,0.187
15.494213300950578,15.494213300950578,15.494213300950578,15.494213300950578,0.188
15.50323112926214,15.50323112926214,15.50323112926214,15.50323112926214,0.189
15.50835270093764,15.50835270093764,15.50835270093764,15.50835270093764,0.19
15.53191615428666,15.53191615428666,15.53191615428666,15.53191615428666,0.191
15.544236580362032,15.544236580362032,15.544236580362032,15.544236580362032,0.192
15.580064888128488,15.580064888128488,15.580064888128488,15.580064888128488,0.193
15.586459893229703,15.586459893229703,15.586459893229703,15.586459893229703,0.194
15.600622464404266,15.600622464404266,15.600622464404266,15.600622464404266,0.195
15.642244296692285,15.642244296692285,15.642244296692285,15.642244296692285,0.196
15.676494228253468,15.676494228253468,15.676494228253468,15.676494228253468,0.197
15.682767132832058,15.682767132832058,15.682767132832058,15.682767132832058,0.198
15.724642176069066,15.724642176069066,15.724642176069066,15.724642176069066,0.199
15.725368475608942,15.725368475608942,15.725368475608942,15.725368475608942,0.2
15.760469063912096,15.760469063912096,15.760469063912096,15.760469063912096,0.201
15.772815325145144,15.772815325145144,15.772815325145144,15.772815325145144,0.202
15.794386414972983,15.794386414972983,15.794386414972983,15.794386414972983,0.203
15.837682421661002,15.837682421661002,15.837682421661002,15.837682421661002,0.204
15.875679081145451,15.875679081145451,15.875679081145451,15.875679081145451,0.205
15.922955792951903,15.922955792951903,15.922955792951903,15.922955792951903,0.206
15.954368317692952,15.954368317692952,15.954368317692952,15.954368317692952,0.207
15.985109850998189,15.985109850998189,15.985109850998189,15.985109850998189,0.208
15.985743553741504,15.985743553741504,15.985743553741504,15.985743553741504,0.209
15.99840889585787,15.99840889585787,15.99840889585787,15.99840889585787,0.21
16.02591291185557,16.02591291185557,16.02591291185557,16.02591291185557,0.211
16.106139021989698,16.106139021989698,16.106139021989698,16.106139021989698,0.212
16.120879009839776,16.120879009839776,16.120879009839776,16.120879009839776,0.213
16.12494532530043,16.12494532530043,16.12494532530043,16.12494532530043,0.214
16.131182881613828,16.131182881613828,16.131182881613828,16.131182881613828,0.215
16.168866979252307,16.168866979252307,16.168866979252307,16.168866979252307,0.216
16.180242710008706,16.180242710008706,16.180242710008706,16.180242710008706,0.217
16.184274051331712,16.184274051331712,16.184274051331712,16.184274051331712,0.218
16.233053418998235,16.233053418998235,16.233053418998235,16.233053418998235,0.219
16.24255783771452,16.24255783771452,16.24255783771452,16.24255783771452,0.22
16.31034872315475,16.31034872315475,16.31034872315475,16.31034872315475,0.221
16.341207067911153,16.341207067911153,16.341207067911153,16.341207067911153,0.222
16.3476533782702,16.3476533782702,16.3476533782702,16.3476533782702,0.223
16.394682834326584,16.394682834326584,16.394682834326584,16.394682834326584,0.224
16.407060788406945,16.407060788406945,16.407060788406945,16.407060788406945,0.225
16.44523760442959,16.44523760442959,16.44523760442959,16.44523760442959,0.226
16.49625002021415,16.49625002021415,16.49625002021415,16.49625002021415,0.227
16.508532873148265,16.508532873148265,16.508532873148265,16.508532873148265,0.228
16.518555999461288,16.518555999461288,16.518555999461288,16.518555999461288,0.229
16.53960172737814,16.53960172737814,16.53960172737814,16.53960172737814,0.23
16.55839302784432,16.55839302784432,16.55839302784432,16.55839302784432,0.231
16.566272538246455,16.566272538246455,16.566272538246455,16.566272538246455,0.232
16.57573426377379,16.57573426377379,16.57573426377379,16.57573426377379,0.233
16.586574295735137,16.586574295735137,16.586574295735137,16.586574295735137,0.234
16.6023523273658,16.6023523273658,16.6023523273658,16.6023523273658,0.235
16.605584769716565,16.605584769716565,16.605584769716565,16.605584769716565,0.236
16.631332659835092,16.631332659835092,16.631332659835092,16.631332659835092,0.237
16.632260903655062,16.632260903655062,16.632260903655062,16.632260903655062,0.238
16.63588601132114,16.63588601132114,16.63588601132114,16.63588601132114,0.239
16.743578281594488,16.743578281594488,16.743578281594488,16.743578281594488,0.24
16.766544714868655,16.766544714868655,16.766544714868655,16.766544714868655,0.241
16.7798591298132,16.7798591298132,16.7798591298132,16.7798591298132,0.242
16.805960162604173,16.805960162604173,16.805960162604173,16.805960162604173,0.243
16.83510223538878,16.83510223538878,16.83510223538878,16.83510223538878,0.244
16.848024304921896,16.848024304921896,16.848024304921896,16.848024304921896,0.245
16.939060583348745,16.939060583348745,16.939060583348745,16.939060583348745,0.246
16.942644860897293,16.942644860897293,16.942644860897293,16.942644860897293,0.247
16.948437315917413,16.948437315917413,16.948437315917413,16.948437315917413,0.248
16.9494451671111,16.9494451671111,16.9494451671111,16.9494451671111,0.249
16.951258990087652,16.951258990087652,16.951258990087652,16.951258990087652,0.25
16.953245305686494,16.953245305686494,16.953245305686494,16.953245305686494,0.251
16.957131165799318,16.957131165799318,16.957131165799318,16.957131165799318,0.252
16.968561857248403,16.968561857248403,16.968561857248403,16.968561857248403,0.253
17.01613228459855,17.01613228459855,17.01613228459855,17.01613228459855,0.254
17.02817443352466,17.02817443352466,17.02817443352466,17.02817443352466,0.255
17.030355871503517,17.030355871503517,17.030355871503517,17.030355871503517,0.256
17.03633442088027,17.03633442088027,17.03633442088027,17.03633442088027,0.257
17.053892000386142,17.053892000386142,17.053892000386142,17.053892000386142,0.258
17.081340568015396,17.081340568015396,17.081340568015396,17.081340568015396,0.259
17.107830235342742,17.107830235342742,17.107830235342742,17.107830235342742,0.26
17.15061780648737,17.15061780648737,17.15061780648737,17.15061780648737,0.261
17.151266560752948,17.151266560752948,17.151266560752948,17.151266560752948,0.262
17.16134320902866,17.16134320902866,17.16134320902866,17.16134320902866,0.263
17.167318615129137,17.167318615129137,17.167318615129137,17.167318615129137,0.264
17.17228718218273,17.17228718218273,17.17228718218273,17.17228718218273,0.265
17.172321161915455,17.172321161915455,17.172321161915455,17.172321161915455,0.266
17.19411695530825,17.19411695530825,17.19411695530825,17.19411695530825,0.267
17.206082987557842,17.206082987557842,17.206082987557842,17.206082987557842,0.268
17.214500976333962,17.214500976333962,17.214500976333962,17.214500976333962,0.269
17.21559981407043,17.21559981407043,17.21559981407043,17.21559981407043,0.27
17.216956916122772,17.216956916122772,17.216956916122772,17.216956916122772,0.271
17.242112868363893,17.242112868363893,17.242112868363893,17.242112868363893,0.272
17.296600259128134,17.296600259128134,17.296600259128134,17.296600259128134,0.273
17.29720162080537,17.29720162080537,17.29720162080537,17.29720162080537,0.274
17.309697664334802,17.309697664334802,17.309697664334802,17.309697664334802,0.275
17.337851589908293,17.337851589908293,17.337851589908293,17.337851589908293,0.276
17.379192252158195,17.379192252158195,17.379192252158195,17.379192252158195,0.277
17.38084337040169,17.38084337040169,17.38084337040169,17.38084337040169,0.278
17.431439199666027,17.431439199666027,17.431439199666027,17.431439199666027,0.279
17.521954786679526,17.521954786679526,17.521954786679526,17.521954786679526,0.28
17.546459515178885,17.546459515178885,17.546459515178885,17.546459515178885,0.281
17.59819901340086,17.59819901340086,17.59819901340086,17.59819901340086,0.282
17.621411478027657,17.621411478027657,17.621411478027657,17.621411478027657,0.283
17.621770482749845,17.621770482749845,17.621770482749845,17.621770482749845,0.284
17.658780613712885,17.658780613712885,17.658780613712885,17.658780613712885,0.285
17.671433472076007,17.671433472076007,17.671433472076007,17.671433472076007,0.286
17.67782530969465,17.67782530969465,17.67782530969465,17.67782530969465,0.287
17.70849413239467,17.70849413239467,17.70849413239467,17.70849413239467,0.288
17.74869872374188,17.74869872374188,17.74869872374188,17.74869872374188,0.289
17.75413089382965,17.75413089382965,17.75413089382965,17.75413089382965,0.29
17.817134286785716,17.817134286785716,17.817134286785716,17.817134286785716,0.291
17.818198200198584,17.818198200198584,17.818198200198584,17.818198200198584,0.292
17.8218332877784,17.8218332877784,17.8218332877784,17.8218332877784,0.293
17.841597928331627,17.841597928331627,17.841597928331627,17.841597928331627,0.294
17.846118851182325,17.846118851182325,17.846118851182325,17.846118851182325,0.295
17.857888275907158,17.857888275907158,17.857888275907158,17.857888275907158,0.296
17.865887281316446,17.865887281316446,17.865887281316446,17.865887281316446,0.297
17.875243077182137,17.875243077182137,17.875243077182137,17.875243077182137,0.298
17.879365222746483,17.879365222746483,17.879365222746483,17.879365222746483,0.299
17.88391066409462,17.88391066409462,17.88391066409462,17.88391066409462,0.3
17.917780475790376,17.917780475790376,17.917780475790376,17.917780475790376,0.301
17.923651372500824,17.923651372500824,17.923651372500824,17.923651372500824,0.302
17.92791766053298,17.92791766053298,17.92791766053298,17.92791766053298,0.303
17.948579247329757,17.948579247329757,17.948579247329757,17.948579247329757,0.304
17.950725723886904,17.950725723886904,17.950725723886904,17.950725723886904,0.305
17.953453142994565,17.953453142994565,17.953453142994565,17.953453142994565,0.306
17.96601548911161,17.96601548911161,17.96601548911161,17.96601548911161,0.307
17.97688619327312,17.97688619327312,17.97688619327312,17.97688619327312,0.308
17.98717468884801,17.98717468884801,17.98717468884801,17.98717468884801,0.309
18.01869494125436,18.01869494125436,18.01869494125436,18.01869494125436,0.31
18.04893771408137,18.04893771408137,18.04893771408137,18.04893771408137,0.311
18.049907282202447,18.049907282202447,18.049907282202447,18.049907282202447,0.312
18.055110256317047,18.055110256317047,18.055110256317047,18.055110256317047,0.313
18.05630449775372,18.05630449775372,18.05630449775372,18.05630449775372,0.314
18.106514484632047,18.106514484632047,18.106514484632047,18.106514484632047,0.315
18.117165905740077,18.117165905740077,18.117165905740077,18.117165905740077,0.316
18.12327427605357,18.12327427605357,18.12327427605357,18.12327427605357,0.317
18.16181898308182,18.16181898308182,18.16181898308182,18.16181898308182,0.318
18.16898121638762,18.16898121638762,18.16898121638762,18.16898121638762,0.319
18.17682250433968,18.17682250433968,18.17682250433968,18.17682250433968,0.32
18.188345287692155,18.188345287692155,18.188345287692155,18.188345287692155,0.321
18.188773077098208,18.188773077098208,18.188773077098208,18.188773077098208,0.322
18.19203564332541,18.19203564332541,18.19203564332541,18.19203564332541,0.323
18.20751696322872,18.20751696322872,18.20751696322872,18.20751696322872,0.324
18.213530472896988,18.213530472896988,18.213530472896988,18.213530472896988,0.325
18.247826486548096,18.247826486548096,18.247826486548096,18.247826486548096,0.326
18.26554348360713,18.26554348360713,18.26554348360713,18.26554348360713,0.327
18.282360110338697,18.282360110338697,18.282360110338697,18.282360110338697,0.328
18.28599151575242,18.28599151575242,18.28599151575242,18.28599151575242,0.329
18.29313363113468,18.29313363113468,18.29313363113468,18.29313363113468,0.33
18.334857323083614,18.334857323083614,18.334857323083614,18.334857323083614,0.331
18.393007089925508,18.393007089925508,18.393007089925508,18.393007089925508,0.332
18.435360593356386,18.435360593356386,18.435360593356386,18.435360593356386,0.333
18.44879193749433,18.44879193749433,18.44879193749433,18.44879193749433,0.334
18.475031577788386,18.475031577788386,18.475031577788386,18.475031577788386,0.335
18.488102605557117,18.488102605557117,18.488102605557117,18.488102605557117,0.336
18.53127322087552,18.53127322087552,18.53127322087552,18.53127322087552,0.337
18.549385810542464,18.549385810542464,18.549385810542464,18.549385810542464,0.338
18.55108569414048,18.55108569414048,18.55108569414048,18.55108569414048,0.339
18.561093359049167,18.561093359049167,18.561093359049167,18.561093359049167,0.34
18.622830275656156,18.622830275656156,18.622830275656156,18.622830275656156,0.341
18.623184176753853,18.623184176753853,18.623184176753853,18.623184176753853,0.342
18.669162234702576,18.669162234702576,18.669162234702576,18.669162234702576,0.343
18.671279707467622,18.671279707467622,18.671279707467622,18.671279707467622,0.344
18.724051488349804,18.724051488349804,18.724051488349804,18.724051488349804,0.345
18.743182382848097,18.743182382848097,18.743182382848097,18.743182382848097,0.346
18.766337553256815,18.766337553256815,18.766337553256815,18.766337553256815,0.347
18.80338332626338,18.80338332626338,18.80338332626338,18.80338332626338,0.348
18.811421738965237,18.811421738965237,18.811421738965237,18.811421738965237,0.349
18.842608908617397,18.842608908617397,18.842608908617397,18.842608908617397,0.35
18.915286077002104,18.915286077002104,18.915286077002104,18.915286077002104,0.351
18.928002074655257,18.928002074655257,18.928002074655257,18.928002074655257,0.352
18.950851446671656,18.950851446671656,18.950851446671656,18.950851446671656,0.353
18.96336565332002,18.96336565332002,18.96336565332002,18.96336565332002,0.354
18.964622220303497,18.964622220303497,18.964622220303497,18.964622220303497,0.355
19.012048743208588,19.012048743208588,19.012048743208588,19.012048743208588,0.356
19.047192581985424,19.047192581985424,19.047192581985424,19.047192581985424,0.357
19.055432150242748,19.055432150242748,19.055432150242748,19.055432150242748,0.358
19.093415195329687,19.093415195329687,19.093415195329687,19.093415195329687,0.359
19.10557391763999,19.10557391763999,19.10557391763999,19.10557391763999,0.36
19.11978359039796,19.11978359039796,19.11978359039796,19.11978359039796,0.361
19.150452982109964,19.150452982109964,19.150452982109964,19.150452982109964,0.362
19.151569465886357,19.151569465886357,19.151569465886357,19.151569465886357,0.363
19.1589975680746,19.1589975680746,19.1589975680746,19.1589975680746,0.364
19.160619409232805,19.160619409232805,19.160619409232805,19.160619409232805,0.365
19.203432951242632,19.203432951242632,19.203432951242632,19.203432951242632,0.366
19.226840365351965,19.226840365351965,19.226840365351965,19.226840365351965,0.367
19.24646294119584,19.24646294119584,19.24646294119584,19.24646294119584,0.368
19.25866970225701,19.25866970225701,19.25866970225701,19.25866970225701,0.369
19.29325396685459,19.29325396685459,19.29325396685459,19.29325396685459,0.37
19.3279774803185,19.3279774803185,19.3279774803185,19.3279774803185,0.371
19.331957904621568,19.331957904621568,19.331957904621568,19.331957904621568,0.372
19.342204567109206,19.342204567109206,19.342204567109206,19.342204567109206,0.373
19.34674732556982,19.34674732556982,19.34674732556982,19.34674732556982,0.374
19.37708563523837,19.37708563523837,19.37708563523837,19.37708563523837,0.375
19.42510944003603,19.42510944003603,19.42510944003603,19.42510944003603,0.376
19.44399814861708,19.44399814861708,19.44399814861708,19.44399814861708,0.377
19.44654903528738,19.44654903528738,19.44654903528738,19.44654903528738,0.378
19.449902651403345,19.449902651403345,19.449902651403345,19.449902651403345,0.379
19.451792381562864,19.451792381562864,19.451792381562864,19.451792381562864,0.38
19.454547370873104,19.454547370873104,19.454547370873104,19.454547370873104,0.381
19.489931878134847,19.489931878134847,19.489931878134847,19.489931878134847,0.382
19.51761741988643,19.51761741988643,19.51761741988643,19.51761741988643,0.383
19.530708609780792,19.530708609780792,19.530708609780792,19.530708609780792,0.384
19.5616826671354,19.5616826671354,19.5616826671354,19.5616826671354,0.385
19.5666483436423,19.5666483436423,19.5666483436423,19.5666483436423,0.386
19.603429950245918,19.603429950245918,19.603429950245918,19.603429950245918,0.387
19.62781492844484,19.62781492844484,19.62781492844484,19.62781492844484,0.388
19.651997729626288,19.651997729626288,19.651997729626288,19.651997729626288,0.389
19.736371364627388,19.736371364627388,19.736371364627388,19.736371364627388,0.39
19.75443756764949,19.75443756764949,19.75443756764949,19.75443756764949,0.391
19.832376486351396,19.832376486351396,19.832376486351396,19.832376486351396,0.392
19.88304701493582,19.88304701493582,19.88304701493582,19.88304701493582,0.393
19.90164718079482,19.90164718079482,19.90164718079482,19.90164718079482,0.394
19.91945948255643,19.91945948255643,19.91945948255643,19.91945948255643,0.395
19.93266043359421,19.93266043359421,19.93266043359421,19.93266043359421,0.396
19.938539777074023,19.938539777074023,19.938539777074023,19.938539777074023,0.397
19.97926270218898,19.97926270218898,19.97926270218898,19.97926270218898,0.398
20.07300560484168,20.07300560484168,20.07300560484168,20.07300560484168,0.399
20.074849046241056,20.074849046241056,20.074849046241056,20.074849046241056,0.4
20.114053802194167,20.114053802194167,20.114053802194167,20.114053802194167,0.401
20.129956267088023,20.129956267088023,20.129956267088023,20.129956267088023,0.402
20.191850310101845,20.191850310101845,20.191850310101845,20.191850310101845,0.403
20.27337130811152,20.27337130811152,20.27337130811152,20.27337130811152,0.404
20.30719161564668,20.30719161564668,20.30719161564668,20.30719161564668,0.405
20.3158279122707,20.3158279122707,20.3158279122707,20.3158279122707,0.406
20.35030962346952,20.35030962346952,20.35030962346952,20.35030962346952,0.407
20.35365477924339,20.35365477924339,20.35365477924339,20.35365477924339,0.408
20.37231178020505,20.37231178020505,20.37231178020505,20.37231178020505,0.409
20.37284442910641,20.37284442910641,20.37284442910641,20.37284442910641,0.41
20.389297297020565,20.389297297020565,20.389297297020565,20.389297297020565,0.411
20.390936209011187,20.390936209011187,20.390936209011187,20.390936209011187,0.412
20.43247521265923,20.43247521265923,20.43247521265923,20.43247521265923,0.413
20.450609455562446,20.450609455562446,20.450609455562446,20.450609455562446,0.414
20.45089483105293,20.45089483105293,20.45089483105293,20.45089483105293,0.415
20.5342458466596,20.5342458466596,20.5342458466596,20.5342458466596,0.416
20.53440277094848,20.53440277094848,20.53440277094848,20.53440277094848,0.417
20.570373544504527,20.570373544504527,20.570373544504527,20.570373544504527,0.418
20.58575008197736,20.58575008197736,20.58575008197736,20.58575008197736,0.419
20.733418595800103,20.733418595800103,20.733418595800103,20.733418595800103,0.42
20.74203127411084,20.74203127411084,20.74203127411084,20.74203127411084,0.421
20.774005589817502,20.774005589817502,20.774005589817502,20.774005589817502,0.422
20.81297208040792,20.81297208040792,20.81297208040792,20.81297208040792,0.423
20.819439959400945,20.819439959400945,20.819439959400945,20.819439959400945,0.424
20.82635189774471,20.82635189774471,20.82635189774471,20.82635189774471,0.425
20.84989159654772,20.84989159654772,20.84989159654772,20.84989159654772,0.426
20.856587837836965,20.856587837836965,20.856587837836965,20.856587837836965,0.427
20.882902379127557,20.882902379127557,20.882902379127557,20.882902379127557,0.428
21.12102632855517,21.12102632855517,21.12102632855517,21.12102632855517,0.429
21.15700502942912,21.15700502942912,21.15700502942912,21.15700502942912,0.43
21.17904272177393,21.17904272177393,21.17904272177393,21.17904272177393,0.431
21.244802419436844,21.244802419436844,21.244802419436844,21.244802419436844,0.432
21.250165969693413,21.250165969693413,21.250165969693413,21.250165969693413,0.433
21.333530241073717,21.333530241073717,21.333530241073717,21.333530241073717,0.434
21.448669148828067,21.448669148828067,21.448669148828067,21.448669148828067,0.435
21.487753479448912,21.487753479448912,21.487753479448912,21.487753479448912,0.436
21.50026528329283,21.50026528329283,21.50026528329283,21.50026528329283,0.437
21.524010743302387,21.524010743302387,21.524010743302387,21.524010743302387,0.438
21.553950478881056,21.553950478881056,21.553950478881056,21.553950478881056,0.439
21.56243996203363,21.56243996203363,21.56243996203363,21.56243996203363,0.44
21.56736668109008,21.56736668109008,21.56736668109008,21.56736668109008,0.441
21.58216495292621,21.58216495292621,21.58216495292621,21.58216495292621,0.442
21.611544270233047,21.611544270233047,21.611544270233047,21.611544270233047,0.443
21.654535872641404,21.654535872641404,21.654535872641404,21.654535872641404,0.444
21.660168423284464,21.660168423284464,21.660168423284464,21.660168423284464,0.445
21.72490366244412,21.72490366244412,21.72490366244412,21.72490366244412,0.446
21.73815650821249,21.73815650821249,21.73815650821249,21.73815650821249,0.447
21.8194213785304,21.8194213785304,21.8194213785304,21.8194213785304,0.448
21.84002946107059,21.84002946107059,21.84002946107059,21.84002946107059,0.449
21.840115369061333,21.840115369061333,21.840115369061333,21.840115369061333,0.45
21.84633616546307,21.84633616546307,21.84633616546307,21.84633616546307,0.451
21.862417974573223,21.862417974573223,21.862417974573223,21.862417974573223,0.452
21.9140383818491,21.9140383818491,21.9140383818491,21.9140383818491,0.453
21.932755399180195,21.932755399180195,21.932755399180195,21.932755399180195,0.454
22.04718367829376,22.04718367829376,22.04718367829376,22.04718367829376,0.455
22.15568061775387,22.15568061775387,22.15568061775387,22.15568061775387,0.456
22.164734128509927,22.164734128509927,22.164734128509927,22.164734128509927,0.457
22.167463680646872,22.167463680646872,22.167463680646872,22.167463680646872,0.458
22.227355789659164,22.227355789659164,22.227355789659164,22.227355789659164,0.459
22.254174116103773,22.254174116103773,22.254174116103773,22.254174116103773,0.46
22.262798917923963,22.262798917923963,22.262798917923963,22.262798917923963,0.461
22.265065469314447,22.265065469314447,22.265065469314447,22.265065469314447,0.462
22.289704214556483,22.289704214556483,22.289704214556483,22.289704214556483,0.463
22.36467795852679,22.36467795852679,22.36467795852679,22.36467795852679,0.464
22.389354317113213,22.389354317113213,22.389354317113213,22.389354317113213,0.465
22.40565486992165,22.40565486992165,22.40565486992165,22.40565486992165,0.466
22.532225508604768,22.532225508604768,22.532225508604768,22.532225508604768,0.467
22.58480065539087,22.58480065539087,22.58480065539087,22.58480065539087,0.468
22.68181556779744,22.68181556779744,22.68181556779744,22.68181556779744,0.469
22.731936253332563,22.731936253332563,22.731936253332563,22.731936253332563,0.47
22.739985573959974,22.739985573959974,22.739985573959974,22.739985573959974,0.471
22.76789253353672,22.76789253353672,22.76789253353672,22.76789253353672,0.472
22.817079948696687,22.817079948696687,22.817079948696687,22.817079948696687,0.473
22.837627992721,22.837627992721,22.837627992721,22.837627992721,0.474
22.864823727343595,22.864823727343595,22.864823727343595,22.864823727343595,0.475
22.88259620796097,22.88259620796097,22.88259620796097,22.88259620796097,0.476
22.883749386069734,22.883749386069734,22.883749386069734,22.883749386069734,0.477
22.89713338383407,22.89713338383407,22.89713338383407,22.89713338383407,0.478
22.899983837083248,22.899983837083248,22.899983837083248,22.899983837083248,0.479
22.901550563541555,22.901550563541555,22.901550563541555,22.901550563541555,0.48
22.94793732962298,22.94793732962298,22.94793732962298,22.94793732962298,0.481
22.94938733223593,22.94938733223593,22.94938733223593,22.94938733223593,0.482
23.102552766393124,23.102552766393124,23.102552766393124,23.102552766393124,0.483
23.118530325650926,23.118530325650926,23.118530325650926,23.118530325650926,0.484
23.14511561229448,23.14511561229448,23.14511561229448,23.14511561229448,0.485
23.243698488406643,23.243698488406643,23.243698488406643,23.243698488406643,0.486
23.26986570219259,23.26986570219259,23.26986570219259,23.26986570219259,0.487
23.304065134278613,23.304065134278613,23.304065134278613,23.304065134278613,0.488
23.50561377216929,23.50561377216929,23.50561377216929,23.50561377216929,0.489
23.581800677627484,23.581800677627484,23.581800677627484,23.581800677627484,0.49
23.615058102942985,23.615058102942985,23.615058102942985,23.615058102942985,0.491
23.65519834460778,23.65519834460778,23.65519834460778,23.65519834460778,0.492
23.65862368386643,23.65862368386643,23.65862368386643,23.65862368386643,0.493
23.662884408903988,23.662884408903988,23.662884408903988,23.662884408903988,0.494
23.695377242417933,23.695377242417933,23.695377242417933,23.695377242417933,0.495
23.760712788881435,23.760712788881435,23.760712788881435,23.760712788881435,0.496
23.77695636311031,23.77695636311031,23.77695636311031,23.77695636311031,0.497
23.815284934308,23.815284934308,23.815284934308,23.815284934308,0.498
23.818158782400648,23.818158782400648,23.818158782400648,23.818158782400648,0.499
23.8717218978763,23.8717218978763,23.8717218978763,23.8717218978763,0.5
23.88296528565741,23.88296528565741,23.88296528565741,23.88296528565741,0.501
23.88803332574564,23.88803332574564,23.88803332574564,23.88803332574564,0.502
23.8965650320759,23.8965650320759,23.8965650320759,23.8965650320759,0.503
23.90733887441713,23.90733887441713,23.90733887441713,23.90733887441713,0.504
23.90909148733958,23.90909148733958,23.90909148733958,23.90909148733958,0.505
23.91188887066453,23.91188887066453,23.91188887066453,23.91188887066453,0.506
23.92413455514934,23.92413455514934,23.92413455514934,23.92413455514934,0.507
23.954332121654964,23.954332121654964,23.954332121654964,23.954332121654964,0.508
24.038506538049585,24.038506538049585,24.038506538049585,24.038506538049585,0.509
24.049887688840847,24.049887688840847,24.049887688840847,24.049887688840847,0.51
24.06238227123852,24.06238227123852,24.06238227123852,24.06238227123852,0.511
24.081072087617844,24.081072087617844,24.081072087617844,24.081072087617844,0.512
24.107788379456917,24.107788379456917,24.107788379456917,24.107788379456917,0.513
24.146523616107697,24.146523616107697,24.146523616107697,24.146523616107697,0.514
24.177068340247597,24.177068340247597,24.177068340247597,24.177068340247597,0.515
24.203718125634683,24.203718125634683,24.203718125634683,24.203718125634683,0.516
24.352271235230045,24.352271235230045,24.352271235230045,24.352271235230045,0.517
24.400425845369814,24.400425845369814,24.400425845369814,24.400425845369814,0.518
24.411874047169,24.411874047169,24.411874047169,24.411874047169,0.519
24.42794084685593,24.42794084685593,24.42794084685593,24.42794084685593,0.52
24.442917745558034,24.442917745558034,24.442917745558034,24.442917745558034,0.521
24.451776901567555,24.451776901567555,24.451776901567555,24.451776901567555,0.522
24.452390710634948,24.452390710634948,24.452390710634948,24.452390710634948,0.523
24.47021187832251,24.47021187832251,24.47021187832251,24.47021187832251,0.524
24.486266689653604,24.486266689653604,24.486266689653604,24.486266689653604,0.525
24.535964750542348,24.535964750542348,24.535964750542348,24.535964750542348,0.526
24.55423250089556,24.55423250089556,24.55423250089556,24.55423250089556,0.527
24.55549930329896,24.55549930329896,24.55549930329896,24.55549930329896,0.528
24.583325354482493,24.583325354482493,24.583325354482493,24.583325354482493,0.529
24.583485314885028,24.583485314885028,24.583485314885028,24.583485314885028,0.53
24.59220863875293,24.59220863875293,24.59220863875293,24.59220863875293,0.531
24.638387318228578,24.638387318228578,24.638387318228578,24.638387318228578,0.532
24.6836938899566,24.6836938899566,24.6836938899566,24.6836938899566,0.533
24.735991887419267,24.735991887419267,24.735991887419267,24.735991887419267,0.534
24.7521970209362,24.7521970209362,24.7521970209362,24.7521970209362,0.535
24.76851131122202,24.76851131122202,24.76851131122202,24.76851131122202,0.536
24.782839831445195,24.782839831445195,24.782839831445195,24.782839831445195,0.537
24.79397490929376,24.79397490929376,24.79397490929376,24.79397490929376,0.538
24.82558004255749,24.82558004255749,24.82558004255749,24.82558004255749,0.539
24.83997854299753,24.83997854299753,24.83997854299753,24.83997854299753,0.54
24.859035549616436,24.859035549616436,24.859035549616436,24.859035549616436,0.541
24.894275652473137,24.894275652473137,24.894275652473137,24.894275652473137,0.542
24.92463537561001,24.92463537561001,24.92463537561001,24.92463537561001,0.543
24.96294725906888,24.96294725906888,24.96294725906888,24.96294725906888,0.544
24.9737082996224,24.9737082996224,24.9737082996224,24.9737082996224,0.545
24.97831363309212,24.97831363309212,24.97831363309212,24.97831363309212,0.546
24.996024860754886,24.996024860754886,24.996024860754886,24.996024860754886,0.547
25.01101348706921,25.01101348706921,25.01101348706921,25.01101348706921,0.548
25.01750983830598,25.01750983830598,25.01750983830598,25.01750983830598,0.549
25.020024643177877,25.020024643177877,25.020024643177877,25.020024643177877,0.55
25.104545215470644,25.104545215470644,25.104545215470644,25.104545215470644,0.551
25.125450792025408,25.125450792025408,25.125450792025408,25.125450792025408,0.552
25.150879240881924,25.150879240881924,25.150879240881924,25.150879240881924,0.553
25.15856291566228,25.15856291566228,25.15856291566228,25.15856291566228,0.554
25.33277309032624,25.33277309032624,25.33277309032624,25.33277309032624,0.555
25.33944125090146,25.33944125090146,25.33944125090146,25.33944125090146,0.556
25.35415510665413,25.35415510665413,25.35415510665413,25.35415510665413,0.557
25.40505969833137,25.40505969833137,25.40505969833137,25.40505969833137,0.558
25.42559764502796,25.42559764502796,25.42559764502796,25.42559764502796,0.559
25.432695290135296,25.432695290135296,25.432695290135296,25.432695290135296,0.56
25.441738635768807,25.441738635768807,25.441738635768807,25.441738635768807,0.561
25.457059055617293,25.457059055617293,25.457059055617293,25.457059055617293,0.562
25.505071724024997,25.505071724024997,25.505071724024997,25.505071724024997,0.563
25.51520208266374,25.51520208266374,25.51520208266374,25.51520208266374,0.564
25.518774461161662,25.518774461161662,25.518774461161662,25.518774461161662,0.565
25.51940669624764,25.51940669624764,25.51940669624764,25.51940669624764,0.566
25.51942991326624,25.51942991326624,25.51942991326624,25.51942991326624,0.567
25.60176882436873,25.60176882436873,25.60176882436873,25.60176882436873,0.568
25.614567428658475,25.614567428658475,25.614567428658475,25.614567428658475,0.569
25.62014940727509,25.62014940727509,25.62014940727509,25.62014940727509,0.57
25.641428278519783,25.641428278519783,25.641428278519783,25.641428278519783,0.571
25.696391025136798,25.696391025136798,25.696391025136798,25.696391025136798,0.572
25.74752337816085,25.74752337816085,25.74752337816085,25.74752337816085,0.573
25.79924045440733,25.79924045440733,25.79924045440733,25.79924045440733,0.574
25.83590205759329,25.83590205759329,25.83590205759329,25.83590205759329,0.575
25.9301481334058,25.9301481334058,25.9301481334058,25.9301481334058,0.576
25.94964820088899,25.94964820088899,25.94964820088899,25.94964820088899,0.577
25.960744069413327,25.960744069413327,25.960744069413327,25.960744069413327,0.578
26.029461843385256,26.029461843385256,26.029461843385256,26.029461843385256,0.579
26.07009381351236,26.07009381351236,26.07009381351236,26.07009381351236,0.58
26.09017863912428,26.09017863912428,26.09017863912428,26.09017863912428,0.581
26.137162289280436,26.137162289280436,26.137162289280436,26.137162289280436,0.582
26.19912400632087,26.19912400632087,26.19912400632087,26.19912400632087,0.583
26.29106037800241,26.29106037800241,26.29106037800241,26.29106037800241,0.584
26.30820544532302,26.30820544532302,26.30820544532302,26.30820544532302,0.585
26.3840922157392,26.3840922157392,26.3840922157392,26.3840922157392,0.586
26.386190781133344,26.386190781133344,26.386190781133344,26.386190781133344,0.587
26.40331819221369,26.40331819221369,26.40331819221369,26.40331819221369,0.588
26.440338559264944,26.440338559264944,26.440338559264944,26.440338559264944,0.589
26.45029200635731,26.45029200635731,26.45029200635731,26.45029200635731,0.59
26.630440023363047,26.630440023363047,26.630440023363047,26.630440023363047,0.591
26.642568615529985,26.642568615529985,26.642568615529985,26.642568615529985,0.592
26.78603896510748,26.78603896510748,26.78603896510748,26.78603896510748,0.593
26.807522377873653,26.807522377873653,26.807522377873653,26.807522377873653,0.594
26.889644575764184,26.889644575764184,26.889644575764184,26.889644575764184,0.595
26.900067040095724,26.900067040095724,26.900067040095724,26.900067040095724,0.596
27.017950125807968,27.017950125807968,27.017950125807968,27.017950125807968,0.597
27.03451113755757,27.03451113755757,27.03451113755757,27.03451113755757,0.598
27.113363276716456,27.113363276716456,27.113363276716456,27.113363276716456,0.599
27.147861442211973,27.147861442211973,27.147861442211973,27.147861442211973,0.6
27.244858001363436,27.244858001363436,27.244858001363436,27.244858001363436,0.601
27.248101512087334,27.248101512087334,27.248101512087334,27.248101512087334,0.602
27.30451378273952,27.30451378273952,27.30451378273952,27.30451378273952,0.603
27.33223059250533,27.33223059250533,27.33223059250533,27.33223059250533,0.604
27.364983055838525,27.364983055838525,27.364983055838525,27.364983055838525,0.605
27.401863316379192,27.401863316379192,27.401863316379192,27.401863316379192,0.606
27.53613571800128,27.53613571800128,27.53613571800128,27.53613571800128,0.607
27.586832538076607,27.586832538076607,27.586832538076607,27.586832538076607,0.608
27.63115843938293,27.63115843938293,27.63115843938293,27.63115843938293,0.609
27.63168337979841,27.63168337979841,27.63168337979841,27.63168337979841,0.61
27.651685598100112,27.651685598100112,27.651685598100112,27.651685598100112,0.611
27.67529880719156,27.67529880719156,27.67529880719156,27.67529880719156,0.612
27.731618125265708,27.731618125265708,27.731618125265708,27.731618125265708,0.613
27.83237013422325,27.83237013422325,27.83237013422325,27.83237013422325,0.614
27.833627850431075,27.833627850431075,27.833627850431075,27.833627850431075,0.615
27.84376272814816,27.84376272814816,27.84376272814816,27.84376272814816,0.616
27.84431155363584,27.84431155363584,27.84431155363584,27.84431155363584,0.617
27.874374079390613,27.874374079390613,27.874374079390613,27.874374079390613,0.618
27.91389609280518,27.91389609280518,27.91389609280518,27.91389609280518,0.619
27.94666580776878,27.94666580776878,27.94666580776878,27.94666580776878,0.62
27.95333517062509,27.95333517062509,27.95333517062509,27.95333517062509,0.621
27.956309053858536,27.956309053858536,27.956309053858536,27.956309053858536,0.622
28.01170587918677,28.01170587918677,28.01170587918677,28.01170587918677,0.623
28.039005280761423,28.039005280761423,28.039005280761423,28.039005280761423,0.624
28.06172657581389,28.06172657581389,28.06172657581389,28.06172657581389,0.625
28.103134650788643,28.103134650788643,28.103134650788643,28.103134650788643,0.626
28.255209758519666,28.255209758519666,28.255209758519666,28.255209758519666,0.627
28.36858514765004,28.36858514765004,28.36858514765004,28.36858514765004,0.628
28.37552234602633,28.37552234602633,28.37552234602633,28.37552234602633,0.629
28.37988890498031,28.37988890498031,28.37988890498031,28.37988890498031,0.63
28.383528863904345,28.383528863904345,28.383528863904345,28.383528863904345,0.631
28.50505915764372,28.50505915764372,28.50505915764372,28.50505915764372,0.632
28.51054058044032,28.51054058044032,28.51054058044032,28.51054058044032,0.633
28.578399873161825,28.578399873161825,28.578399873161825,28.578399873161825,0.634
28.584770908113967,28.584770908113967,28.584770908113967,28.584770908113967,0.635
28.611836153191703,28.611836153191703,28.611836153191703,28.611836153191703,0.636
28.72302726285842,28.72302726285842,28.72302726285842,28.72302726285842,0.637
28.77512655434266,28.77512655434266,28.77512655434266,28.77512655434266,0.638
28.81659422547173,28.81659422547173,28.81659422547173,28.81659422547173,0.639
28.824285320832782,28.824285320832782,28.824285320832782,28.824285320832782,0.64
28.8391453797816,28.8391453797816,28.8391453797816,28.8391453797816,0.641
28.956009365901885,28.956009365901885,28.956009365901885,28.956009365901885,0.642
28.974088023056268,28.974088023056268,28.974088023056268,28.974088023056268,0.643
29.11595100303296,29.11595100303296,29.11595100303296,29.11595100303296,0.644
29.23419452820341,29.23419452820341,29.23419452820341,29.23419452820341,0.645
29.24033699558344,29.24033699558344,29.24033699558344,29.24033699558344,0.646
29.39662027563541,29.39662027563541,29.39662027563541,29.39662027563541,0.647
29.549935702375045,29.549935702375045,29.549935702375045,29.549935702375045,0.648
29.662924491649164,29.662924491649164,29.662924491649164,29.662924491649164,0.649
29.70599953420989,29.70599953420989,29.70599953420989,29.70599953420989,0.65
29.75821402366927,29.75821402366927,29.75821402366927,29.75821402366927,0.651
29.81835029416601,29.81835029416601,29.81835029416601,29.81835029416601,0.652
29.826506499720495,29.826506499720495,29.826506499720495,29.826506499720495,0.653
29.829352724389977,29.829352724389977,29.829352724389977,29.829352724389977,0.654
30.011316285245663,30.011316285245663,30.011316285245663,30.011316285245663,0.655
30.052410800200494,30.052410800200494,30.052410800200494,30.052410800200494,0.656
30.1002835880718,30.1002835880718,30.1002835880718,30.1002835880718,0.657
30.364210223479965,30.364210223479965,30.364210223479965,30.364210223479965,0.658
30.371907124828542,30.371907124828542,30.371907124828542,30.371907124828542,0.659
30.66569830561009,30.66569830561009,30.66569830561009,30.66569830561009,0.66
30.971737630971518,30.971737630971518,30.971737630971518,30.971737630971518,0.661
30.99395717462542,30.99395717462542,30.99395717462542,30.99395717462542,0.662
31.095741816730524,31.095741816730524,31.095741816730524,31.095741816730524,0.663
31.15514346324166,31.15514346324166,31.15514346324166,31.15514346324166,0.664
31.22269490534725,31.22269490534725,31.22269490534725,31.22269490534725,0.665
31.287724737660632,31.287724737660632,31.287724737660632,31.287724737660632,0.666
31.36369088392294,31.36369088392294,31.36369088392294,31.36369088392294,0.667
31.473675152079405,31.473675152079405,31.473675152079405,31.473675152079405,0.668
31.52424205497688,31.52424205497688,31.52424205497688,31.52424205497688,0.669
31.55683592812342,31.55683592812342,31.55683592812342,31.55683592812342,0.67
31.577903428118365,31.577903428118365,31.577903428118365,31.577903428118365,0.671
31.62794536627756,31.62794536627756,31.62794536627756,31.62794536627756,0.672
31.65781431426761,31.65781431426761,31.65781431426761,31.65781431426761,0.673
31.83347918926379,31.83347918926379,31.83347918926379,31.83347918926379,0.674
31.87054108701803,31.87054108701803,31.87054108701803,31.87054108701803,0.675
31.88626292181937,31.88626292181937,31.88626292181937,31.88626292181937,0.676
31.93896100587432,31.93896100587432,31.93896100587432,31.93896100587432,0.677
32.032777368388544,32.032777368388544,32.032777368388544,32.032777368388544,0.678
32.07560930603082,32.07560930603082,32.07560930603082,32.07560930603082,0.679
32.08452281117916,32.08452281117916,32.08452281117916,32.08452281117916,0.68
32.226241352975215,32.226241352975215,32.226241352975215,32.226241352975215,0.681
32.232208697324204,32.232208697324204,32.232208697324204,32.232208697324204,0.682
32.26375677662429,32.26375677662429,32.26375677662429,32.26375677662429,0.683
32.27941143055465,32.27941143055465,32.27941143055465,32.27941143055465,0.684
32.31981060508445,32.31981060508445,32.31981060508445,32.31981060508445,0.685
32.40929687009345,32.40929687009345,32.40929687009345,32.40929687009345,0.686
32.44264311914112,32.44264311914112,32.44264311914112,32.44264311914112,0.687
32.58266306207916,32.58266306207916,32.58266306207916,32.58266306207916,0.688
32.60596475701542,32.60596475701542,32.60596475701542,32.60596475701542,0.689
32.61503941771573,32.61503941771573,32.61503941771573,32.61503941771573,0.69
32.73154399001921,32.73154399001921,32.73154399001921,32.73154399001921,0.691
32.83833019955028,32.83833019955028,32.83833019955028,32.83833019955028,0.692
32.91830070026344,32.91830070026344,32.91830070026344,32.91830070026344,0.693
32.919564797321534,32.919564797321534,32.919564797321534,32.919564797321534,0.694
33.038612623519484,33.038612623519484,33.038612623519484,33.038612623519484,0.695
33.07582697984082,33.07582697984082,33.07582697984082,33.07582697984082,0.696
33.200888320126104,33.200888320126104,33.200888320126104,33.200888320126104,0.697
33.32002597882567,33.32002597882567,33.32002597882567,33.32002597882567,0.698
33.38511732593121,33.38511732593121,33.38511732593121,33.38511732593121,0.699
33.39271283216853,33.39271283216853,33.39271283216853,33.39271283216853,0.7
33.48112803734947,33.48112803734947,33.48112803734947,33.48112803734947,0.701
33.48494928516415,33.48494928516415,33.48494928516415,33.48494928516415,0.702
33.48932381441088,33.48932381441088,33.48932381441088,33.48932381441088,0.703
33.58477399380066,33.58477399380066,33.58477399380066,33.58477399380066,0.704
33.63645784783398,33.63645784783398,33.63645784783398,33.63645784783398,0.705
33.73393900179643,33.73393900179643,33.73393900179643,33.73393900179643,0.706
33.86918578914662,33.86918578914662,33.86918578914662,33.86918578914662,0.707
33.875302336311975,33.875302336311975,33.875302336311975,33.875302336311975,0.708
33.92549128984966,33.92549128984966,33.92549128984966,33.92549128984966,0.709
33.96567602749385,33.96567602749385,33.96567602749385,33.96567602749385,0.71
34.09839471490948,34.09839471490948,34.09839471490948,34.09839471490948,0.711
34.12647659445635,34.12647659445635,34.12647659445635,34.12647659445635,0.712
34.523633070841974,34.523633070841974,34.523633070841974,34.523633070841974,0.713
34.55755724488261,34.55755724488261,34.55755724488261,34.55755724488261,0.714
34.561170532236865,34.561170532236865,34.561170532236865,34.561170532236865,0.715
34.79643737186943,34.79643737186943,34.79643737186943,34.79643737186943,0.716
34.857499169049255,34.857499169049255,34.857499169049255,34.857499169049255,0.717
34.95613323304626,34.95613323304626,34.95613323304626,34.95613323304626,0.718
35.241044387826186,35.241044387826186,35.241044387826186,35.241044387826186,0.719
35.2582893732388,35.2582893732388,35.2582893732388,35.2582893732388,0.72
35.32004133973589,35.32004133973589,35.32004133973589,35.32004133973589,0.721
35.35175543493026,35.35175543493026,35.35175543493026,35.35175543493026,0.722
35.45474198392984,35.45474198392984,35.45474198392984,35.45474198392984,0.723
35.45654687582096,35.45654687582096,35.45654687582096,35.45654687582096,0.724
35.545613398135686,35.545613398135686,35.545613398135686,35.545613398135686,0.725
35.55987453283815,35.55987453283815,35.55987453283815,35.55987453283815,0.726
35.5669736053763,35.5669736053763,35.5669736053763,35.5669736053763,0.727
35.65155444531887,35.65155444531887,35.65155444531887,35.65155444531887,0.728
35.75986796590409,35.75986796590409,35.75986796590409,35.75986796590409,0.729
36.07045193919424,36.07045193919424,36.07045193919424,36.07045193919424,0.73
36.1647365124912,36.1647365124912,36.1647365124912,36.1647365124912,0.731
36.428998970050856,36.428998970050856,36.428998970050856,36.428998970050856,0.732
36.50442916114405,36.50442916114405,36.50442916114405,36.50442916114405,0.733
36.63160919392438,36.63160919392438,36.63160919392438,36.63160919392438,0.734
36.9752830566437,36.9752830566437,36.9752830566437,36.9752830566437,0.735
37.09844729544974,37.09844729544974,37.09844729544974,37.09844729544974,0.736
37.10614074326384,37.10614074326384,37.10614074326384,37.10614074326384,0.737
37.157318852250896,37.157318852250896,37.157318852250896,37.157318852250896,0.738
37.23680032369894,37.23680032369894,37.23680032369894,37.23680032369894,0.739
37.30832227319464,37.30832227319464,37.30832227319464,37.30832227319464,0.74
37.90073588453037,37.90073588453037,37.90073588453037,37.90073588453037,0.741
37.910587593309735,37.910587593309735,37.910587593309735,37.910587593309735,0.742
37.92165531916751,37.92165531916751,37.92165531916751,37.92165531916751,0.743
38.03539116513189,38.03539116513189,38.03539116513189,38.03539116513189,0.744
38.18192455306302,38.18192455306302,38.18192455306302,38.18192455306302,0.745
38.342468147468,38.342468147468,38.342468147468,38.342468147468,0.746
38.390564307982615,38.390564307982615,38.390564307982615,38.390564307982615,0.747
38.44407782703891,38.44407782703891,38.44407782703891,38.44407782703891,0.748
38.47529141536769,38.47529141536769,38.47529141536769,38.47529141536769,0.749
38.4862637071092,38.4862637071092,38.4862637071092,38.4862637071092,0.75
38.54793848410558,38.54793848410558,38.54793848410558,38.54793848410558,0.751
38.61756874017932,38.61756874017932,38.61756874017932,38.61756874017932,0.752
38.61776395022149,38.61776395022149,38.61776395022149,38.61776395022149,0.753
38.88984541831656,38.88984541831656,38.88984541831656,38.88984541831656,0.754
38.89944891311578,38.89944891311578,38.89944891311578,38.89944891311578,0.755
38.91093453311864,38.91093453311864,38.91093453311864,38.91093453311864,0.756
39.02340088433813,39.02340088433813,39.02340088433813,39.02340088433813,0.757
39.04487446856745,39.04487446856745,39.04487446856745,39.04487446856745,0.758
39.120742325897616,39.120742325897616,39.120742325897616,39.120742325897616,0.759
39.178682825648366,39.178682825648366,39.178682825648366,39.178682825648366,0.76
39.19127382127894,39.19127382127894,39.19127382127894,39.19127382127894,0.761
39.25401533443684,39.25401533443684,39.25401533443684,39.25401533443684,0.762
39.44646251349955,39.44646251349955,39.44646251349955,39.44646251349955,0.763
39.62272115529871,39.62272115529871,39.62272115529871,39.62272115529871,0.764
39.656223686254165,39.656223686254165,39.656223686254165,39.656223686254165,0.765
39.72031670603586,39.72031670603586,39.72031670603586,39.72031670603586,0.766
39.76255373426376,39.76255373426376,39.76255373426376,39.76255373426376,0.767
39.87576710607959,39.87576710607959,39.87576710607959,39.87576710607959,0.768
39.920338960120304,39.920338960120304,39.920338960120304,39.920338960120304,0.769
40.02081507993591,40.02081507993591,40.02081507993591,40.02081507993591,0.77
40.19615593808968,40.19615593808968,40.19615593808968,40.19615593808968,0.771
40.26761092452103,40.26761092452103,40.26761092452103,40.26761092452103,0.772
40.28176138780682,40.28176138780682,40.28176138780682,40.28176138780682,0.773
40.40336168679793,40.40336168679793,40.40336168679793,40.40336168679793,0.774
40.44985192555463,40.44985192555463,40.44985192555463,40.44985192555463,0.775
40.51883996727894,40.51883996727894,40.51883996727894,40.51883996727894,0.776
40.95579399899308,40.95579399899308,40.95579399899308,40.95579399899308,0.777
41.04102370833405,41.04102370833405,41.04102370833405,41.04102370833405,0.778
41.05825805051934,41.05825805051934,41.05825805051934,41.05825805051934,0.779
41.09728515861179,41.09728515861179,41.09728515861179,41.09728515861179,0.78
41.6885331595191,41.6885331595191,41.6885331595191,41.6885331595191,0.781
41.712796900362406,41.712796900362406,41.712796900362406,41.712796900362406,0.782
41.7245499153041,41.7245499153041,41.7245499153041,41.7245499153041,0.783
41.75640407154525,41.75640407154525,41.75640407154525,41.75640407154525,0.784
41.78380324652437,41.78380324652437,41.78380324652437,41.78380324652437,0.785
41.80411635963512,41.80411635963512,41.80411635963512,41.80411635963512,0.786
42.15798036804633,42.15798036804633,42.15798036804633,42.15798036804633,0.787
42.25395522878206,42.25395522878206,42.25395522878206,42.25395522878206,0.788
42.28351762269946,42.28351762269946,42.28351762269946,42.28351762269946,0.789
42.35122964391621,42.35122964391621,42.35122964391621,42.35122964391621,0.79
42.414881766519,42.414881766519,42.414881766519,42.414881766519,0.791
42.57215504762732,42.57215504762732,42.57215504762732,42.57215504762732,0.792
42.70498398120019,42.70498398120019,42.70498398120019,42.70498398120019,0.793
42.70975554568266,42.70975554568266,42.70975554568266,42.70975554568266,0.794
42.766042971254834,42.766042971254834,42.766042971254834,42.766042971254834,0.795
42.76957950193901,42.76957950193901,42.76957950193901,42.76957950193901,0.796
42.77654857297407,42.77654857297407,42.77654857297407,42.77654857297407,0.797
42.900020098974885,42.900020098974885,42.900020098974885,42.900020098974885,0.798
43.09391225493869,43.09391225493869,43.09391225493869,43.09391225493869,0.799
43.37573165892096,43.37573165892096,43.37573165892096,43.37573165892096,0.8
43.59665769033528,43.59665769033528,43.59665769033528,43.59665769033528,0.801
43.69871754584869,43.69871754584869,43.69871754584869,43.69871754584869,0.802
43.73591425901069,43.73591425901069,43.73591425901069,43.73591425901069,0.803
44.238327833401,44.238327833401,44.238327833401,44.238327833401,0.804
44.39100921492381,44.39100921492381,44.39100921492381,44.39100921492381,0.805
44.56796168920153,44.56796168920153,44.56796168920153,44.56796168920153,0.806
44.93849242631413,44.93849242631413,44.93849242631413,44.93849242631413,0.807
45.1257363994734,45.1257363994734,45.1257363994734,45.1257363994734,0.808
45.26817030138819,45.26817030138819,45.26817030138819,45.26817030138819,0.809
45.51227984145788,45.51227984145788,45.51227984145788,45.51227984145788,0.81
45.53984626004713,45.53984626004713,45.53984626004713,45.53984626004713,0.811
45.59530402942973,45.59530402942973,45.59530402942973,45.59530402942973,0.812
45.71517462283241,45.71517462283241,45.71517462283241,45.71517462283241,0.813
45.84937549217924,45.84937549217924,45.84937549217924,45.84937549217924,0.814
45.87115613215121,45.87115613215121,45.87115613215121,45.87115613215121,0.815
45.87323604828483,45.87323604828483,45.87323604828483,45.87323604828483,0.816
45.90053982581033,45.90053982581033,45.90053982581033,45.90053982581033,0.817
45.96516329046052,45.96516329046052,45.96516329046052,45.96516329046052,0.818
46.23355711922317,46.23355711922317,46.23355711922317,46.23355711922317,0.819
46.29673720173723,46.29673720173723,46.29673720173723,46.29673720173723,0.82
46.45655130327493,46.45655130327493,46.45655130327493,46.45655130327493,0.821
46.50566109439332,46.50566109439332,46.50566109439332,46.50566109439332,0.822
46.60428335638069,46.60428335638069,46.60428335638069,46.60428335638069,0.823
46.62125713748852,46.62125713748852,46.62125713748852,46.62125713748852,0.824
47.06073674648749,47.06073674648749,47.06073674648749,47.06073674648749,0.825
47.12107698552089,47.12107698552089,47.12107698552089,47.12107698552089,0.826
47.18431687241814,47.18431687241814,47.18431687241814,47.18431687241814,0.827
47.39973186512801,47.39973186512801,47.39973186512801,47.39973186512801,0.828
47.43080828770905,47.43080828770905,47.43080828770905,47.43080828770905,0.829
48.08867051968094,48.08867051968094,48.08867051968094,48.08867051968094,0.83
48.20913916630077,48.20913916630077,48.20913916630077,48.20913916630077,0.831
48.783459955213495,48.783459955213495,48.783459955213495,48.783459955213495,0.832
49.08446635536908,49.08446635536908,49.08446635536908,49.08446635536908,0.833
49.10906965103981,49.10906965103981,49.10906965103981,49.10906965103981,0.834
49.17012120038558,49.17012120038558,49.17012120038558,49.17012120038558,0.835
49.17520150432946,49.17520150432946,49.17520150432946,49.17520150432946,0.836
50.36783657940739,50.36783657940739,50.36783657940739,50.36783657940739,0.837
50.49483378877647,50.49483378877647,50.49483378877647,50.49483378877647,0.838
50.53208880842284,50.53208880842284,50.53208880842284,50.53208880842284,0.839
51.05779356684617,51.05779356684617,51.05779356684617,51.05779356684617,0.84
51.17194666035128,51.17194666035128,51.17194666035128,51.17194666035128,0.841
51.17725406430578,51.17725406430578,51.17725406430578,51.17725406430578,0.842
51.27364089856538,51.27364089856538,51.27364089856538,51.27364089856538,0.843
51.39205030823806,51.39205030823806,51.39205030823806,51.39205030823806,0.844
51.40529034084637,51.40529034084637,51.40529034084637,51.40529034084637,0.845
52.056860376179046,52.056860376179046,52.056860376179046,52.056860376179046,0.846
53.69267253173326,53.69267253173326,53.69267253173326,53.69267253173326,0.847
53.87447010039287,53.87447010039287,53.87447010039287,53.87447010039287,0.848
54.10085068824487,54.10085068824487,54.10085068824487,54.10085068824487,0.849
54.26885619498102,54.26885619498102,54.26885619498102,54.26885619498102,0.85
54.68478638158159,54.68478638158159,54.68478638158159,54.68478638158159,0.851
54.91238177875183,54.91238177875183,54.91238177875183,54.91238177875183,0.852
55.11039481155904,55.11039481155904,55.11039481155904,55.11039481155904,0.853
55.65673080192364,55.65673080192364,55.65673080192364,55.65673080192364,0.854
55.75230114353008,55.75230114353008,55.75230114353008,55.75230114353008,0.855
55.90913917138647,55.90913917138647,55.90913917138647,55.90913917138647,0.856
56.21598283144055,56.21598283144055,56.21598283144055,56.21598283144055,0.857
56.30220455840816,56.30220455840816,56.30220455840816,56.30220455840816,0.858
56.49291240412179,56.49291240412179,56.49291240412179,56.49291240412179,0.859
56.77602402072608,56.77602402072608,56.77602402072608,56.77602402072608,0.86
56.78843253066094,56.78843253066094,56.78843253066094,56.78843253066094,0.861
57.36832435097904,57.36832435097904,57.36832435097904,57.36832435097904,0.862
57.47257273150562,57.47257273150562,57.47257273150562,57.47257273150562,0.863
57.47665390035961,57.47665390035961,57.47665390035961,57.47665390035961,0.864
57.59628476057948,57.59628476057948,57.59628476057948,57.59628476057948,0.865
57.68981398011022,57.68981398011022,57.68981398011022,57.68981398011022,0.866
58.27400300677103,58.27400300677103,58.27400300677103,58.27400300677103,0.867
58.48594383604544,58.48594383604544,58.48594383604544,58.48594383604544,0.868
59.42296009520646,59.42296009520646,59.42296009520646,59.42296009520646,0.869
59.70518063314909,59.70518063314909,59.70518063314909,59.70518063314909,0.87
59.83346968684302,59.83346968684302,59.83346968684302,59.83346968684302,0.871
59.96806619503672,59.96806619503672,59.96806619503672,59.96806619503672,0.872
60.23212702246271,60.23212702246271,60.23212702246271,60.23212702246271,0.873
61.24076903936908,61.24076903936908,61.24076903936908,61.24076903936908,0.874
61.54019679352168,61.54019679352168,61.54019679352168,61.54019679352168,0.875
62.115566474834296,62.115566474834296,62.115566474834296,62.115566474834296,0.876
63.19480351375751,63.19480351375751,63.19480351375751,63.19480351375751,0.877
63.38398435708863,63.38398435708863,63.38398435708863,63.38398435708863,0.878
63.4000382765196,63.4000382765196,63.4000382765196,63.4000382765196,0.879
63.405192771004536,63.405192771004536,63.405192771004536,63.405192771004536,0.88
63.484889685454256,63.484889685454256,63.484889685454256,63.484889685454256,0.881
63.54012829755743,63.54012829755743,63.54012829755743,63.54012829755743,0.882
63.69193506686058,63.69193506686058,63.69193506686058,63.69193506686058,0.883
64.59596303052903,64.59596303052903,64.59596303052903,64.59596303052903,0.884
64.69870513339482,64.69870513339482,64.69870513339482,64.69870513339482,0.885
65.37240122335629,65.37240122335629,65.37240122335629,65.37240122335629,0.886
65.84434251450617,65.84434251450617,65.84434251450617,65.84434251450617,0.887
66.56617562703327,66.56617562703327,66.56617562703327,66.56617562703327,0.888
67.00134600235626,67.00134600235626,67.00134600235626,67.00134600235626,0.889
68.76802588571022,68.76802588571022,68.76802588571022,68.76802588571022,0.89
68.99793290773296,68.99793290773296,68.99793290773296,68.99793290773296,0.891
69.07669372114265,69.07669372114265,69.07669372114265,69.07669372114265,0.892
69.37356030084243,69.37356030084243,69.37356030084243,69.37356030084243,0.893
69.43558410563192,69.43558410563192,69.43558410563192,69.43558410563192,0.894
69.58911650903191,69.58911650903191,69.58911650903191,69.58911650903191,0.895
69.7339784756918,69.7339784756918,69.7339784756918,69.7339784756918,0.896
70.1716146708867,70.1716146708867,70.1716146708867,70.1716146708867,0.897
70.37209085414564,70.37209085414564,70.37209085414564,70.37209085414564,0.898
71.06709025545524,71.06709025545524,71.06709025545524,71.06709025545524,0.899
71.52389746506898,71.52389746506898,71.52389746506898,71.52389746506898,0.9
71.56468351815202,71.56468351815202,71.56468351815202,71.56468351815202,0.901
71.63337157533955,71.63337157533955,71.63337157533955,71.63337157533955,0.902
71.7076094375391,71.7076094375391,71.7076094375391,71.7076094375391,0.903
71.76285092861717,71.76285092861717,71.76285092861717,71.76285092861717,0.904
72.51651071226468,72.51651071226468,72.51651071226468,72.51651071226468,0.905
72.80078657518271,72.80078657518271,72.80078657518271,72.80078657518271,0.906
73.17027890814893,73.17027890814893,73.17027890814893,73.17027890814893,0.907
73.50240853067598,73.50240853067598,73.50240853067598,73.50240853067598,0.908
74.16517433769846,74.16517433769846,74.16517433769846,74.16517433769846,0.909
74.72381303661608,74.72381303661608,74.72381303661608,74.72381303661608,0.91
76.10656944175028,76.10656944175028,76.10656944175028,76.10656944175028,0.911
76.48980772935461,76.48980772935461,76.48980772935461,76.48980772935461,0.912
77.18485852473115,77.18485852473115,77.18485852473115,77.18485852473115,0.913
78.79637191673636,78.79637191673636,78.79637191673636,78.79637191673636,0.914
79.76076982182221,79.76076982182221,79.76076982182221,79.76076982182221,0.915
80.35848339397398,80.35848339397398,80.35848339397398,80.35848339397398,0.916
80.96687343810912,80.96687343810912,80.96687343810912,80.96687343810912,0.917
81.00217610385484,81.00217610385484,81.00217610385484,81.00217610385484,0.918
81.04513010850677,81.04513010850677,81.04513010850677,81.04513010850677,0.919
81.12177226402837,81.12177226402837,81.12177226402837,81.12177226402837,0.92
81.28489869767654,81.28489869767654,81.28489869767654,81.28489869767654,0.921
82.14343971003571,82.14343971003571,82.14343971003571,82.14343971003571,0.922
83.60659504541582,83.60659504541582,83.60659504541582,83.60659504541582,0.923
83.96078202177075,83.96078202177075,83.96078202177075,83.96078202177075,0.924
85.95927201258007,85.95927201258007,85.95927201258007,85.95927201258007,0.925
86.86993884170205,86.86993884170205,86.86993884170205,86.86993884170205,0.926
87.37490457913934,87.37490457913934,87.37490457913934,87.37490457913934,0.927
87.99172902945624,87.99172902945624,87.99172902945624,87.99172902945624,0.928
90.19134920817284,90.19134920817284,90.19134920817284,90.19134920817284,0.929
90.76213969544422,90.76213969544422,90.76213969544422,90.76213969544422,0.93
91.23479287505982,91.23479287505982,91.23479287505982,91.23479287505982,0.931
91.45198346915888,91.45198346915888,91.45198346915888,91.45198346915888,0.932
92.38866080095104,92.38866080095104,92.38866080095104,92.38866080095104,0.933
92.69102496889155,92.69102496889155,92.69102496889155,92.69102496889155,0.934
94.37013831821562,94.37013831821562,94.37013831821562,94.37013831821562,0.935
94.53395568720173,94.53395568720173,94.53395568720173,94.53395568720173,0.936
94.67798154041812,94.67798154041812,94.67798154041812,94.67798154041812,0.937
95.30197461963316,95.30197461963316,95.30197461963316,95.30197461963316,0.938
96.79738874852843,96.79738874852843,96.79738874852843,96.79738874852843,0.939
97.49001149079,97.49001149079,97.49001149079,97.49001149079,0.94
97.49674672874131,97.49674672874131,97.49674672874131,97.49674672874131,0.941
98.21888105890244,98.21888105890244,98.21888105890244,98.21888105890244,0.942
99.11536642129686,99.11536642129686,99.11536642129686,99.11536642129686,0.943
99.27578583862248,99.27578583862248,99.27578583862248,99.27578583862248,0.944
99.88950051657054,99.88950051657054,99.88950051657054,99.88950051657054,0.945
100.90376908201,100.90376908201,100.90376908201,100.90376908201,0.946
102.5967827146986,102.5967827146986,102.5967827146986,102.5967827146986,0.947
103.53950967500698,103.53950967500698,103.53950967500698,103.53950967500698,0.948
105.91655831772482,105.91655831772482,105.91655831772482,105.91655831772482,0.949
106.03639553497624,106.03639553497624,106.03639553497624,106.03639553497624,0.95
106.19136478342868,106.19136478342868,106.19136478342868,106.19136478342868,0.951
106.75069841821016,106.75069841821016,106.75069841821016,106.75069841821016,0.952
109.47777003596296,109.47777003596296,109.47777003596296,109.47777003596296,0.953
110.23971364825196,110.23971364825196,110.23971364825196,110.23971364825196,0.954
110.85007702836906,110.85007702836906,110.85007702836906,110.85007702836906,0.955
112.77038478223552,112.77038478223552,112.77038478223552,112.77038478223552,0.956
116.09015488421583,116.09015488421583,116.09015488421583,116.09015488421583,0.957
116.70797230954996,116.70797230954996,116.70797230954996,116.70797230954996,0.958
117.8734714828018,117.8734714828018,117.8734714828018,117.8734714828018,0.959
121.21908361107936,121.21908361107936,121.21908361107936,121.21908361107936,0.96
121.5202048897336,121.5202048897336,121.5202048897336,121.5202048897336,0.961
124.49557415727828,124.49557415727828,124.49557415727828,124.49557415727828,0.962
126.60273553602192,126.60273553602192,126.60273553602192,126.60273553602192,0.963
126.96356551766628,126.96356551766628,126.96356551766628,126.96356551766628,0.964
127.78912420559382,127.78912420559382,127.78912420559382,127.78912420559382,0.965
133.06888933262786,133.06888933262786,133.06888933262786,133.06888933262786,0.966
135.4114942706702,135.4114942706702,135.4114942706702,135.4114942706702,0.967
137.59006235600077,137.59006235600077,137.59006235600077,137.59006235600077,0.968
138.8848358161886,138.8848358161886,138.8848358161886,138.8848358161886,0.969
149.30963585576012,149.30963585576012,149.30963585576012,149.30963585576012,0.97
154.14464473991276,154.14464473991276,154.14464473991276,154.14464473991276,0.971
157.7369372943432,157.7369372943432,157.7369372943432,157.7369372943432,0.972
158.1579676294765,158.1579676294765,158.1579676294765,158.1579676294765,0.973
166.2554134550674,166.2554134550674,166.2554134550674,166.2554134550674,0.974
174.81862242016825,174.81862242016825,174.81862242016825,174.81862242016825,0.975
178.02147970831265,178.02147970831265,178.02147970831265,178.02147970831265,0.976
180.3178620407202,180.3178620407202,180.3178620407202,180.3178620407202,0.977
183.71647047997823,183.71647047997823,183.71647047997823,183.71647047997823,0.978
195.32815616324524,195.32815616324524,195.32815616324524,195.32815616324524,0.979
204.55690690172585,204.55690690172585,204.55690690172585,204.55690690172585,0.98
205.28142870094376,205.28142870094376,205.28142870094376,205.28142870094376,0.981
212.203973464724,212.203973464724,212.203973464724,212.203973464724,0.982
224.5521485619432,224.5521485619432,224.5521485619432,224.5521485619432,0.983
226.0368424503275,226.0368424503275,226.0368424503275,226.0368424503275,0.984
246.3237331870129,246.3237331870129,246.3237331870129,246.3237331870129,0.985
278.8537069896707,278.8537069896707,278.8537069896707,278.8537069896707,0.986
279.8524002354607,279.8524002354607,279.8524002354607,279.8524002354607,0.987
300.2678955236208,300.2678955236208,300.2678955236208,300.2678955236208,0.988
315.6680231976354,315.6680231976354,315.6680231976354,315.6680231976354,0.989
322.88229825506926,322.88229825506926,322.88229825506926,322.88229825506926,0.99
369.6086688736552,369.6086688736552,369.6086688736552,369.6086688736552,0.991
379.23125919073135,379.23125919073135,379.23125919073135,379.23125919073135,0.992
397.105014073574,397.105014073574,397.105014073574,397.105014073574,0.993
449.1070627472808,449.1070627472808,449.1070627472808,449.1070627472808,0.994
502.6377954604131,502.6377954604131,502.6377954604131,502.6377954604131,0.995
565.2681191764423,565.2681191764423,565.2681191764423,565.2681191764423,0.996
640.3522494012187,640.3522494012187,640.3522494012187,640.3522494012187,0.997
652.8674886340808,652.8674886340808,652.8674886340808,652.8674886340808,0.998
712.8823527459022,712.8823527459022,712.8823527459022,712.8823527459022,0.999
900.3971509141281,900.3971509141281,900.3971509141281,900.3971509141281,1.0
900.3971509141281,900.3971509141281,900.3971509141281,900.3971509141281,1


==> results/mean_width_cdf_d1_K8.csv <==
mean_width_best,mean_width_fixed,mean_width_random,mean_width_worst,F
0,0,0,0,0
12.9742040656102,12.9742040656102,12.9742040656102,12.9742040656102,0.001
13.83580201364006,13.83580201364006,13.83580201364006,13.83580201364006,0.002
14.725242372731875,14.725242372731875,14.725242372731875,14.725242372731875,0.003
14.769278204205868,14.769278204205868,14.769278204205868,14.769278204205868,0.004
14.92551967207549,14.92551967207549,14.92551967207549,14.92551967207549,0.005
14.954071331663013,14.954071331663013,14.954071331663013,14.954071331663013,0.006
15.070363804891254,15.070363804891254,15.070363804891254,15.070363804891254,0.007
15.13150481471826,15.13150481471826,15.13150481471826,15.13150481471826,0.008
15.19620645468651,15.19620645468651,15.19620645468651,15.19620645468651,0.009
15.2500766578326,15.2500766578326,15.2500766578326,15.2500766578326,0.01
15.417449011601406,15.417449011601406,15.417449011601406,15.417449011601406,0.011
15.53424201119518,15.53424201119518,15.53424201119518,15.53424201119518,0.012
15.630781365247197,15.630781365247197,15.630781365247197,15.630781365247197,0.013
15.799714940083978,15.799714940083978,15.799714940083978,15.799714940083978,0.014
15.909914784920518,15.909914784920518,15.909914784920518,15.909914784920518,0.015
15.91908901860974,15.91908901860974,15.91908901860974,15.91908901860974,0.016
15.922811532191044,15.922811532191044,15.922811532191044,15.922811532191044,0.017
15.929271448552356,15.929271448552356,15.929271448552356,15.929271448552356,0.018
16.00872593084231,16.00872593084231,16.00872593084231,16.00872593084231,0.019
16.094016641950425,16.094016641950425,16.094016641950425,16.094016641950425,0.02
16.116574209675083,16.116574209675083,16.116574209675083,16.116574209675083,0.021
16.137711096844264,16.137711096844264,16.137711096844264,16.137711096844264,0.022
16.138187491413134,16.138187491413134,16.138187491413134,16.138187491413134,0.023
16.17708243426207,16.17708243426207,16.17708243426207,16.17708243426207,0.024
16.18133797381926,16.18133797381926,16.18133797381926,16.18133797381926,0.025
16.19948467639698,16.19948467639698,16.19948467639698,16.19948467639698,0.026
16.20671512086562,16.20671512086562,16.20671512086562,16.20671512086562,0.027
16.21964288483929,16.21964288483929,16.21964288483929,16.21964288483929,0.028
16.27870696460759,16.27870696460759,16.27870696460759,16.27870696460759,0.029
16.288762833324142,16.288762833324142,16.288762833324142,16.288762833324142,0.03
16.368268639683315,16.368268639683315,16.368268639683315,16.368268639683315,0.031
16.36979221444227,16.36979221444227,16.36979221444227,16.36979221444227,0.032
16.382908349671826,16.382908349671826,16.382908349671826,16.382908349671826,0.033
16.39393843223267,16.39393843223267,16.39393843223267,16.39393843223267,0.034
16.41979224367157,16.41979224367157,16.41979224367157,16.41979224367157,0.035
16.421037903498625,16.421037903498625,16.421037903498625,16.421037903498625,0.036
16.58317086981351,16.58317086981351,16.58317086981351,16.58317086981351,0.037
16.63279482942639,16.63279482942639,16.63279482942639,16.63279482942639,0.038
16.6616377198063,16.6616377198063,16.6616377198063,16.6616377198063,0.039
17.00550420295287,17.00550420295287,17.00550420295287,17.00550420295287,0.04
17.203166298441857,17.203166298441857,17.203166298441857,17.203166298441857,0.041
17.223218784079343,17.223218784079343,17.223218784079343,17.223218784079343,0.042
17.24214949180705,17.24214949180705,17.24214949180705,17.24214949180705,0.043
17.266097157619065,17.266097157619065,17.266097157619065,17.266097157619065,0.044
17.269415541621644,17.269415541621644,17.269415541621644,17.269415541621644,0.045
17.314647746543088,17.314647746543088,17.314647746543088,17.314647746543088,0.046
17.323244563807922,17.323244563807922,17.323244563807922,17.323244563807922,0.047
17.352469807641473,17.352469807641473,17.352469807641473,17.352469807641473,0.048
17.45377349099663,17.45377349099663,17.45377349099663,17.45377349099663,0.049
17.492473932483424,17.492473932483424,17.492473932483424,17.492473932483424,0.05
17.49634583062542,17.49634583062542,17.49634583062542,17.49634583062542,0.051
17.54337072510631,17.54337072510631,17.54337072510631,17.54337072510631,0.052
17.56697717976818,17.56697717976818,17.56697717976818,17.56697717976818,0.053
17.59522389088857,17.59522389088857,17.59522389088857,17.59522389088857,0.054
17.614894741468326,17.614894741468326,17.614894741468326,17.614894741468326,0.055
17.668931127786283,17.668931127786283,17.668931127786283,17.668931127786283,0.056
17.68135563605023,17.68135563605023,17.68135563605023,17.68135563605023,0.057
17.696191891139254,17.696191891139254,17.696191891139254,17.696191891139254,0.058
17.758742650591756,17.758742650591756,17.758742650591756,17.758742650591756,0.059
17.782814059084775,17.782814059084775,17.782814059084775,17.782814059084775,0.06
17.933204706820405,17.933204706820405,17.933204706820405,17.933204706820405,0.061
18.06806642149772,18.06806642149772,18.06806642149772,18.06806642149772,0.062
18.152447774111163,18.152447774111163,18.152447774111163,18.152447774111163,0.063
18.215702232285025,18.215702232285025,18.215702232285025,18.215702232285025,0.064
18.265579208067106,18.265579208067106,18.265579208067106,18.265579208067106,0.065
18.275063833085603,18.275063833085603,18.275063833085603,18.275063833085603,0.066
18.37421222889215,18.37421222889215,18.37421222889215,18.37421222889215,0.067
18.49911133137345,18.49911133137345,18.49911133137345,18.49911133137345,0.068
18.57443643227121,18.57443643227121,18.57443643227121,18.57443643227121,0.069
18.63946912277564,18.63946912277564,18.63946912277564,18.63946912277564,0.07
18.731558666210475,18.731558666210475,18.731558666210475,18.731558666210475,0.071
18.73511261443693,18.73511261443693,18.73511261443693,18.73511261443693,0.072
18.751572660054112,18.751572660054112,18.751572660054112,18.751572660054112,0.073
18.75843795298128,18.75843795298128,18.75843795298128,18.75843795298128,0.074
18.75856073812505,18.75856073812505,18.75856073812505,18.75856073812505,0.075
18.7702422129165,18.7702422129165,18.7702422129165,18.7702422129165,0.076
18.81116716987309,18.81116716987309,18.81116716987309,18.81116716987309,0.077
18.81628924057073,18.81628924057073,18.81628924057073,18.81628924057073,0.078
18.81943652664613,18.81943652664613,18.81943652664613,18.81943652664613,0.079
18.842650182316465,18.842650182316465,18.842650182316465,18.842650182316465,0.08
18.84846710072478,18.84846710072478,18.84846710072478,18.84846710072478,0.081
18.850068205736967,18.850068205736967,18.850068205736967,18.850068205736967,0.082
18.91997122620562,18.91997122620562,18.91997122620562,18.91997122620562,0.083
18.93244547254762,18.93244547254762,18.93244547254762,18.93244547254762,0.084
18.947905564973045,18.947905564973045,18.947905564973045,18.947905564973045,0.085
18.951686382280563,18.951686382280563,18.951686382280563,18.951686382280563,0.086
19.038428108281938,19.038428108281938,19.038428108281938,19.038428108281938,0.087
19.045815405434627,19.045815405434627,19.045815405434627,19.045815405434627,0.088
19.072384551943976,19.072384551943976,19.072384551943976,19.072384551943976,0.089
19.162196467665268,19.162196467665268,19.162196467665268,19.162196467665268,0.09
19.18305608727545,19.18305608727545,19.18305608727545,19.18305608727545,0.091
19.22520341350065,19.22520341350065,19.22520341350065,19.22520341350065,0.092
19.228502304673167,19.228502304673167,19.228502304673167,19.228502304673167,0.093
19.296223781495456,19.296223781495456,19.296223781495456,19.296223781495456,0.094
19.312741151970677,19.312741151970677,19.312741151970677,19.312741151970677,0.095
19.325172851949624,19.325172851949624,19.325172851949624,19.325172851949624,0.096
19.348403353094398,19.348403353094398,19.348403353094398,19.348403353094398,0.097
19.397952026752293,19.397952026752293,19.397952026752293,19.397952026752293,0.098
19.41932726145624,19.41932726145624,19.41932726145624,19.41932726145624,0.099
19.54879828061078,19.54879828061078,19.54879828061078,19.54879828061078,0.1
19.597358024715085,19.597358024715085,19.597358024715085,19.597358024715085,0.101
19.63120129505531,19.63120129505531,19.63120129505531,19.63120129505531,0.102
19.639494292812916,19.639494292812916,19.639494292812916,19.639494292812916,0.103
19.66068048766776,19.66068048766776,19.66068048766776,19.66068048766776,0.104
19.662410248898272,19.662410248898272,19.662410248898272,19.662410248898272,0.105
19.70755601369248,19.70755601369248,19.70755601369248,19.70755601369248,0.106
19.707713297906672,19.707713297906672,19.707713297906672,19.707713297906672,0.107
19.769913075681316,19.769913075681316,19.769913075681316,19.769913075681316,0.108
19.82593313526567,19.82593313526567,19.82593313526567,19.82593313526567,0.109
19.8764303061058,19.8764303061058,19.8764303061058,19.8764303061058,0.11
19.891327441230825,19.891327441230825,19.891327441230825,19.891327441230825,0.111
19.92859769925885,19.92859769925885,19.92859769925885,19.92859769925885,0.112
19.940145999013158,19.940145999013158,19.940145999013158,19.940145999013158,0.113
19.974338367689043,19.974338367689043,19.974338367689043,19.974338367689043,0.114
20.00094093535554,20.00094093535554,20.00094093535554,20.00094093535554,0.115
20.006157135481875,20.006157135481875,20.006157135481875,20.006157135481875,0.116
20.04888380649645,20.04888380649645,20.04888380649645,20.04888380649645,0.117
20.07793345230343,20.07793345230343,20.07793345230343,20.07793345230343,0.118
20.08881943234554,20.08881943234554,20.08881943234554,20.08881943234554,0.119
20.142761654046712,20.142761654046712,20.142761654046712,20.142761654046712,0.12
20.18103069463264,20.18103069463264,20.18103069463264,20.18103069463264,0.121
20.269337450087992,20.269337450087992,20.269337450087992,20.269337450087992,0.122
20.32171838922856,20.32171838922856,20.32171838922856,20.32171838922856,0.123
20.32872273954398,20.32872273954398,20.32872273954398,20.32872273954398,0.124
20.353161865437663,20.353161865437663,20.353161865437663,20.353161865437663,0.125
20.38289334673495,20.38289334673495,20.38289334673495,20.38289334673495,0.126
20.40353759117422,20.40353759117422,20.40353759117422,20.40353759117422,0.127
20.42347349991718,20.42347349991718,20.42347349991718,20.42347349991718,0.128
20.478428446075316,20.478428446075316,20.478428446075316,20.478428446075316,0.129
20.493393507928797,20.493393507928797,20.493393507928797,20.493393507928797,0.13
20.518097366255084,20.518097366255084,20.518097366255084,20.518097366255084,0.131
20.5671679921548,20.5671679921548,20.5671679921548,20.5671679921548,0.132
20.5697143314978,20.5697143314978,20.5697143314978,20.5697143314978,0.133
20.579578654447158,20.579578654447158,20.579578654447158,20.579578654447158,0.134
20.582565858666914,20.582565858666914,20.582565858666914,20.582565858666914,0.135
20.612458030641967,20.612458030641967,20.612458030641967,20.612458030641967,0.136
20.63768742012365,20.63768742012365,20.63768742012365,20.63768742012365,0.137
20.6546238426715,20.6546238426715,20.6546238426715,20.6546238426715,0.138
20.667469085728012,20.667469085728012,20.667469085728012,20.667469085728012,0.139
20.696039873635577,20.696039873635577,20.696039873635577,20.696039873635577,0.14
20.701144016496336,20.701144016496336,20.701144016496336,20.701144016496336,0.141
20.83024538248248,20.83024538248248,20.83024538248248,20.83024538248248,0.142
20.87507672956973,20.87507672956973,20.87507672956973,20.87507672956973,0.143
20.879463353191312,20.879463353191312,20.879463353191312,20.879463353191312,0.144
20.996286626194003,20.996286626194003,20.996286626194003,20.996286626194003,0.145
21.01377611172395,21.01377611172395,21.01377611172395,21.01377611172395,0.146
21.02552363751431,21.02552363751431,21.02552363751431,21.02552363751431,0.147
21.0256236746993,21.0256236746993,21.0256236746993,21.0256236746993,0.148
21.0304504951949,21.0304504951949,21.0304504951949,21.0304504951949,0.149
21.084146234266345,21.084146234266345,21.084146234266345,21.084146234266345,0.15
21.109613110130304,21.109613110130304,21.109613110130304,21.109613110130304,0.151
21.184950302522704,21.184950302522704,21.184950302522704,21.184950302522704,0.152
21.200365372378197,21.200365372378197,21.200365372378197,21.200365372378197,0.153
21.200761141610087,21.200761141610087,21.200761141610087,21.200761141610087,0.154
21.202261317693463,21.202261317693463,21.202261317693463,21.202261317693463,0.155
21.247493785136125,21.247493785136125,21.247493785136125,21.247493785136125,0.156
21.266345713464403,21.266345713464403,21.266345713464403,21.266345713464403,0.157
21.300471733013197,21.300471733013197,21.300471733013197,21.300471733013197,0.158
21.308430510016837,21.308430510016837,21.308430510016837,21.308430510016837,0.159
21.344986256478272,21.344986256478272,21.344986256478272,21.344986256478272,0.16
21.362730279676292,21.362730279676292,21.362730279676292,21.362730279676292,0.161
21.4508662922548,21.4508662922548,21.4508662922548,21.4508662922548,0.162
21.49726571518858,21.49726571518858,21.49726571518858,21.49726571518858,0.163
21.51342616682596,21.51342616682596,21.51342616682596,21.51342616682596,0.164
21.548708093916243,21.548708093916243,21.548708093916243,21.548708093916243,0.165
21.55029012500959,21.55029012500959,21.55029012500959,21.55029012500959,0.166
21.55252134762105,21.55252134762105,21.55252134762105,21.55252134762105,0.167
21.626330078358087,21.626330078358087,21.626330078358087,21.626330078358087,0.168
21.631846554943888,21.631846554943888,21.631846554943888,21.631846554943888,0.169
21.634968835204106,21.634968835204106,21.634968835204106,21.634968835204106,0.17
21.638465163353462,21.638465163353462,21.638465163353462,21.638465163353462,0.171
21.653331709720927,21.653331709720927,21.653331709720927,21.653331709720927,0.172
21.653499960041728,21.653499960041728,21.653499960041728,21.653499960041728,0.173
21.711918616685832,21.711918616685832,21.711918616685832,21.711918616685832,0.174
21.75615208371665,21.75615208371665,21.75615208371665,21.75615208371665,0.175
21.84236333451332,21.84236333451332,21.84236333451332,21.84236333451332,0.176
21.84977312202124,21.84977312202124,21.84977312202124,21.84977312202124,0.177
21.90818987667913,21.90818987667913,21.90818987667913,21.90818987667913,0.178
21.9544003399581,21.9544003399581,21.9544003399581,21.9544003399581,0.179
21.97387586587703,21.97387586587703,21.97387586587703,21.97387586587703,0.18
21.99880200199536,21.99880200199536,21.99880200199536,21.99880200199536,0.181
22.013732283067515,22.013732283067515,22.013732283067515,22.013732283067515,0.182
22.043285112013542,22.043285112013542,22.043285112013542,22.043285112013542,0.183
22.056217107835906,22.056217107835906,22.056217107835906,22.056217107835906,0.184
22.08173685175961,22.08173685175961,22.08173685175961,22.08173685175961,0.185
22.09711588839107,22.09711588839107,22.09711588839107,22.09711588839107,0.186
22.116467215911637,22.116467215911637,22.116467215911637,22.116467215911637,0.187
22.156247698533463,22.156247698533463,22.156247698533463,22.156247698533463,0.188
22.267177701840566,22.267177701840566,22.267177701840566,22.267177701840566,0.189
22.28678971031914,22.28678971031914,22.28678971031914,22.28678971031914,0.19
22.31184683016174,22.31184683016174,22.31184683016174,22.31184683016174,0.191
22.35126163575321,22.35126163575321,22.35126163575321,22.35126163575321,0.192
22.35205615468665,22.35205615468665,22.35205615468665,22.35205615468665,0.193
22.39018099788549,22.39018099788549,22.39018099788549,22.39018099788549,0.194
22.4799007408285,22.4799007408285,22.4799007408285,22.4799007408285,0.195
22.530730955921005,22.530730955921005,22.530730955921005,22.530730955921005,0.196
22.5753198165154,22.5753198165154,22.5753198165154,22.5753198165154,0.197
22.62029527513909,22.62029527513909,22.62029527513909,22.62029527513909,0.198
22.6317945918624,22.6317945918624,22.6317945918624,22.6317945918624,0.199
22.68127668651152,22.68127668651152,22.68127668651152,22.68127668651152,0.2
22.70546577316617,22.70546577316617,22.70546577316617,22.70546577316617,0.201
22.79305167858061,22.79305167858061,22.79305167858061,22.79305167858061,0.202
22.796418362491995,22.796418362491995,22.796418362491995,22.796418362491995,0.203
22.80652242128146,22.80652242128146,22.80652242128146,22.80652242128146,0.204
22.822017367863232,22.822017367863232,22.822017367863232,22.822017367863232,0.205
22.828765983571586,22.828765983571586,22.828765983571586,22.828765983571586,0.206
22.83639305897728,22.83639305897728,22.83639305897728,22.83639305897728,0.207
22.864582371244577,22.864582371244577,22.864582371244577,22.864582371244577,0.208
22.865250414797,22.865250414797,22.865250414797,22.865250414797,0.209
22.866379387350005,22.866379387350005,22.866379387350005,22.866379387350005,0.21
22.88494920189609,22.88494920189609,22.88494920189609,22.88494920189609,0.211
22.91334133913413,22.91334133913413,22.91334133913413,22.91334133913413,0.212
22.92965271188737,22.92965271188737,22.92965271188737,22.92965271188737,0.213
22.94327138725896,22.94327138725896,22.94327138725896,22.94327138725896,0.214
22.94756181679056,22.94756181679056,22.94756181679056,22.94756181679056,0.215
22.973267124378392,22.973267124378392,22.973267124378392,22.973267124378392,0.216
23.024857894662134,23.024857894662134,23.024857894662134,23.024857894662134,0.217
23.02826085471182,23.02826085471182,23.02826085471182,23.02826085471182,0.218
23.05358678244654,23.05358678244654,23.05358678244654,23.05358678244654,0.219
23.109756287115783,23.109756287115783,23.109756287115783,23.109756287115783,0.22
23.114181075131743,23.114181075131743,23.114181075131743,23.114181075131743,0.221
23.156489129203457,23.156489129203457,23.156489129203457,23.156489129203457,0.222
23.156525539879187,23.156525539879187,23.156525539879187,23.156525539879187,0.223
23.169596695267582,23.169596695267582,23.169596695267582,23.169596695267582,0.224
23.18291777564828,23.18291777564828,23.18291777564828,23.18291777564828,0.225
23.19878100673853,23.19878100673853,23.19878100673853,23.19878100673853,0.226
23.210266619725346,23.210266619725346,23.210266619725346,23.210266619725346,0.227
23.306057294673916,23.306057294673916,23.306057294673916,23.306057294673916,0.228
23.35928031676237,23.35928031676237,23.35928031676237,23.35928031676237,0.229
23.37387433899032,23.37387433899032,23.37387433899032,23.37387433899032,0.23
23.37687050208548,23.37687050208548,23.37687050208548,23.37687050208548,0.231
23.385161529169537,23.385161529169537,23.385161529169537,23.385161529169537,0.232
23.435035672492265,23.435035672492265,23.435035672492265,23.435035672492265,0.233
23.45437554983869,23.45437554983869,23.45437554983869,23.45437554983869,0.234
23.46340034205811,23.46340034205811,23.46340034205811,23.46340034205811,0.235
23.46493753058103,23.46493753058103,23.46493753058103,23.46493753058103,0.236
23.482869105756045,23.482869105756045,23.482869105756045,23.482869105756045,0.237
23.491456285808084,23.491456285808084,23.491456285808084,23.491456285808084,0.238
23.49587962364769,23.49587962364769,23.49587962364769,23.49587962364769,0.239
23.52937050488095,23.52937050488095,23.52937050488095,23.52937050488095,0.24
23.54104083052014,23.54104083052014,23.54104083052014,23.54104083052014,0.241
23.566560840320975,23.566560840320975,23.566560840320975,23.566560840320975,0.242
23.56686683427039,23.56686683427039,23.56686683427039,23.56686683427039,0.243
23.58141995153815,23.58141995153815,23.58141995153815,23.58141995153815,0.244
23.646013538392754,23.646013538392754,23.646013538392754,23.646013538392754,0.245
23.68179531940164,23.68179531940164,23.68179531940164,23.68179531940164,0.246
23.701818033770454,23.701818033770454,23.701818033770454,23.701818033770454,0.247
23.70755981385145,23.70755981385145,23.70755981385145,23.70755981385145,0.248
23.826421350790312,23.826421350790312,23.826421350790312,23.826421350790312,0.249
23.95011182027737,23.95011182027737,23.95011182027737,23.95011182027737,0.25
23.9964603184345,23.9964603184345,23.9964603184345,23.9964603184345,0.251
23.998149950669347,23.998149950669347,23.998149950669347,23.998149950669347,0.252
24.02237414399209,24.02237414399209,24.02237414399209,24.02237414399209,0.253
24.02787290655574,24.02787290655574,24.02787290655574,24.02787290655574,0.254
24.0554905184958,24.0554905184958,24.0554905184958,24.0554905184958,0.255
24.09088401908777,24.09088401908777,24.09088401908777,24.09088401908777,0.256
24.09493391746466,24.09493391746466,24.09493391746466,24.09493391746466,0.257
24.10184840003141,24.10184840003141,24.10184840003141,24.10184840003141,0.258
24.108085543245632,24.108085543245632,24.108085543245632,24.108085543245632,0.259
24.15105115621632,24.15105115621632,24.15105115621632,24.15105115621632,0.26
24.167415285568907,24.167415285568907,24.167415285568907,24.167415285568907,0.261
24.18757308195599,24.18757308195599,24.18757308195599,24.18757308195599,0.262
24.201689508990228,24.201689508990228,24.201689508990228,24.201689508990228,0.263
24.203745159051017,24.203745159051017,24.203745159051017,24.203745159051017,0.264
24.23655576689997,24.23655576689997,24.23655576689997,24.23655576689997,0.265
24.31288999762541,24.31288999762541,24.31288999762541,24.31288999762541,0.266
24.34818775085846,24.34818775085846,24.34818775085846,24.34818775085846,0.267
24.36751423737047,24.36751423737047,24.36751423737047,24.36751423737047,0.268
24.384974586684937,24.384974586684937,24.384974586684937,24.384974586684937,0.269
24.474568325003425,24.474568325003425,24.474568325003425,24.474568325003425,0.27
24.49218886752935,24.49218886752935,24.49218886752935,24.49218886752935,0.271
24.52192866689403,24.52192866689403,24.52192866689403,24.52192866689403,0.272
24.548836277939944,24.548836277939944,24.548836277939944,24.548836277939944,0.273
24.561438602470552,24.561438602470552,24.561438602470552,24.561438602470552,0.274
24.585508913651083,24.585508913651083,24.585508913651083,24.585508913651083,0.275
24.58658001588969,24.58658001588969,24.58658001588969,24.58658001588969,0.276
24.586693572487334,24.586693572487334,24.586693572487334,24.586693572487334,0.277
24.597335254033865,24.597335254033865,24.597335254033865,24.597335254033865,0.278
24.606758921684865,24.606758921684865,24.606758921684865,24.606758921684865,0.279
24.66254120416674,24.66254120416674,24.66254120416674,24.66254120416674,0.28
24.66748831400836,24.66748831400836,24.66748831400836,24.66748831400836,0.281
24.678598921936064,24.678598921936064,24.678598921936064,24.678598921936064,0.282
24.77261222217139,24.77261222217139,24.77261222217139,24.77261222217139,0.283
24.77677882132351,24.77677882132351,24.77677882132351,24.77677882132351,0.284
24.815962741252356,24.815962741252356,24.815962741252356,24.815962741252356,0.285
24.845641678513665,24.845641678513665,24.845641678513665,24.845641678513665,0.286
24.858937592756835,24.858937592756835,24.858937592756835,24.858937592756835,0.287
24.871540180235296,24.871540180235296,24.871540180235296,24.871540180235296,0.288
24.946687974174463,24.946687974174463,24.946687974174463,24.946687974174463,0.289
24.963083996797383,24.963083996797383,24.963083996797383,24.963083996797383,0.29
25.037114323311275,25.037114323311275,25.037114323311275,25.037114323311275,0.291
25.10320648425738,25.10320648425738,25.10320648425738,25.10320648425738,0.292
25.13735264405539,25.13735264405539,25.13735264405539,25.13735264405539,0.293
25.163419663013496,25.163419663013496,25.163419663013496,25.163419663013496,0.294
25.16676531193628,25.16676531193628,25.16676531193628,25.16676531193628,0.295
25.174448282134826,25.174448282134826,25.174448282134826,25.174448282134826,0.296
25.282469280931625,25.282469280931625,25.282469280931625,25.282469280931625,0.297
25.288257065119662,25.288257065119662,25.288257065119662,25.288257065119662,0.298
25.31116269578393,25.31116269578393,25.31116269578393,25.31116269578393,0.299
25.31365564358519,25.31365564358519,25.31365564358519,25.31365564358519,0.3
25.362626975693143,25.362626975693143,25.362626975693143,25.362626975693143,0.301
25.44271926553942,25.44271926553942,25.44271926553942,25.44271926553942,0.302
25.4471911152889,25.4471911152889,25.4471911152889,25.4471911152889,0.303
25.493448447731403,25.493448447731403,25.493448447731403,25.493448447731403,0.304
25.53426485843637,25.53426485843637,25.53426485843637,25.53426485843637,0.305
25.53957284775233,25.53957284775233,25.53957284775233,25.53957284775233,0.306
25.54992462750732,25.54992462750732,25.54992462750732,25.54992462750732,0.307
25.575370267386383,25.575370267386383,25.575370267386383,25.575370267386383,0.308
25.59089585161763,25.59089585161763,25.59089585161763,25.59089585161763,0.309
25.617756192006123,25.617756192006123,25.617756192006123,25.617756192006123,0.31
25.62398594763306,25.62398594763306,25.62398594763306,25.62398594763306,0.311
25.639684821540325,25.639684821540325,25.639684821540325,25.639684821540325,0.312
25.671468373012942,25.671468373012942,25.671468373012942,25.671468373012942,0.313
25.68958872616954,25.68958872616954,25.68958872616954,25.68958872616954,0.314
25.703618489206665,25.703618489206665,25.703618489206665,25.703618489206665,0.315
25.76999860204871,25.76999860204871,25.76999860204871,25.76999860204871,0.316
25.786772103542315,25.786772103542315,25.786772103542315,25.786772103542315,0.317
25.899625776878327,25.899625776878327,25.899625776878327,25.899625776878327,0.318
25.924532382339866,25.924532382339866,25.924532382339866,25.924532382339866,0.319
25.932889213323712,25.932889213323712,25.932889213323712,25.932889213323712,0.32
25.96685965542108,25.96685965542108,25.96685965542108,25.96685965542108,0.321
25.972889686248774,25.972889686248774,25.972889686248774,25.972889686248774,0.322
25.979952599763333,25.979952599763333,25.979952599763333,25.979952599763333,0.323
26.00958952865776,26.00958952865776,26.00958952865776,26.00958952865776,0.324
26.06514636206007,26.06514636206007,26.06514636206007,26.06514636206007,0.325
26.102065455675472,26.102065455675472,26.102065455675472,26.102065455675472,0.326
26.119682684146756,26.119682684146756,26.119682684146756,26.119682684146756,0.327
26.19122898095692,26.19122898095692,26.19122898095692,26.19122898095692,0.328
26.255024625471464,26.255024625471464,26.255024625471464,26.255024625471464,0.329
26.25527976045723,26.25527976045723,26.25527976045723,26.25527976045723,0.33
26.3076054364466,26.3076054364466,26.3076054364466,26.3076054364466,0.331
26.377387537913407,26.377387537913407,26.377387537913407,26.377387537913407,0.332
26.39068084869375,26.39068084869375,26.39068084869375,26.39068084869375,0.333
26.409579642703697,26.409579642703697,26.409579642703697,26.409579642703697,0.334
26.427046615071347,26.427046615071347,26.427046615071347,26.427046615071347,0.335
26.5230453017792,26.5230453017792,26.5230453017792,26.5230453017792,0.336
26.523957905916667,26.523957905916667,26.523957905916667,26.523957905916667,0.337
26.524234833366915,26.524234833366915,26.524234833366915,26.524234833366915,0.338
26.524918075202603,26.524918075202603,26.524918075202603,26.524918075202603,0.339
26.54856062383901,26.54856062383901,26.54856062383901,26.54856062383901,0.34
26.560549201959848,26.560549201959848,26.560549201959848,26.560549201959848,0.341
26.63444409942249,26.63444409942249,26.63444409942249,26.63444409942249,0.342
26.66788171245323,26.66788171245323,26.66788171245323,26.66788171245323,0.343
26.754391256922627,26.754391256922627,26.754391256922627,26.754391256922627,0.344
26.758893110198866,26.758893110198866,26.758893110198866,26.758893110198866,0.345
26.77380475076437,26.77380475076437,26.77380475076437,26.77380475076437,0.346
26.929923876282984,26.929923876282984,26.929923876282984,26.929923876282984,0.347
26.96681549675468,26.96681549675468,26.96681549675468,26.96681549675468,0.348
26.999898952219556,26.999898952219556,26.999898952219556,26.999898952219556,0.349
27.006253827594133,27.006253827594133,27.006253827594133,27.006253827594133,0.35
27.03828245029152,27.03828245029152,27.03828245029152,27.03828245029152,0.351
27.07820760667,27.07820760667,27.07820760667,27.07820760667,0.352
27.106251136571156,27.106251136571156,27.106251136571156,27.106251136571156,0.353
27.126019433735312,27.126019433735312,27.126019433735312,27.126019433735312,0.354
27.181254911090207,27.181254911090207,27.181254911090207,27.181254911090207,0.355
27.18361140519708,27.18361140519708,27.18361140519708,27.18361140519708,0.356
27.31232066954645,27.31232066954645,27.31232066954645,27.31232066954645,0.357
27.4043459869831,27.4043459869831,27.4043459869831,27.4043459869831,0.358
27.494126884337845,27.494126884337845,27.494126884337845,27.494126884337845,0.359
27.546898310034475,27.546898310034475,27.546898310034475,27.546898310034475,0.36
27.59744741953585,27.59744741953585,27.59744741953585,27.59744741953585,0.361
27.613111339036564,27.613111339036564,27.613111339036564,27.613111339036564,0.362
27.6173158632228,27.6173158632228,27.6173158632228,27.6173158632228,0.363
27.626662482410893,27.626662482410893,27.626662482410893,27.626662482410893,0.364
27.64943278823857,27.64943278823857,27.64943278823857,27.64943278823857,0.365
27.7475551349507,27.7475551349507,27.7475551349507,27.7475551349507,0.366
27.787897168049884,27.787897168049884,27.787897168049884,27.787897168049884,0.367
27.81532802016161,27.81532802016161,27.81532802016161,27.81532802016161,0.368
28.000248257133567,28.000248257133567,28.000248257133567,28.000248257133567,0.369
28.02764861803249,28.02764861803249,28.02764861803249,28.02764861803249,0.37
28.034183685506964,28.034183685506964,28.034183685506964,28.034183685506964,0.371
28.036616201991254,28.036616201991254,28.036616201991254,28.036616201991254,0.372
28.068607846608963,28.068607846608963,28.068607846608963,28.068607846608963,0.373
28.112833260306388,28.112833260306388,28.112833260306388,28.112833260306388,0.374
28.158796727075217,28.158796727075217,28.158796727075217,28.158796727075217,0.375
28.22463089701717,28.22463089701717,28.22463089701717,28.22463089701717,0.376
28.25611714691241,28.25611714691241,28.25611714691241,28.25611714691241,0.377
28.266678856087967,28.266678856087967,28.266678856087967,28.266678856087967,0.378
28.32157173658756,28.32157173658756,28.32157173658756,28.32157173658756,0.379
28.32265873693324,28.32265873693324,28.32265873693324,28.32265873693324,0.38
28.331151039403387,28.331151039403387,28.331151039403387,28.331151039403387,0.381
28.347913967455813,28.347913967455813,28.347913967455813,28.347913967455813,0.382
28.404898864518877,28.404898864518877,28.404898864518877,28.404898864518877,0.383
28.40793750929374,28.40793750929374,28.40793750929374,28.40793750929374,0.384
28.411115613081208,28.411115613081208,28.411115613081208,28.411115613081208,0.385
28.4306896622018,28.4306896622018,28.4306896622018,28.4306896622018,0.386
28.46335396732088,28.46335396732088,28.46335396732088,28.46335396732088,0.387
28.47478925128268,28.47478925128268,28.47478925128268,28.47478925128268,0.388
28.48691903790064,28.48691903790064,28.48691903790064,28.48691903790064,0.389
28.52468581085304,28.52468581085304,28.52468581085304,28.52468581085304,0.39
28.555534003643142,28.555534003643142,28.555534003643142,28.555534003643142,0.391
28.573101142767342,28.573101142767342,28.573101142767342,28.573101142767342,0.392
28.61936138957177,28.61936138957177,28.61936138957177,28.61936138957177,0.393
28.655744362501835,28.655744362501835,28.655744362501835,28.655744362501835,0.394
28.701531801069763,28.701531801069763,28.701531801069763,28.701531801069763,0.395
28.71466001454777,28.71466001454777,28.71466001454777,28.71466001454777,0.396
28.743528345229915,28.743528345229915,28.743528345229915,28.743528345229915,0.397
28.76036281129505,28.76036281129505,28.76036281129505,28.76036281129505,0.398
28.862104017824237,28.862104017824237,28.862104017824237,28.862104017824237,0.399
28.86717987992501,28.86717987992501,28.86717987992501,28.86717987992501,0.4
28.9048755514387,28.9048755514387,28.9048755514387,28.9048755514387,0.401
28.919137002966625,28.919137002966625,28.919137002966625,28.919137002966625,0.402
28.92373826261554,28.92373826261554,28.92373826261554,28.92373826261554,0.403
28.96290742842113,28.96290742842113,28.96290742842113,28.96290742842113,0.404
28.98697786542676,28.98697786542676,28.98697786542676,28.98697786542676,0.405
29.090965119358675,29.090965119358675,29.090965119358675,29.090965119358675,0.406
29.12598300488832,29.12598300488832,29.12598300488832,29.12598300488832,0.407
29.237825388145183,29.237825388145183,29.237825388145183,29.237825388145183,0.408
29.265362869343377,29.265362869343377,29.265362869343377,29.265362869343377,0.409
29.292387889688403,29.292387889688403,29.292387889688403,29.292387889688403,0.41
29.32455523229104,29.32455523229104,29.32455523229104,29.32455523229104,0.411
29.397629341635177,29.397629341635177,29.397629341635177,29.397629341635177,0.412
29.47898789896176,29.47898789896176,29.47898789896176,29.47898789896176,0.413
29.497430618960667,29.497430618960667,29.497430618960667,29.497430618960667,0.414
29.52984234459312,29.52984234459312,29.52984234459312,29.52984234459312,0.415
29.55942595457187,29.55942595457187,29.55942595457187,29.55942595457187,0.416
29.56148017743642,29.56148017743642,29.56148017743642,29.56148017743642,0.417
29.585272563095263,29.585272563095263,29.585272563095263,29.585272563095263,0.418
29.614040966315844,29.614040966315844,29.614040966315844,29.614040966315844,0.419
29.70086807735764,29.70086807735764,29.70086807735764,29.70086807735764,0.42
29.85294473905963,29.85294473905963,29.85294473905963,29.85294473905963,0.421
29.928868346042343,29.928868346042343,29.928868346042343,29.928868346042343,0.422
29.95615417513067,29.95615417513067,29.95615417513067,29.95615417513067,0.423
29.97080795840552,29.97080795840552,29.97080795840552,29.97080795840552,0.424
30.02208106084679,30.02208106084679,30.02208106084679,30.02208106084679,0.425
30.04979568922152,30.04979568922152,30.04979568922152,30.04979568922152,0.426
30.172092548629333,30.172092548629333,30.172092548629333,30.172092548629333,0.427
30.204804672369843,30.204804672369843,30.204804672369843,30.204804672369843,0.428
30.2991603200298,30.2991603200298,30.2991603200298,30.2991603200298,0.429
30.44209794313499,30.44209794313499,30.44209794313499,30.44209794313499,0.43
30.467160227493995,30.467160227493995,30.467160227493995,30.467160227493995,0.431
30.52020382626465,30.52020382626465,30.52020382626465,30.52020382626465,0.432
30.530331545859063,30.530331545859063,30.530331545859063,30.530331545859063,0.433
30.55038785638705,30.55038785638705,30.55038785638705,30.55038785638705,0.434
30.56058132434515,30.56058132434515,30.56058132434515,30.56058132434515,0.435
30.65506938182777,30.65506938182777,30.65506938182777,30.65506938182777,0.436
30.679132307777515,30.679132307777515,30.679132307777515,30.679132307777515,0.437
30.68435421225016,30.68435421225016,30.68435421225016,30.68435421225016,0.438
30.71461762937327,30.71461762937327,30.71461762937327,30.71461762937327,0.439
30.738338748709943,30.738338748709943,30.738338748709943,30.738338748709943,0.44
30.86896163481429,30.86896163481429,30.86896163481429,30.86896163481429,0.441
30.96850990057369,30.96850990057369,30.96850990057369,30.96850990057369,0.442
31.020431492084928,31.020431492084928,31.020431492084928,31.020431492084928,0.443
31.03007994124179,31.03007994124179,31.03007994124179,31.03007994124179,0.444
31.04021649998371,31.04021649998371,31.04021649998371,31.04021649998371,0.445
31.097831259075544,31.097831259075544,31.097831259075544,31.097831259075544,0.446
31.17548047135258,31.17548047135258,31.17548047135258,31.17548047135258,0.447
31.21739725670784,31.21739725670784,31.21739725670784,31.21739725670784,0.448
31.242118791251087,31.242118791251087,31.242118791251087,31.242118791251087,0.449
31.25345996948204,31.25345996948204,31.25345996948204,31.25345996948204,0.45
31.3254467238314,31.3254467238314,31.3254467238314,31.3254467238314,0.451
31.383622002351892,31.383622002351892,31.383622002351892,31.383622002351892,0.452
31.385781870789145,31.385781870789145,31.385781870789145,31.385781870789145,0.453
31.38779126424132,31.38779126424132,31.38779126424132,31.38779126424132,0.454
31.397842365740576,31.397842365740576,31.397842365740576,31.397842365740576,0.455
31.41325698776773,31.41325698776773,31.41325698776773,31.41325698776773,0.456
31.53044859417029,31.53044859417029,31.53044859417029,31.53044859417029,0.457
31.53517118386991,31.53517118386991,31.53517118386991,31.53517118386991,0.458
31.58254924215706,31.58254924215706,31.58254924215706,31.58254924215706,0.459
31.66083146313507,31.66083146313507,31.66083146313507,31.66083146313507,0.46
31.68338096983207,31.68338096983207,31.68338096983207,31.68338096983207,0.461
31.832066286800146,31.832066286800146,31.832066286800146,31.832066286800146,0.462
31.911772663556366,31.911772663556366,31.911772663556366,31.911772663556366,0.463
31.917541150656863,31.917541150656863,31.917541150656863,31.917541150656863,0.464
31.977322577886564,31.977322577886564,31.977322577886564,31.977322577886564,0.465
32.05316069530255,32.05316069530255,32.05316069530255,32.05316069530255,0.466
32.076950071575695,32.076950071575695,32.076950071575695,32.076950071575695,0.467
32.11901457181016,32.11901457181016,32.11901457181016,32.11901457181016,0.468
32.170501467796306,32.170501467796306,32.170501467796306,32.170501467796306,0.469
32.30089902471418,32.30089902471418,32.30089902471418,32.30089902471418,0.47
32.377360229439795,32.377360229439795,32.377360229439795,32.377360229439795,0.471
32.37941613461198,32.37941613461198,32.37941613461198,32.37941613461198,0.472
32.41642671255781,32.41642671255781,32.41642671255781,32.41642671255781,0.473
32.43312581760518,32.43312581760518,32.43312581760518,32.43312581760518,0.474
32.448627931922374,32.448627931922374,32.448627931922374,32.448627931922374,0.475
32.48076412419479,32.48076412419479,32.48076412419479,32.48076412419479,0.476
32.50892332802467,32.50892332802467,32.50892332802467,32.50892332802467,0.477
32.534404294583275,32.534404294583275,32.534404294583275,32.534404294583275,0.478
32.56237816675661,32.56237816675661,32.56237816675661,32.56237816675661,0.479
32.715059148021965,32.715059148021965,32.715059148021965,32.715059148021965,0.48
32.73528675399324,32.73528675399324,32.73528675399324,32.73528675399324,0.481
32.76024109505761,32.76024109505761,32.76024109505761,32.76024109505761,0.482
32.81751744619632,32.81751744619632,32.81751744619632,32.81751744619632,0.483
32.824495869520504,32.824495869520504,32.824495869520504,32.824495869520504,0.484
32.885869982938665,32.885869982938665,32.885869982938665,32.885869982938665,0.485
32.90039835711524,32.90039835711524,32.90039835711524,32.90039835711524,0.486
32.91965448870802,32.91965448870802,32.91965448870802,32.91965448870802,0.487
33.00090073524392,33.00090073524392,33.00090073524392,33.00090073524392,0.488
33.02002217294836,33.02002217294836,33.02002217294836,33.02002217294836,0.489
33.10485768583362,33.10485768583362,33.10485768583362,33.10485768583362,0.49
33.32352532202536,33.32352532202536,33.32352532202536,33.32352532202536,0.491
33.33707350742099,33.33707350742099,33.33707350742099,33.33707350742099,0.492
33.34852644269411,33.34852644269411,33.34852644269411,33.34852644269411,0.493
33.37361470498534,33.37361470498534,33.37361470498534,33.37361470498534,0.494
33.437591686240175,33.437591686240175,33.437591686240175,33.437591686240175,0.495
33.46060331064691,33.46060331064691,33.46060331064691,33.46060331064691,0.496
33.48459578826907,33.48459578826907,33.48459578826907,33.48459578826907,0.497
33.54220420740076,33.54220420740076,33.54220420740076,33.54220420740076,0.498
33.65007047273427,33.65007047273427,33.65007047273427,33.65007047273427,0.499
33.67388214405285,33.67388214405285,33.67388214405285,33.67388214405285,0.5
33.79420433747522,33.79420433747522,33.79420433747522,33.79420433747522,0.501
33.83092631382709,33.83092631382709,33.83092631382709,33.83092631382709,0.502
33.831944348167184,33.831944348167184,33.831944348167184,33.831944348167184,0.503
33.83980521809132,33.83980521809132,33.83980521809132,33.83980521809132,0.504
33.84119262054752,33.84119262054752,33.84119262054752,33.84119262054752,0.505
33.91652525204816,33.91652525204816,33.91652525204816,33.91652525204816,0.506
33.94515273365074,33.94515273365074,33.94515273365074,33.94515273365074,0.507
34.01013966687604,34.01013966687604,34.01013966687604,34.01013966687604,0.508
34.03361852335969,34.03361852335969,34.03361852335969,34.03361852335969,0.509
34.08751670075896,34.08751670075896,34.08751670075896,34.08751670075896,0.51
34.12767152661391,34.12767152661391,34.12767152661391,34.12767152661391,0.511
34.19508658694416,34.19508658694416,34.19508658694416,34.19508658694416,0.512
34.263203185000485,34.263203185000485,34.263203185000485,34.263203185000485,0.513
34.391507373646114,34.391507373646114,34.391507373646114,34.391507373646114,0.514
34.396230994099966,34.396230994099966,34.396230994099966,34.396230994099966,0.515
34.43626012370584,34.43626012370584,34.43626012370584,34.43626012370584,0.516
34.479272850044595,34.479272850044595,34.479272850044595,34.479272850044595,0.517
34.541273262557766,34.541273262557766,34.541273262557766,34.541273262557766,0.518
34.54779520528024,34.54779520528024,34.54779520528024,34.54779520528024,0.519
34.664174332674044,34.664174332674044,34.664174332674044,34.664174332674044,0.52
34.70509612049075,34.70509612049075,34.70509612049075,34.70509612049075,0.521
34.71874362463752,34.71874362463752,34.71874362463752,34.71874362463752,0.522
34.95682920878628,34.95682920878628,34.95682920878628,34.95682920878628,0.523
35.119763182000064,35.119763182000064,35.119763182000064,35.119763182000064,0.524
35.125831294579115,35.125831294579115,35.125831294579115,35.125831294579115,0.525
35.1717521193148,35.1717521193148,35.1717521193148,35.1717521193148,0.526
35.26264203979679,35.26264203979679,35.26264203979679,35.26264203979679,0.527
35.29316789368818,35.29316789368818,35.29316789368818,35.29316789368818,0.528
35.36095189606788,35.36095189606788,35.36095189606788,35.36095189606788,0.529
35.47272625096809,35.47272625096809,35.47272625096809,35.47272625096809,0.53
35.501360696697326,35.501360696697326,35.501360696697326,35.501360696697326,0.531
35.50915727777556,35.50915727777556,35.50915727777556,35.50915727777556,0.532
35.51527752793784,35.51527752793784,35.51527752793784,35.51527752793784,0.533
35.53978064557933,35.53978064557933,35.53978064557933,35.53978064557933,0.534
35.62183849995232,35.62183849995232,35.62183849995232,35.62183849995232,0.535
35.70744849075141,35.70744849075141,35.70744849075141,35.70744849075141,0.536
35.74778345635912,35.74778345635912,35.74778345635912,35.74778345635912,0.537
35.749100306946964,35.749100306946964,35.749100306946964,35.749100306946964,0.538
35.76544092976267,35.76544092976267,35.76544092976267,35.76544092976267,0.539
35.82897721435788,35.82897721435788,35.82897721435788,35.82897721435788,0.54
35.88047922075011,35.88047922075011,35.88047922075011,35.88047922075011,0.541
35.90582758113963,35.90582758113963,35.90582758113963,35.90582758113963,0.542
35.92446087745692,35.92446087745692,35.92446087745692,35.92446087745692,0.543
35.96862541560735,35.96862541560735,35.96862541560735,35.96862541560735,0.544
35.971813158668084,35.971813158668084,35.971813158668084,35.971813158668084,0.545
36.038067445003975,36.038067445003975,36.038067445003975,36.038067445003975,0.546
36.07749794263938,36.07749794263938,36.07749794263938,36.07749794263938,0.547
36.18680179981535,36.18680179981535,36.18680179981535,36.18680179981535,0.548
36.21201202450518,36.21201202450518,36.21201202450518,36.21201202450518,0.549
36.2277161868118,36.2277161868118,36.2277161868118,36.2277161868118,0.55
36.30590228833295,36.30590228833295,36.30590228833295,36.30590228833295,0.551
36.44533911151249,36.44533911151249,36.44533911151249,36.44533911151249,0.552
36.52721600481859,36.52721600481859,36.52721600481859,36.52721600481859,0.553
36.59188487204528,36.59188487204528,36.59188487204528,36.59188487204528,0.554
36.65984629618432,36.65984629618432,36.65984629618432,36.65984629618432,0.555
36.7261973670095,36.7261973670095,36.7261973670095,36.7261973670095,0.556
36.77673124756538,36.77673124756538,36.77673124756538,36.77673124756538,0.557
36.94699752963411,36.94699752963411,36.94699752963411,36.94699752963411,0.558
36.94970340073996,36.94970340073996,36.94970340073996,36.94970340073996,0.559
36.98373873490676,36.98373873490676,36.98373873490676,36.98373873490676,0.56
37.013754356859,37.013754356859,37.013754356859,37.013754356859,0.561
37.05314053179547,37.05314053179547,37.05314053179547,37.05314053179547,0.562
37.09720671933096,37.09720671933096,37.09720671933096,37.09720671933096,0.563
37.12209882653332,37.12209882653332,37.12209882653332,37.12209882653332,0.564
37.22503463201949,37.22503463201949,37.22503463201949,37.22503463201949,0.565
37.25422885814539,37.25422885814539,37.25422885814539,37.25422885814539,0.566
37.26114980135869,37.26114980135869,37.26114980135869,37.26114980135869,0.567
37.27103670708191,37.27103670708191,37.27103670708191,37.27103670708191,0.568
37.282964268894936,37.282964268894936,37.282964268894936,37.282964268894936,0.569
37.29687312688039,37.29687312688039,37.29687312688039,37.29687312688039,0.57
37.30599401895285,37.30599401895285,37.30599401895285,37.30599401895285,0.571
37.37221596090119,37.37221596090119,37.37221596090119,37.37221596090119,0.572
37.3834837391869,37.3834837391869,37.3834837391869,37.3834837391869,0.573
37.416480056865154,37.416480056865154,37.416480056865154,37.416480056865154,0.574
37.54841602046357,37.54841602046357,37.54841602046357,37.54841602046357,0.575
37.57683385364647,37.57683385364647,37.57683385364647,37.57683385364647,0.576
37.60798590929608,37.60798590929608,37.60798590929608,37.60798590929608,0.577
37.61057925270149,37.61057925270149,37.61057925270149,37.61057925270149,0.578
37.62970669463969,37.62970669463969,37.62970669463969,37.62970669463969,0.579
37.69816514906348,37.69816514906348,37.69816514906348,37.69816514906348,0.58
37.77408037808588,37.77408037808588,37.77408037808588,37.77408037808588,0.581
37.79296274746613,37.79296274746613,37.79296274746613,37.79296274746613,0.582
37.83166225700879,37.83166225700879,37.83166225700879,37.83166225700879,0.583
38.01216783774585,38.01216783774585,38.01216783774585,38.01216783774585,0.584
38.01258027804872,38.01258027804872,38.01258027804872,38.01258027804872,0.585
38.079347396786346,38.079347396786346,38.079347396786346,38.079347396786346,0.586
38.09620416050188,38.09620416050188,38.09620416050188,38.09620416050188,0.587
38.17568089740664,38.17568089740664,38.17568089740664,38.17568089740664,0.588
38.203096480801655,38.203096480801655,38.203096480801655,38.203096480801655,0.589
38.21077757924407,38.21077757924407,38.21077757924407,38.21077757924407,0.59
38.314208758241534,38.314208758241534,38.314208758241534,38.314208758241534,0.591
38.39744240968996,38.39744240968996,38.39744240968996,38.39744240968996,0.592
38.40070914810352,38.40070914810352,38.40070914810352,38.40070914810352,0.593
38.44828015102267,38.44828015102267,38.44828015102267,38.44828015102267,0.594
38.61445599359417,38.61445599359417,38.61445599359417,38.61445599359417,0.595
38.63994838129136,38.63994838129136,38.63994838129136,38.63994838129136,0.596
38.68489283905022,38.68489283905022,38.68489283905022,38.68489283905022,0.597
38.68994461374572,38.68994461374572,38.68994461374572,38.68994461374572,0.598
38.78153126441169,38.78153126441169,38.78153126441169,38.78153126441169,0.599
38.79408546668877,38.79408546668877,38.79408546668877,38.79408546668877,0.6
38.81298280626215,38.81298280626215,38.81298280626215,38.81298280626215,0.601
38.81990140817241,38.81990140817241,38.81990140817241,38.81990140817241,0.602
38.98214849423096,38.98214849423096,38.98214849423096,38.98214849423096,0.603
39.0121023047229,39.0121023047229,39.0121023047229,39.0121023047229,0.604
39.01434983239377,39.01434983239377,39.01434983239377,39.01434983239377,0.605
39.08776767310519,39.08776767310519,39.08776767310519,39.08776767310519,0.606
39.14678920398488,39.14678920398488,39.14678920398488,39.14678920398488,0.607
39.1488193614928,39.1488193614928,39.1488193614928,39.1488193614928,0.608
39.153093721796246,39.153093721796246,39.153093721796246,39.153093721796246,0.609
39.35458867889001,39.35458867889001,39.35458867889001,39.35458867889001,0.61
39.36763588224784,39.36763588224784,39.36763588224784,39.36763588224784,0.611
39.41851220969969,39.41851220969969,39.41851220969969,39.41851220969969,0.612
39.43521156964725,39.43521156964725,39.43521156964725,39.43521156964725,0.613
39.4722742809721,39.4722742809721,39.4722742809721,39.4722742809721,0.614
39.519360509084834,39.519360509084834,39.519360509084834,39.519360509084834,0.615
39.57120000396079,39.57120000396079,39.57120000396079,39.57120000396079,0.616
39.66390812339984,39.66390812339984,39.66390812339984,39.66390812339984,0.617
39.70112598355456,39.70112598355456,39.70112598355456,39.70112598355456,0.618
39.86289954788033,39.86289954788033,39.86289954788033,39.86289954788033,0.619
39.93065859144172,39.93065859144172,39.93065859144172,39.93065859144172,0.62
39.976114427834624,39.976114427834624,39.976114427834624,39.976114427834624,0.621
39.99576421518847,39.99576421518847,39.99576421518847,39.99576421518847,0.622
40.02334449204375,40.02334449204375,40.02334449204375,40.02334449204375,0.623
40.19173491938847,40.19173491938847,40.19173491938847,40.19173491938847,0.624
40.25839291761199,40.25839291761199,40.25839291761199,40.25839291761199,0.625
40.275851649973646,40.275851649973646,40.275851649973646,40.275851649973646,0.626
40.30456383250714,40.30456383250714,40.30456383250714,40.30456383250714,0.627
40.31584369348265,40.31584369348265,40.31584369348265,40.31584369348265,0.628
40.33749663139336,40.33749663139336,40.33749663139336,40.33749663139336,0.629
40.36873445375267,40.36873445375267,40.36873445375267,40.36873445375267,0.63
40.51572108499836,40.51572108499836,40.51572108499836,40.51572108499836,0.631
40.634329254105445,40.634329254105445,40.634329254105445,40.634329254105445,0.632
40.70513304488675,40.70513304488675,40.70513304488675,40.70513304488675,0.633
40.76634686458439,40.76634686458439,40.76634686458439,40.76634686458439,0.634
40.77897170167617,40.77897170167617,40.77897170167617,40.77897170167617,0.635
40.81167656042881,40.81167656042881,40.81167656042881,40.81167656042881,0.636
40.938653525866144,40.938653525866144,40.938653525866144,40.938653525866144,0.637
41.04999510227096,41.04999510227096,41.04999510227096,41.04999510227096,0.638
41.05201910885559,41.05201910885559,41.05201910885559,41.05201910885559,0.639
41.101421863976896,41.101421863976896,41.101421863976896,41.101421863976896,0.64
41.17815610552261,41.17815610552261,41.17815610552261,41.17815610552261,0.641
41.21529206658632,41.21529206658632,41.21529206658632,41.21529206658632,0.642
41.301506312572414,41.301506312572414,41.301506312572414,41.301506312572414,0.643
41.35928833344776,41.35928833344776,41.35928833344776,41.35928833344776,0.644
41.39563115334931,41.39563115334931,41.39563115334931,41.39563115334931,0.645
41.415130974280345,41.415130974280345,41.415130974280345,41.415130974280345,0.646
41.52481937158784,41.52481937158784,41.52481937158784,41.52481937158784,0.647
41.53352018106396,41.53352018106396,41.53352018106396,41.53352018106396,0.648
41.70945391981876,41.70945391981876,41.70945391981876,41.70945391981876,0.649
41.800395885581736,41.800395885581736,41.800395885581736,41.800395885581736,0.65
41.83313041180357,41.83313041180357,41.83313041180357,41.83313041180357,0.651
41.83630532318301,41.83630532318301,41.83630532318301,41.83630532318301,0.652
42.15546852386347,42.15546852386347,42.15546852386347,42.15546852386347,0.653
42.15999367789881,42.15999367789881,42.15999367789881,42.15999367789881,0.654
42.30748554200577,42.30748554200577,42.30748554200577,42.30748554200577,0.655
42.34148776266628,42.34148776266628,42.34148776266628,42.34148776266628,0.656
42.40136775536946,42.40136775536946,42.40136775536946,42.40136775536946,0.657
42.69665433130084,42.69665433130084,42.69665433130084,42.69665433130084,0.658
42.73662305987471,42.73662305987471,42.73662305987471,42.73662305987471,0.659
42.795451705848585,42.795451705848585,42.795451705848585,42.795451705848585,0.66
42.82494936875653,42.82494936875653,42.82494936875653,42.82494936875653,0.661
42.93951465348615,42.93951465348615,42.93951465348615,42.93951465348615,0.662
43.07787473645774,43.07787473645774,43.07787473645774,43.07787473645774,0.663
43.08693667676558,43.08693667676558,43.08693667676558,43.08693667676558,0.664
43.35430185386878,43.35430185386878,43.35430185386878,43.35430185386878,0.665
43.45576506005408,43.45576506005408,43.45576506005408,43.45576506005408,0.666
43.61482806696308,43.61482806696308,43.61482806696308,43.61482806696308,0.667
43.78106005368733,43.78106005368733,43.78106005368733,43.78106005368733,0.668
43.86318383491967,43.86318383491967,43.86318383491967,43.86318383491967,0.669
43.86674721602672,43.86674721602672,43.86674721602672,43.86674721602672,0.67
44.01378910830406,44.01378910830406,44.01378910830406,44.01378910830406,0.671
44.06543363343909,44.06543363343909,44.06543363343909,44.06543363343909,0.672
44.09817409730733,44.09817409730733,44.09817409730733,44.09817409730733,0.673
44.23727551084737,44.23727551084737,44.23727551084737,44.23727551084737,0.674
44.23786925816122,44.23786925816122,44.23786925816122,44.23786925816122,0.675
44.42687896998163,44.42687896998163,44.42687896998163,44.42687896998163,0.676
44.5535294097194,44.5535294097194,44.5535294097194,44.5535294097194,0.677
44.61614213167359,44.61614213167359,44.61614213167359,44.61614213167359,0.678
44.6167160012018,44.6167160012018,44.6167160012018,44.6167160012018,0.679
44.79038813685653,44.79038813685653,44.79038813685653,44.79038813685653,0.68
44.81017630794296,44.81017630794296,44.81017630794296,44.81017630794296,0.681
44.81158190804446,44.81158190804446,44.81158190804446,44.81158190804446,0.682
44.88079769160152,44.88079769160152,44.88079769160152,44.88079769160152,0.683
45.101802177815046,45.101802177815046,45.101802177815046,45.101802177815046,0.684
45.1487187872498,45.1487187872498,45.1487187872498,45.1487187872498,0.685
45.16937245381949,45.16937245381949,45.16937245381949,45.16937245381949,0.686
45.20136067088346,45.20136067088346,45.20136067088346,45.20136067088346,0.687
45.2520439971614,45.2520439971614,45.2520439971614,45.2520439971614,0.688
45.26852169154535,45.26852169154535,45.26852169154535,45.26852169154535,0.689
45.35096021445279,45.35096021445279,45.35096021445279,45.35096021445279,0.69
45.35383283265058,45.35383283265058,45.35383283265058,45.35383283265058,0.691
45.43438617281915,45.43438617281915,45.43438617281915,45.43438617281915,0.692
45.66254604851132,45.66254604851132,45.66254604851132,45.66254604851132,0.693
45.71118995470585,45.71118995470585,45.71118995470585,45.71118995470585,0.694
45.74643872868574,45.74643872868574,45.74643872868574,45.74643872868574,0.695
45.90999740240784,45.90999740240784,45.90999740240784,45.90999740240784,0.696
45.92435931256225,45.92435931256225,45.92435931256225,45.92435931256225,0.697
45.95470571899459,45.95470571899459,45.95470571899459,45.95470571899459,0.698
46.11594318872576,46.11594318872576,46.11594318872576,46.11594318872576,0.699
46.15826941858344,46.15826941858344,46.15826941858344,46.15826941858344,0.7
46.28561947359818,46.28561947359818,46.28561947359818,46.28561947359818,0.701
46.41245128950143,46.41245128950143,46.41245128950143,46.41245128950143,0.702
46.52190368218715,46.52190368218715,46.52190368218715,46.52190368218715,0.703
46.70528640913453,46.70528640913453,46.70528640913453,46.70528640913453,0.704
46.719545245708254,46.719545245708254,46.719545245708254,46.719545245708254,0.705
46.762474761161485,46.762474761161485,46.762474761161485,46.762474761161485,0.706
46.81770879042185,46.81770879042185,46.81770879042185,46.81770879042185,0.707
46.919561417003656,46.919561417003656,46.919561417003656,46.919561417003656,0.708
46.93075625671826,46.93075625671826,46.93075625671826,46.93075625671826,0.709
47.032973770865006,47.032973770865006,47.032973770865006,47.032973770865006,0.71
47.30896157819789,47.30896157819789,47.30896157819789,47.30896157819789,0.711
47.70062808536687,47.70062808536687,47.70062808536687,47.70062808536687,0.712
47.70290335231803,47.70290335231803,47.70290335231803,47.70290335231803,0.713
47.70475388308683,47.70475388308683,47.70475388308683,47.70475388308683,0.714
47.77782372871458,47.77782372871458,47.77782372871458,47.77782372871458,0.715
47.833485929503816,47.833485929503816,47.833485929503816,47.833485929503816,0.716
48.18740695917339,48.18740695917339,48.18740695917339,48.18740695917339,0.717
48.23671170875512,48.23671170875512,48.23671170875512,48.23671170875512,0.718
48.57363453867284,48.57363453867284,48.57363453867284,48.57363453867284,0.719
48.73904407622728,48.73904407622728,48.73904407622728,48.73904407622728,0.72
48.83581775731476,48.83581775731476,48.83581775731476,48.83581775731476,0.721
48.85073906629992,48.85073906629992,48.85073906629992,48.85073906629992,0.722
48.86887039535444,48.86887039535444,48.86887039535444,48.86887039535444,0.723
48.94278927109371,48.94278927109371,48.94278927109371,48.94278927109371,0.724
49.0929134060061,49.0929134060061,49.0929134060061,49.0929134060061,0.725
49.28672517913133,49.28672517913133,49.28672517913133,49.28672517913133,0.726
49.55711913150749,49.55711913150749,49.55711913150749,49.55711913150749,0.727
49.68251854069189,49.68251854069189,49.68251854069189,49.68251854069189,0.728
49.839394040030434,49.839394040030434,49.839394040030434,49.839394040030434,0.729
49.87734215728959,49.87734215728959,49.87734215728959,49.87734215728959,0.73
49.894820756571306,49.894820756571306,49.894820756571306,49.894820756571306,0.731
49.98939885114864,49.98939885114864,49.98939885114864,49.98939885114864,0.732
50.001073986292425,50.001073986292425,50.001073986292425,50.001073986292425,0.733
50.002253637936256,50.002253637936256,50.002253637936256,50.002253637936256,0.734
50.24000981280292,50.24000981280292,50.24000981280292,50.24000981280292,0.735
50.34897185654678,50.34897185654678,50.34897185654678,50.34897185654678,0.736
50.37852213240789,50.37852213240789,50.37852213240789,50.37852213240789,0.737
50.40629791178034,50.40629791178034,50.40629791178034,50.40629791178034,0.738
50.46561478768912,50.46561478768912,50.46561478768912,50.46561478768912,0.739
50.56765907684329,50.56765907684329,50.56765907684329,50.56765907684329,0.74
50.598790326890914,50.598790326890914,50.598790326890914,50.598790326890914,0.741
50.96349021248565,50.96349021248565,50.96349021248565,50.96349021248565,0.742
51.12014870381749,51.12014870381749,51.12014870381749,51.12014870381749,0.743
51.13172516436184,51.13172516436184,51.13172516436184,51.13172516436184,0.744
51.1698817675384,51.1698817675384,51.1698817675384,51.1698817675384,0.745
51.26877549151579,51.26877549151579,51.26877549151579,51.26877549151579,0.746
51.697371498665234,51.697371498665234,51.697371498665234,51.697371498665234,0.747
51.71413048350389,51.71413048350389,51.71413048350389,51.71413048350389,0.748
51.73579161527421,51.73579161527421,51.73579161527421,51.73579161527421,0.749
52.05196213310878,52.05196213310878,52.05196213310878,52.05196213310878,0.75
52.10408761514879,52.10408761514879,52.10408761514879,52.10408761514879,0.751
52.381939599827966,52.381939599827966,52.381939599827966,52.381939599827966,0.752
52.41191365685824,52.41191365685824,52.41191365685824,52.41191365685824,0.753
52.64734721116002,52.64734721116002,52.64734721116002,52.64734721116002,0.754
52.77531007479523,52.77531007479523,52.77531007479523,52.77531007479523,0.755
53.2411134798537,53.2411134798537,53.2411134798537,53.2411134798537,0.756
53.5135899719441,53.5135899719441,53.5135899719441,53.5135899719441,0.757
53.64129857357251,53.64129857357251,53.64129857357251,53.64129857357251,0.758
53.92404485633208,53.92404485633208,53.92404485633208,53.92404485633208,0.759
54.13675787823781,54.13675787823781,54.13675787823781,54.13675787823781,0.76
54.2597583364846,54.2597583364846,54.2597583364846,54.2597583364846,0.761
54.42579998525741,54.42579998525741,54.42579998525741,54.42579998525741,0.762
54.44459358717854,54.44459358717854,54.44459358717854,54.44459358717854,0.763
54.5218371511318,54.5218371511318,54.5218371511318,54.5218371511318,0.764
54.559344553715,54.559344553715,54.559344553715,54.559344553715,0.765
54.651465521526326,54.651465521526326,54.651465521526326,54.651465521526326,0.766
54.66029929098636,54.66029929098636,54.66029929098636,54.66029929098636,0.767
54.68163489005279,54.68163489005279,54.68163489005279,54.68163489005279,0.768
54.70078647090912,54.70078647090912,54.70078647090912,54.70078647090912,0.769
54.752658470688544,54.752658470688544,54.752658470688544,54.752658470688544,0.77
54.91494249636172,54.91494249636172,54.91494249636172,54.91494249636172,0.771
54.92011468240033,54.92011468240033,54.92011468240033,54.92011468240033,0.772
54.93650400784949,54.93650400784949,54.93650400784949,54.93650400784949,0.773
55.22394251547839,55.22394251547839,55.22394251547839,55.22394251547839,0.774
55.39278416825303,55.39278416825303,55.39278416825303,55.39278416825303,0.775
55.42275860038182,55.42275860038182,55.42275860038182,55.42275860038182,0.776
55.46762569632245,55.46762569632245,55.46762569632245,55.46762569632245,0.777
55.5085782830288,55.5085782830288,55.5085782830288,55.5085782830288,0.778
55.55969192128874,55.55969192128874,55.55969192128874,55.55969192128874,0.779
55.77284943042422,55.77284943042422,55.77284943042422,55.77284943042422,0.78
55.77336049747457,55.77336049747457,55.77336049747457,55.77336049747457,0.781
56.14463320494177,56.14463320494177,56.14463320494177,56.14463320494177,0.782
56.17615678274707,56.17615678274707,56.17615678274707,56.17615678274707,0.783
56.25723853722853,56.25723853722853,56.25723853722853,56.25723853722853,0.784
56.35213258278643,56.35213258278643,56.35213258278643,56.35213258278643,0.785
56.692864411496586,56.692864411496586,56.692864411496586,56.692864411496586,0.786
56.865122357106,56.865122357106,56.865122357106,56.865122357106,0.787
56.86786522467448,56.86786522467448,56.86786522467448,56.86786522467448,0.788
57.21099633862991,57.21099633862991,57.21099633862991,57.21099633862991,0.789
57.5203928546013,57.5203928546013,57.5203928546013,57.5203928546013,0.79
57.93633599456703,57.93633599456703,57.93633599456703,57.93633599456703,0.791
58.2329820727064,58.2329820727064,58.2329820727064,58.2329820727064,0.792
58.97819928005003,58.97819928005003,58.97819928005003,58.97819928005003,0.793
59.3323612539647,59.3323612539647,59.3323612539647,59.3323612539647,0.794
59.423792993935685,59.423792993935685,59.423792993935685,59.423792993935685,0.795
59.44043045638841,59.44043045638841,59.44043045638841,59.44043045638841,0.796
59.97026851773462,59.97026851773462,59.97026851773462,59.97026851773462,0.797
60.15862241721912,60.15862241721912,60.15862241721912,60.15862241721912,0.798
60.28482134995542,60.28482134995542,60.28482134995542,60.28482134995542,0.799
60.438505683079306,60.438505683079306,60.438505683079306,60.438505683079306,0.8
60.58449671324436,60.58449671324436,60.58449671324436,60.58449671324436,0.801
60.6494185131584,60.6494185131584,60.6494185131584,60.6494185131584,0.802
60.721831843098,60.721831843098,60.721831843098,60.721831843098,0.803
60.75253515476679,60.75253515476679,60.75253515476679,60.75253515476679,0.804
60.9549520571227,60.9549520571227,60.9549520571227,60.9549520571227,0.805
61.18723453056797,61.18723453056797,61.18723453056797,61.18723453056797,0.806
61.42005380157182,61.42005380157182,61.42005380157182,61.42005380157182,0.807
61.580750952938175,61.580750952938175,61.580750952938175,61.580750952938175,0.808
62.68306924445905,62.68306924445905,62.68306924445905,62.68306924445905,0.809
62.71379388196339,62.71379388196339,62.71379388196339,62.71379388196339,0.81
62.724121345466415,62.724121345466415,62.724121345466415,62.724121345466415,0.811
63.31302094319971,63.31302094319971,63.31302094319971,63.31302094319971,0.812
63.41432213691565,63.41432213691565,63.41432213691565,63.41432213691565,0.813
63.44324762925068,63.44324762925068,63.44324762925068,63.44324762925068,0.814
63.64059064795085,63.64059064795085,63.64059064795085,63.64059064795085,0.815
63.9591797344279,63.9591797344279,63.9591797344279,63.9591797344279,0.816
65.65519866429756,65.65519866429756,65.65519866429756,65.65519866429756,0.817
65.74521750301686,65.74521750301686,65.74521750301686,65.74521750301686,0.818
65.81180764477917,65.81180764477917,65.81180764477917,65.81180764477917,0.819
65.94436640120072,65.94436640120072,65.94436640120072,65.94436640120072,0.82
66.21747708231212,66.21747708231212,66.21747708231212,66.21747708231212,0.821
66.83589473178965,66.83589473178965,66.83589473178965,66.83589473178965,0.822
67.80104125222279,67.80104125222279,67.80104125222279,67.80104125222279,0.823
68.7247664398639,68.7247664398639,68.7247664398639,68.7247664398639,0.824
68.92212910443887,68.92212910443887,68.92212910443887,68.92212910443887,0.825
69.28491416981456,69.28491416981456,69.28491416981456,69.28491416981456,0.826
70.13271280650378,70.13271280650378,70.13271280650378,70.13271280650378,0.827
70.84576577681693,70.84576577681693,70.84576577681693,70.84576577681693,0.828
70.86797859791342,70.86797859791342,70.86797859791342,70.86797859791342,0.829
71.11147358283303,71.11147358283303,71.11147358283303,71.11147358283303,0.83
71.51904414160587,71.51904414160587,71.51904414160587,71.51904414160587,0.831
72.11251363445731,72.11251363445731,72.11251363445731,72.11251363445731,0.832
72.33203000285872,72.33203000285872,72.33203000285872,72.33203000285872,0.833
72.60927548776893,72.60927548776893,72.60927548776893,72.60927548776893,0.834
72.61632173144527,72.61632173144527,72.61632173144527,72.61632173144527,0.835
72.90022200682448,72.90022200682448,72.90022200682448,72.90022200682448,0.836
73.07560866267453,73.07560866267453,73.07560866267453,73.07560866267453,0.837
73.26728244906707,73.26728244906707,73.26728244906707,73.26728244906707,0.838
73.63529566180978,73.63529566180978,73.63529566180978,73.63529566180978,0.839
73.88515847895553,73.88515847895553,73.88515847895553,73.88515847895553,0.84
74.39600644181692,74.39600644181692,74.39600644181692,74.39600644181692,0.841
74.70887732989134,74.70887732989134,74.70887732989134,74.70887732989134,0.842
74.70988163698713,74.70988163698713,74.70988163698713,74.70988163698713,0.843
74.85586526134593,74.85586526134593,74.85586526134593,74.85586526134593,0.844
74.89240996918782,74.89240996918782,74.89240996918782,74.89240996918782,0.845
74.89589852135983,74.89589852135983,74.89589852135983,74.89589852135983,0.846
75.04563487133669,75.04563487133669,75.04563487133669,75.04563487133669,0.847
75.2312034183686,75.2312034183686,75.2312034183686,75.2312034183686,0.848
76.0627512549785,76.0627512549785,76.0627512549785,76.0627512549785,0.849
76.06888417401683,76.06888417401683,76.06888417401683,76.06888417401683,0.85
76.38744026192549,76.38744026192549,76.38744026192549,76.38744026192549,0.851
76.6612658896433,76.6612658896433,76.6612658896433,76.6612658896433,0.852
77.12453845667413,77.12453845667413,77.12453845667413,77.12453845667413,0.853
77.49906498192463,77.49906498192463,77.49906498192463,77.49906498192463,0.854
77.8781880939835,77.8781880939835,77.8781880939835,77.8781880939835,0.855
78.66236880785128,78.66236880785128,78.66236880785128,78.66236880785128,0.856
79.60988606620198,79.60988606620198,79.60988606620198,79.60988606620198,0.857
80.2601707675549,80.2601707675549,80.2601707675549,80.2601707675549,0.858
80.67549924877288,80.67549924877288,80.67549924877288,80.67549924877288,0.859
81.33263341810483,81.33263341810483,81.33263341810483,81.33263341810483,0.86
81.7522431339404,81.7522431339404,81.7522431339404,81.7522431339404,0.861
82.1726607277459,82.1726607277459,82.1726607277459,82.1726607277459,0.862
82.24632769407651,82.24632769407651,82.24632769407651,82.24632769407651,0.863
83.032617376673,83.032617376673,83.032617376673,83.032617376673,0.864
83.29859862023643,83.29859862023643,83.29859862023643,83.29859862023643,0.865
83.357463521819,83.357463521819,83.357463521819,83.357463521819,0.866
83.75378549053221,83.75378549053221,83.75378549053221,83.75378549053221,0.867
85.99446359914626,85.99446359914626,85.99446359914626,85.99446359914626,0.868
86.42431699198913,86.42431699198913,86.42431699198913,86.42431699198913,0.869
88.13528931246087,88.13528931246087,88.13528931246087,88.13528931246087,0.87
88.48451342865347,88.48451342865347,88.48451342865347,88.48451342865347,0.871
89.87267201276063,89.87267201276063,89.87267201276063,89.87267201276063,0.872
89.92456979372835,89.92456979372835,89.92456979372835,89.92456979372835,0.873
90.58237727256996,90.58237727256996,90.58237727256996,90.58237727256996,0.874
91.12470124256456,91.12470124256456,91.12470124256456,91.12470124256456,0.875
91.73242075984056,91.73242075984056,91.73242075984056,91.73242075984056,0.876
91.79260341309578,91.79260341309578,91.79260341309578,91.79260341309578,0.877
92.00962707141882,92.00962707141882,92.00962707141882,92.00962707141882,0.878
92.47264758622808,92.47264758622808,92.47264758622808,92.47264758622808,0.879
92.8660985153752,92.8660985153752,92.8660985153752,92.8660985153752,0.88
93.22245542681222,93.22245542681222,93.22245542681222,93.22245542681222,0.881
93.9185153587802,93.9185153587802,93.9185153587802,93.9185153587802,0.882
94.35613343280924,94.35613343280924,94.35613343280924,94.35613343280924,0.883
94.7689177235598,94.7689177235598,94.7689177235598,94.7689177235598,0.884
95.70656901450964,95.70656901450964,95.70656901450964,95.70656901450964,0.885
95.95207446979352,95.95207446979352,95.95207446979352,95.95207446979352,0.886
97.2381210702054,97.2381210702054,97.2381210702054,97.2381210702054,0.887
98.28570181764806,98.28570181764806,98.28570181764806,98.28570181764806,0.888
98.68978679348504,98.68978679348504,98.68978679348504,98.68978679348504,0.889
99.46493259834254,99.46493259834254,99.46493259834254,99.46493259834254,0.89
100.35491644542851,100.35491644542851,100.35491644542851,100.35491644542851,0.891
100.8768041937374,100.8768041937374,100.8768041937374,100.8768041937374,0.892
101.19958006566164,101.19958006566164,101.19958006566164,101.19958006566164,0.893
101.42673325520894,101.42673325520894,101.42673325520894,101.42673325520894,0.894
101.43107396528303,101.43107396528303,101.43107396528303,101.43107396528303,0.895
102.88939739931986,102.88939739931986,102.88939739931986,102.88939739931986,0.896
103.21493316195784,103.21493316195784,103.21493316195784,103.21493316195784,0.897
104.6911517454148,104.6911517454148,104.6911517454148,104.6911517454148,0.898
106.8582146089474,106.8582146089474,106.8582146089474,106.8582146089474,0.899
107.42987201763066,107.42987201763066,107.42987201763066,107.42987201763066,0.9
109.33161202589648,109.33161202589648,109.33161202589648,109.33161202589648,0.901
109.85825874491684,109.85825874491684,109.85825874491684,109.85825874491684,0.902
110.06293135809484,110.06293135809484,110.06293135809484,110.06293135809484,0.903
110.12205285229876,110.12205285229876,110.12205285229876,110.12205285229876,0.904
111.90168192916748,111.90168192916748,111.90168192916748,111.90168192916748,0.905
112.79226031863848,112.79226031863848,112.79226031863848,112.79226031863848,0.906
112.86908620122594,112.86908620122594,112.86908620122594,112.86908620122594,0.907
113.1291423121267,113.1291423121267,113.1291423121267,113.1291423121267,0.908
113.61292605000088,113.61292605000088,113.61292605000088,113.61292605000088,0.909
114.1345102527982,114.1345102527982,114.1345102527982,114.1345102527982,0.91
114.98815627648376,114.98815627648376,114.98815627648376,114.98815627648376,0.911
115.58258510832322,115.58258510832322,115.58258510832322,115.58258510832322,0.912
116.10825245464964,116.10825245464964,116.10825245464964,116.10825245464964,0.913
117.3304744387252,117.3304744387252,117.3304744387252,117.3304744387252,0.914
122.30678937456436,122.30678937456436,122.30678937456436,122.30678937456436,0.915
122.45679395295586,122.45679395295586,122.45679395295586,122.45679395295586,0.916
124.33013665544748,124.33013665544748,124.33013665544748,124.33013665544748,0.917
128.14452201217924,128.14452201217924,128.14452201217924,128.14452201217924,0.918
128.70426175021728,128.70426175021728,128.70426175021728,128.70426175021728,0.919
133.94167891501183,133.94167891501183,133.94167891501183,133.94167891501183,0.92
136.91065543871966,136.91065543871966,136.91065543871966,136.91065543871966,0.921
137.6370842681074,137.6370842681074,137.6370842681074,137.6370842681074,0.922
138.99989356136908,138.99989356136908,138.99989356136908,138.99989356136908,0.923
141.87735227885688,141.87735227885688,141.87735227885688,141.87735227885688,0.924
144.07305675908682,144.07305675908682,144.07305675908682,144.07305675908682,0.925
144.43848689566963,144.43848689566963,144.43848689566963,144.43848689566963,0.926
145.7477803414888,145.7477803414888,145.7477803414888,145.7477803414888,0.927
149.37978917090533,149.37978917090533,149.37978917090533,149.37978917090533,0.928
149.7311442612771,149.7311442612771,149.7311442612771,149.7311442612771,0.929
150.65521069961306,150.65521069961306,150.65521069961306,150.65521069961306,0.93
150.97920825737265,150.97920825737265,150.97920825737265,150.97920825737265,0.931
152.29511919596607,152.29511919596607,152.29511919596607,152.29511919596607,0.932
152.32754620386328,152.32754620386328,152.32754620386328,152.32754620386328,0.933
152.65814916672306,152.65814916672306,152.65814916672306,152.65814916672306,0.934
154.6716019326114,154.6716019326114,154.6716019326114,154.6716019326114,0.935
155.56893300962105,155.56893300962105,155.56893300962105,155.56893300962105,0.936
156.0187269629693,156.0187269629693,156.0187269629693,156.0187269629693,0.937
158.55687069176872,158.55687069176872,158.55687069176872,158.55687069176872,0.938
161.01242933306995,161.01242933306995,161.01242933306995,161.01242933306995,0.939
162.3002010592009,162.3002010592009,162.3002010592009,162.3002010592009,0.94
167.1712605306473,167.1712605306473,167.1712605306473,167.1712605306473,0.941
168.84315709424865,168.84315709424865,168.84315709424865,168.84315709424865,0.942
169.26620805300973,169.26620805300973,169.26620805300973,169.26620805300973,0.943
171.9384475762989,171.9384475762989,171.9384475762989,171.9384475762989,0.944
173.9766471788785,173.9766471788785,173.9766471788785,173.9766471788785,0.945
177.11476229660883,177.11476229660883,177.11476229660883,177.11476229660883,0.946
178.04420875707842,178.04420875707842,178.04420875707842,178.04420875707842,0.947
179.33400362695224,179.33400362695224,179.33400362695224,179.33400362695224,0.948
180.8844810734256,180.8844810734256,180.8844810734256,180.8844810734256,0.949
181.84175554859831,181.84175554859831,181.84175554859831,181.84175554859831,0.95
202.6222949503991,202.6222949503991,202.6222949503991,202.6222949503991,0.951
209.12702643892823,209.12702643892823,209.12702643892823,209.12702643892823,0.952
214.9478914183639,214.9478914183639,214.9478914183639,214.9478914183639,0.953
216.4612365338837,216.4612365338837,216.4612365338837,216.4612365338837,0.954
216.93049325727296,216.93049325727296,216.93049325727296,216.93049325727296,0.955
217.70656680365047,217.70656680365047,217.70656680365047,217.70656680365047,0.956
217.8487852269164,217.8487852269164,217.8487852269164,217.8487852269164,0.957
217.9171094337409,217.9171094337409,217.9171094337409,217.9171094337409,0.958
217.98428776493583,217.98428776493583,217.98428776493583,217.98428776493583,0.959
222.28863507124248,222.28863507124248,222.28863507124248,222.28863507124248,0.96
223.24174793966503,223.24174793966503,223.24174793966503,223.24174793966503,0.961
224.89506166383097,224.89506166383097,224.89506166383097,224.89506166383097,0.962
225.69165936768232,225.69165936768232,225.69165936768232,225.69165936768232,0.963
232.40167758731403,232.40167758731403,232.40167758731403,232.40167758731403,0.964
232.8805552690549,232.8805552690549,232.8805552690549,232.8805552690549,0.965
235.09779639389936,235.09779639389936,235.09779639389936,235.09779639389936,0.966
242.747826443563,242.747826443563,242.747826443563,242.747826443563,0.967
246.49697890119637,246.49697890119637,246.49697890119637,246.49697890119637,0.968
253.92723591919025,253.92723591919025,253.92723591919025,253.92723591919025,0.969
260.95627153110576,260.95627153110576,260.95627153110576,260.95627153110576,0.97
261.7275146958063,261.7275146958063,261.7275146958063,261.7275146958063,0.971
265.2385095247273,265.2385095247273,265.2385095247273,265.2385095247273,0.972
277.56389959645,277.56389959645,277.56389959645,277.56389959645,0.973
281.3555392252585,281.3555392252585,281.3555392252585,281.3555392252585,0.974
310.7005573562506,310.7005573562506,310.7005573562506,310.7005573562506,0.975
316.0146312381808,316.0146312381808,316.0146312381808,316.0146312381808,0.976
350.86247151930604,350.86247151930604,350.86247151930604,350.86247151930604,0.977
362.25283805036565,362.25283805036565,362.25283805036565,362.25283805036565,0.978
365.8076274816653,365.8076274816653,365.8076274816653,365.8076274816653,0.979
442.4892870420446,442.4892870420446,442.4892870420446,442.4892870420446,0.98
458.24386318558095,458.24386318558095,458.24386318558095,458.24386318558095,0.981
466.3775738901919,466.3775738901919,466.3775738901919,466.3775738901919,0.982
509.3392859072987,509.3392859072987,509.3392859072987,509.3392859072987,0.983
553.426166955329,553.426166955329,553.426166955329,553.426166955329,0.984
575.366684093845,575.366684093845,575.366684093845,575.366684093845,0.985
719.1172086132669,719.1172086132669,719.1172086132669,719.1172086132669,0.986
723.3912463002738,723.3912463002738,723.3912463002738,723.3912463002738,0.987
737.1894110593291,737.1894110593291,737.1894110593291,737.1894110593291,0.988
801.696536366724,801.696536366724,801.696536366724,801.696536366724,0.989
826.579365150791,826.579365150791,826.579365150791,826.579365150791,0.99
1010.7587488154333,1010.7587488154333,1010.7587488154333,1010.7587488154333,0.991
1041.5052004963927,1041.5052004963927,1041.5052004963927,1041.5052004963927,0.992
1118.8149988934915,1118.8149988934915,1118.8149988934915,1118.8149988934915,0.993
1196.18907163324,1196.18907163324,1196.18907163324,1196.18907163324,0.994
1200.9573529018824,1200.9573529018824,1200.9573529018824,1200.9573529018824,0.995
1474.2852940786106,1474.2852940786106,1474.2852940786106,1474.2852940786106,0.996
1844.044767304077,1844.044767304077,1844.044767304077,1844.044767304077,0.997
1984.5409596561824,1984.5409596561824,1984.5409596561824,1984.5409596561824,0.998
2158.6641841274627,2158.6641841274627,2158.6641841274627,2158.6641841274627,0.999
19142.003832435337,19142.003832435337,19142.003832435337,19142.003832435337,1.0
19142.003832435337,19142.003832435337,19142.003832435337,19142.003832435337,1


==> results/mean_width_cdf_d1_K9.csv <==
mean_width_best,mean_width_fixed,mean_width_random,mean_width_worst,F
0,0,0,0,0
18.332535716427053,18.332535716427053,18.332535716427053,18.332535716427053,0.001
18.43858439891105,18.43858439891105,18.43858439891105,18.43858439891105,0.002
19.37305328586376,19.37305328586376,19.37305328586376,19.37305328586376,0.003
19.58533577571544,19.58533577571544,19.58533577571544,19.58533577571544,0.004
19.69233297164829,19.69233297164829,19.69233297164829,19.69233297164829,0.005
19.731286828380235,19.731286828380235,19.731286828380235,19.731286828380235,0.006
19.94124003053017,19.94124003053017,19.94124003053017,19.94124003053017,0.007
20.155269892426112,20.155269892426112,20.155269892426112,20.155269892426112,0.008
20.23097850132532,20.23097850132532,20.23097850132532,20.23097850132532,0.009
20.38158165288819,20.38158165288819,20.38158165288819,20.38158165288819,0.01
20.5092408246606,20.5092408246606,20.5092408246606,20.5092408246606,0.011
20.516715116497128,20.516715116497128,20.516715116497128,20.516715116497128,0.012
20.66301791722212,20.66301791722212,20.66301791722212,20.66301791722212,0.013
20.67340657282418,20.67340657282418,20.67340657282418,20.67340657282418,0.014
21.02267744031831,21.02267744031831,21.02267744031831,21.02267744031831,0.015
21.061752640399707,21.061752640399707,21.061752640399707,21.061752640399707,0.016
21.36639089591695,21.36639089591695,21.36639089591695,21.36639089591695,0.017
21.62973910127455,21.62973910127455,21.62973910127455,21.62973910127455,0.018
21.89662125421245,21.89662125421245,21.89662125421245,21.89662125421245,0.019
22.30099544086409,22.30099544086409,22.30099544086409,22.30099544086409,0.02
22.347510879287768,22.347510879287768,22.347510879287768,22.347510879287768,0.021
22.71110906329207,22.71110906329207,22.71110906329207,22.71110906329207,0.022
22.7158521454902,22.7158521454902,22.7158521454902,22.7158521454902,0.023
22.825107657783672,22.825107657783672,22.825107657783672,22.825107657783672,0.024
22.8341279112542,22.8341279112542,22.8341279112542,22.8341279112542,0.025
22.88397027121116,22.88397027121116,22.88397027121116,22.88397027121116,0.026
23.013362268912545,23.013362268912545,23.013362268912545,23.013362268912545,0.027
23.21160252287189,23.21160252287189,23.21160252287189,23.21160252287189,0.028
23.265198341111684,23.265198341111684,23.265198341111684,23.265198341111684,0.029
23.27261411980021,23.27261411980021,23.27261411980021,23.27261411980021,0.03
23.28026510168329,23.28026510168329,23.28026510168329,23.28026510168329,0.031
23.282811667000107,23.282811667000107,23.282811667000107,23.282811667000107,0.032
23.28688550916792,23.28688550916792,23.28688550916792,23.28688550916792,0.033
23.36322495348436,23.36322495348436,23.36322495348436,23.36322495348436,0.034
23.440207029599865,23.440207029599865,23.440207029599865,23.440207029599865,0.035
23.500384954457985,23.500384954457985,23.500384954457985,23.500384954457985,0.036
23.587336612333285,23.587336612333285,23.587336612333285,23.587336612333285,0.037
23.64763539723203,23.64763539723203,23.64763539723203,23.64763539723203,0.038
23.73567536340752,23.73567536340752,23.73567536340752,23.73567536340752,0.039
23.744066097120072,23.744066097120072,23.744066097120072,23.744066097120072,0.04
23.94643573806692,23.94643573806692,23.94643573806692,23.94643573806692,0.041
23.978643598405743,23.978643598405743,23.978643598405743,23.978643598405743,0.042
23.98835980396274,23.98835980396274,23.98835980396274,23.98835980396274,0.043
24.03947223014885,24.03947223014885,24.03947223014885,24.03947223014885,0.044
24.04837471359174,24.04837471359174,24.04837471359174,24.04837471359174,0.045
24.11476012366797,24.11476012366797,24.11476012366797,24.11476012366797,0.046
24.140202670534705,24.140202670534705,24.140202670534705,24.140202670534705,0.047
24.33739882295974,24.33739882295974,24.33739882295974,24.33739882295974,0.048
24.43148111811212,24.43148111811212,24.43148111811212,24.43148111811212,0.049
24.59114342713266,24.59114342713266,24.59114342713266,24.59114342713266,0.05
24.625612642710315,24.625612642710315,24.625612642710315,24.625612642710315,0.051
24.62861612523016,24.62861612523016,24.62861612523016,24.62861612523016,0.052
24.67607544188686,24.67607544188686,24.67607544188686,24.67607544188686,0.053
24.69670276651321,24.69670276651321,24.69670276651321,24.69670276651321,0.054
24.858850222983072,24.858850222983072,24.858850222983072,24.858850222983072,0.055
24.883065876171607,24.883065876171607,24.883065876171607,24.883065876171607,0.056
24.926549515881128,24.926549515881128,24.926549515881128,24.926549515881128,0.057
24.95172249006509,24.95172249006509,24.95172249006509,24.95172249006509,0.058
24.97418364554917,24.97418364554917,24.97418364554917,24.97418364554917,0.059
25.05076755615198,25.05076755615198,25.05076755615198,25.05076755615198,0.06
25.09580834683885,25.09580834683885,25.09580834683885,25.09580834683885,0.061
25.10784200353433,25.10784200353433,25.10784200353433,25.10784200353433,0.062
25.160618470831217,25.160618470831217,25.160618470831217,25.160618470831217,0.063
25.180965056045626,25.180965056045626,25.180965056045626,25.180965056045626,0.064
25.181815337641755,25.181815337641755,25.181815337641755,25.181815337641755,0.065
25.205832606996974,25.205832606996974,25.205832606996974,25.205832606996974,0.066
25.251866827299786,25.251866827299786,25.251866827299786,25.251866827299786,0.067
25.334486434428097,25.334486434428097,25.334486434428097,25.334486434428097,0.068
25.35467099833393,25.35467099833393,25.35467099833393,25.35467099833393,0.069
25.41320047696952,25.41320047696952,25.41320047696952,25.41320047696952,0.07
25.472389018143296,25.472389018143296,25.472389018143296,25.472389018143296,0.071
25.56020101314263,25.56020101314263,25.56020101314263,25.56020101314263,0.072
25.636793572209527,25.636793572209527,25.636793572209527,25.636793572209527,0.073
25.659564632990964,25.659564632990964,25.659564632990964,25.659564632990964,0.074
25.678326948031987,25.678326948031987,25.678326948031987,25.678326948031987,0.075
25.687848377684325,25.687848377684325,25.687848377684325,25.687848377684325,0.076
25.711983712160222,25.711983712160222,25.711983712160222,25.711983712160222,0.077
25.73869326623705,25.73869326623705,25.73869326623705,25.73869326623705,0.078
25.74232339204965,25.74232339204965,25.74232339204965,25.74232339204965,0.079
25.78741815995552,25.78741815995552,25.78741815995552,25.78741815995552,0.08
25.788734989987432,25.788734989987432,25.788734989987432,25.788734989987432,0.081
25.814552932670583,25.814552932670583,25.814552932670583,25.814552932670583,0.082
25.81889987417336,25.81889987417336,25.81889987417336,25.81889987417336,0.083
25.89708777765497,25.89708777765497,25.89708777765497,25.89708777765497,0.084
25.93547125206151,25.93547125206151,25.93547125206151,25.93547125206151,0.085
25.939030666618223,25.939030666618223,25.939030666618223,25.939030666618223,0.086
25.95631636574224,25.95631636574224,25.95631636574224,25.95631636574224,0.087
25.999513967112208,25.999513967112208,25.999513967112208,25.999513967112208,0.088
26.02927000825928,26.02927000825928,26.02927000825928,26.02927000825928,0.089
26.047110613928503,26.047110613928503,26.047110613928503,26.047110613928503,0.09
26.08782800734057,26.08782800734057,26.08782800734057,26.08782800734057,0.091
26.08959971319852,26.08959971319852,26.08959971319852,26.08959971319852,0.092
26.184124986530357,26.184124986530357,26.184124986530357,26.184124986530357,0.093
26.245533174327715,26.245533174327715,26.245533174327715,26.245533174327715,0.094
26.25838734269654,26.25838734269654,26.25838734269654,26.25838734269654,0.095
26.286490698535204,26.286490698535204,26.286490698535204,26.286490698535204,0.096
26.292353969588717,26.292353969588717,26.292353969588717,26.292353969588717,0.097
26.39114648142121,26.39114648142121,26.39114648142121,26.39114648142121,0.098
26.444554463469323,26.444554463469323,26.444554463469323,26.444554463469323,0.099
26.48031817960813,26.48031817960813,26.48031817960813,26.48031817960813,0.1
26.50863499034427,26.50863499034427,26.50863499034427,26.50863499034427,0.101
26.555845396893684,26.555845396893684,26.555845396893684,26.555845396893684,0.102
26.566989187505897,26.566989187505897,26.566989187505897,26.566989187505897,0.103
26.61674176143322,26.61674176143322,26.61674176143322,26.61674176143322,0.104
26.627632515453232,26.627632515453232,26.627632515453232,26.627632515453232,0.105
26.724416581767567,26.724416581767567,26.724416581767567,26.724416581767567,0.106
26.736596197952405,26.736596197952405,26.736596197952405,26.736596197952405,0.107
26.777667854668152,26.777667854668152,26.777667854668152,26.777667854668152,0.108
26.799818635808027,26.799818635808027,26.799818635808027,26.799818635808027,0.109
26.8031578622228,26.8031578622228,26.8031578622228,26.8031578622228,0.11
26.824851523824773,26.824851523824773,26.824851523824773,26.824851523824773,0.111
26.848951632043537,26.848951632043537,26.848951632043537,26.848951632043537,0.112
26.89102438112792,26.89102438112792,26.89102438112792,26.89102438112792,0.113
26.92952136918947,26.92952136918947,26.92952136918947,26.92952136918947,0.114
26.993395225191804,26.993395225191804,26.993395225191804,26.993395225191804,0.115
26.99930602940822,26.99930602940822,26.99930602940822,26.99930602940822,0.116
27.025687666633065,27.025687666633065,27.025687666633065,27.025687666633065,0.117
27.1141990607161,27.1141990607161,27.1141990607161,27.1141990607161,0.118
27.13719330421094,27.13719330421094,27.13719330421094,27.13719330421094,0.119
27.15123078184736,27.15123078184736,27.15123078184736,27.15123078184736,0.12
27.210677147059915,27.210677147059915,27.210677147059915,27.210677147059915,0.121
27.253052135001447,27.253052135001447,27.253052135001447,27.253052135001447,0.122
27.45894389011523,27.45894389011523,27.45894389011523,27.45894389011523,0.123
27.481347003648693,27.481347003648693,27.481347003648693,27.481347003648693,0.124
27.581080347760704,27.581080347760704,27.581080347760704,27.581080347760704,0.125
27.61296430175391,27.61296430175391,27.61296430175391,27.61296430175391,0.126
27.629358354239745,27.629358354239745,27.629358354239745,27.629358354239745,0.127
27.63391001449426,27.63391001449426,27.63391001449426,27.63391001449426,0.128
27.65238414273757,27.65238414273757,27.65238414273757,27.65238414273757,0.129
27.66875790357904,27.66875790357904,27.66875790357904,27.66875790357904,0.13
27.694686809049717,27.694686809049717,27.694686809049717,27.694686809049717,0.131
27.71590261154366,27.71590261154366,27.71590261154366,27.71590261154366,0.132
27.765850755731805,27.765850755731805,27.765850755731805,27.765850755731805,0.133
27.82442149094771,27.82442149094771,27.82442149094771,27.82442149094771,0.134
27.862247575840676,27.862247575840676,27.862247575840676,27.862247575840676,0.135
27.867327911298386,27.867327911298386,27.867327911298386,27.867327911298386,0.136
27.98353582128403,27.98353582128403,27.98353582128403,27.98353582128403,0.137
28.247978834835973,28.247978834835973,28.247978834835973,28.247978834835973,0.138
28.274621186587662,28.274621186587662,28.274621186587662,28.274621186587662,0.139
28.29040212991315,28.29040212991315,28.29040212991315,28.29040212991315,0.14
28.30197740104345,28.30197740104345,28.30197740104345,28.30197740104345,0.141
28.49410594977078,28.49410594977078,28.49410594977078,28.49410594977078,0.142
28.520318997847472,28.520318997847472,28.520318997847472,28.520318997847472,0.143
28.5228195095639,28.5228195095639,28.5228195095639,28.5228195095639,0.144
28.53639619999941,28.53639619999941,28.53639619999941,28.53639619999941,0.145
28.54313459562374,28.54313459562374,28.54313459562374,28.54313459562374,0.146
28.719277865475537,28.719277865475537,28.719277865475537,28.719277865475537,0.147
28.7549216590526,28.7549216590526,28.7549216590526,28.7549216590526,0.148
28.88159881636094,28.88159881636094,28.88159881636094,28.88159881636094,0.149
28.896306708302863,28.896306708302863,28.896306708302863,28.896306708302863,0.15
29.0736728678033,29.0736728678033,29.0736728678033,29.0736728678033,0.151
29.10973106744312,29.10973106744312,29.10973106744312,29.10973106744312,0.152
29.177956716153005,29.177956716153005,29.177956716153005,29.177956716153005,0.153
29.254550111227022,29.254550111227022,29.254550111227022,29.254550111227022,0.154
29.279951591676472,29.279951591676472,29.279951591676472,29.279951591676472,0.155
29.37407180528593,29.37407180528593,29.37407180528593,29.37407180528593,0.156
29.40843481227265,29.40843481227265,29.40843481227265,29.40843481227265,0.157
29.49827307081063,29.49827307081063,29.49827307081063,29.49827307081063,0.158
29.55536751446188,29.55536751446188,29.55536751446188,29.55536751446188,0.159
29.582733084867986,29.582733084867986,29.582733084867986,29.582733084867986,0.16
29.638543745945384,29.638543745945384,29.638543745945384,29.638543745945384,0.161
29.66905152054251,29.66905152054251,29.66905152054251,29.66905152054251,0.162
29.718979715931432,29.718979715931432,29.718979715931432,29.718979715931432,0.163
29.744912514916276,29.744912514916276,29.744912514916276,29.744912514916276,0.164
29.76548454243955,29.76548454243955,29.76548454243955,29.76548454243955,0.165
29.85923632231345,29.85923632231345,29.85923632231345,29.85923632231345,0.166
29.91503276517044,29.91503276517044,29.91503276517044,29.91503276517044,0.167
29.92277809115958,29.92277809115958,29.92277809115958,29.92277809115958,0.168
30.015598094406407,30.015598094406407,30.015598094406407,30.015598094406407,0.169
30.03580098792524,30.03580098792524,30.03580098792524,30.03580098792524,0.17
30.067502349498582,30.067502349498582,30.067502349498582,30.067502349498582,0.171
30.09617212643258,30.09617212643258,30.09617212643258,30.09617212643258,0.172
30.11166602131293,30.11166602131293,30.11166602131293,30.11166602131293,0.173
30.244397837264195,30.244397837264195,30.244397837264195,30.244397837264195,0.174
30.25228766330391,30.25228766330391,30.25228766330391,30.25228766330391,0.175
30.2543407354411,30.2543407354411,30.2543407354411,30.2543407354411,0.176
30.28945454094085,30.28945454094085,30.28945454094085,30.28945454094085,0.177
30.35502551274809,30.35502551274809,30.35502551274809,30.35502551274809,0.178
30.398239469779305,30.398239469779305,30.398239469779305,30.398239469779305,0.179
30.430433150669497,30.430433150669497,30.430433150669497,30.430433150669497,0.18
30.43938169256285,30.43938169256285,30.43938169256285,30.43938169256285,0.181
30.486743224995728,30.486743224995728,30.486743224995728,30.486743224995728,0.182
30.523653175428343,30.523653175428343,30.523653175428343,30.523653175428343,0.183
30.52941768780537,30.52941768780537,30.52941768780537,30.52941768780537,0.184
30.533748586794687,30.533748586794687,30.533748586794687,30.533748586794687,0.185
30.5372963054174,30.5372963054174,30.5372963054174,30.5372963054174,0.186
30.53852944718332,30.53852944718332,30.53852944718332,30.53852944718332,0.187
30.610302502226347,30.610302502226347,30.610302502226347,30.610302502226347,0.188
30.69585300891158,30.69585300891158,30.69585300891158,30.69585300891158,0.189
30.763194068925586,30.763194068925586,30.763194068925586,30.763194068925586,0.19
30.778593204352344,30.778593204352344,30.778593204352344,30.778593204352344,0.191
30.860483552207693,30.860483552207693,30.860483552207693,30.860483552207693,0.192
31.03088013415635,31.03088013415635,31.03088013415635,31.03088013415635,0.193
31.112784797887237,31.112784797887237,31.112784797887237,31.112784797887237,0.194
31.277949839304647,31.277949839304647,31.277949839304647,31.277949839304647,0.195
31.347112508483814,31.347112508483814,31.347112508483814,31.347112508483814,0.196
31.427551219176856,31.427551219176856,31.427551219176856,31.427551219176856,0.197
31.45240099053063,31.45240099053063,31.45240099053063,31.45240099053063,0.198
31.462646737395428,31.462646737395428,31.462646737395428,31.462646737395428,0.199
31.46684176630168,31.46684176630168,31.46684176630168,31.46684176630168,0.2
31.477329089897744,31.477329089897744,31.477329089897744,31.477329089897744,0.201
31.4875806619372,31.4875806619372,31.4875806619372,31.4875806619372,0.202
31.5164859763683,31.5164859763683,31.5164859763683,31.5164859763683,0.203
31.525003748293976,31.525003748293976,31.525003748293976,31.525003748293976,0.204
31.585598448386506,31.585598448386506,31.585598448386506,31.585598448386506,0.205
31.58860452201725,31.58860452201725,31.58860452201725,31.58860452201725,0.206
31.66555751613298,31.66555751613298,31.66555751613298,31.66555751613298,0.207
31.740620268165436,31.740620268165436,31.740620268165436,31.740620268165436,0.208
31.767402965121438,31.767402965121438,31.767402965121438,31.767402965121438,0.209
31.7890735627224,31.7890735627224,31.7890735627224,31.7890735627224,0.21
31.85984904912777,31.85984904912777,31.85984904912777,31.85984904912777,0.211
31.928849920465908,31.928849920465908,31.928849920465908,31.928849920465908,0.212
32.046165387761015,32.046165387761015,32.046165387761015,32.046165387761015,0.213
32.146045197045865,32.146045197045865,32.146045197045865,32.146045197045865,0.214
32.163846283489924,32.163846283489924,32.163846283489924,32.163846283489924,0.215
32.17661493942761,32.17661493942761,32.17661493942761,32.17661493942761,0.216
32.270125154145504,32.270125154145504,32.270125154145504,32.270125154145504,0.217
32.270625141781814,32.270625141781814,32.270625141781814,32.270625141781814,0.218
32.27594186497724,32.27594186497724,32.27594186497724,32.27594186497724,0.219
32.35850965640707,32.35850965640707,32.35850965640707,32.35850965640707,0.22
32.36824836362279,32.36824836362279,32.36824836362279,32.36824836362279,0.221
32.42153348922543,32.42153348922543,32.42153348922543,32.42153348922543,0.222
32.430973513762765,32.430973513762765,32.430973513762765,32.430973513762765,0.223
32.47468102690321,32.47468102690321,32.47468102690321,32.47468102690321,0.224
32.50632887794115,32.50632887794115,32.50632887794115,32.50632887794115,0.225
32.59781017637283,32.59781017637283,32.59781017637283,32.59781017637283,0.226
32.639165177162006,32.639165177162006,32.639165177162006,32.639165177162006,0.227
32.677664610300994,32.677664610300994,32.677664610300994,32.677664610300994,0.228
32.677799280967,32.677799280967,32.677799280967,32.677799280967,0.229
32.68863931897869,32.68863931897869,32.68863931897869,32.68863931897869,0.23
32.7134497331976,32.7134497331976,32.7134497331976,32.7134497331976,0.231
32.716526529077846,32.716526529077846,32.716526529077846,32.716526529077846,0.232
32.88004496365219,32.88004496365219,32.88004496365219,32.88004496365219,0.233
32.88739081733075,32.88739081733075,32.88739081733075,32.88739081733075,0.234
32.896502658671466,32.896502658671466,32.896502658671466,32.896502658671466,0.235
32.9045245003119,32.9045245003119,32.9045245003119,32.9045245003119,0.236
33.105763873223914,33.105763873223914,33.105763873223914,33.105763873223914,0.237
33.11055264934671,33.11055264934671,33.11055264934671,33.11055264934671,0.238
33.121400131753944,33.121400131753944,33.121400131753944,33.121400131753944,0.239
33.13130240816957,33.13130240816957,33.13130240816957,33.13130240816957,0.24
33.18298157341418,33.18298157341418,33.18298157341418,33.18298157341418,0.241
33.193285031601235,33.193285031601235,33.193285031601235,33.193285031601235,0.242
33.21416230541652,33.21416230541652,33.21416230541652,33.21416230541652,0.243
33.2448597871567,33.2448597871567,33.2448597871567,33.2448597871567,0.244
33.32244420301577,33.32244420301577,33.32244420301577,33.32244420301577,0.245
33.331210081491584,33.331210081491584,33.331210081491584,33.331210081491584,0.246
33.33190620044841,33.33190620044841,33.33190620044841,33.33190620044841,0.247
33.359629852699705,33.359629852699705,33.359629852699705,33.359629852699705,0.248
33.40672738000757,33.40672738000757,33.40672738000757,33.40672738000757,0.249
33.43816823462912,33.43816823462912,33.43816823462912,33.43816823462912,0.25
33.458677858975506,33.458677858975506,33.458677858975506,33.458677858975506,0.251
33.462798907327794,33.462798907327794,33.462798907327794,33.462798907327794,0.252
33.560221975346,33.560221975346,33.560221975346,33.560221975346,0.253
33.607332057221754,33.607332057221754,33.607332057221754,33.607332057221754,0.254
33.61998314379394,33.61998314379394,33.61998314379394,33.61998314379394,0.255
33.63023177612924,33.63023177612924,33.63023177612924,33.63023177612924,0.256
33.63692600339836,33.63692600339836,33.63692600339836,33.63692600339836,0.257
33.64175686675774,33.64175686675774,33.64175686675774,33.64175686675774,0.258
33.66167325501249,33.66167325501249,33.66167325501249,33.66167325501249,0.259
33.67608073029172,33.67608073029172,33.67608073029172,33.67608073029172,0.26
33.67617593068766,33.67617593068766,33.67617593068766,33.67617593068766,0.261
33.69880441454109,33.69880441454109,33.69880441454109,33.69880441454109,0.262
33.70010771351087,33.70010771351087,33.70010771351087,33.70010771351087,0.263
33.72264832392542,33.72264832392542,33.72264832392542,33.72264832392542,0.264
33.76587889832987,33.76587889832987,33.76587889832987,33.76587889832987,0.265
33.777587770759176,33.777587770759176,33.777587770759176,33.777587770759176,0.266
33.78177351463306,33.78177351463306,33.78177351463306,33.78177351463306,0.267
33.79518276466018,33.79518276466018,33.79518276466018,33.79518276466018,0.268
33.821082331996884,33.821082331996884,33.821082331996884,33.821082331996884,0.269
33.826099271284114,33.826099271284114,33.826099271284114,33.826099271284114,0.27
33.87058250212768,33.87058250212768,33.87058250212768,33.87058250212768,0.271
33.98415357640987,33.98415357640987,33.98415357640987,33.98415357640987,0.272
33.99672665007805,33.99672665007805,33.99672665007805,33.99672665007805,0.273
33.99988324496424,33.99988324496424,33.99988324496424,33.99988324496424,0.274
34.05026871008265,34.05026871008265,34.05026871008265,34.05026871008265,0.275
34.05673685134551,34.05673685134551,34.05673685134551,34.05673685134551,0.276
34.09250222282353,34.09250222282353,34.09250222282353,34.09250222282353,0.277
34.16649538917222,34.16649538917222,34.16649538917222,34.16649538917222,0.278
34.1673707465043,34.1673707465043,34.1673707465043,34.1673707465043,0.279
34.1743180498716,34.1743180498716,34.1743180498716,34.1743180498716,0.28
34.17494938391609,34.17494938391609,34.17494938391609,34.17494938391609,0.281
34.17687076412776,34.17687076412776,34.17687076412776,34.17687076412776,0.282
34.21670347071916,34.21670347071916,34.21670347071916,34.21670347071916,0.283
34.225119335396705,34.225119335396705,34.225119335396705,34.225119335396705,0.284
34.257513413864665,34.257513413864665,34.257513413864665,34.257513413864665,0.285
34.297668514769484,34.297668514769484,34.297668514769484,34.297668514769484,0.286
34.317949475996485,34.317949475996485,34.317949475996485,34.317949475996485,0.287
34.37694456380037,34.37694456380037,34.37694456380037,34.37694456380037,0.288
34.40236789465675,34.40236789465675,34.40236789465675,34.40236789465675,0.289
34.406582724583515,34.406582724583515,34.406582724583515,34.406582724583515,0.29
34.41706445368189,34.41706445368189,34.41706445368189,34.41706445368189,0.291
34.42570760181591,34.42570760181591,34.42570760181591,34.42570760181591,0.292
34.501191454825666,34.501191454825666,34.501191454825666,34.501191454825666,0.293
34.545850290475414,34.545850290475414,34.545850290475414,34.545850290475414,0.294
34.62377152153411,34.62377152153411,34.62377152153411,34.62377152153411,0.295
34.6264185487796,34.6264185487796,34.6264185487796,34.6264185487796,0.296
34.62800744249108,34.62800744249108,34.62800744249108,34.62800744249108,0.297
34.713203444879774,34.713203444879774,34.713203444879774,34.713203444879774,0.298
34.79567281304927,34.79567281304927,34.79567281304927,34.79567281304927,0.299
34.8888160916112,34.8888160916112,34.8888160916112,34.8888160916112,0.3
34.89550962175827,34.89550962175827,34.89550962175827,34.89550962175827,0.301
34.9137452834085,34.9137452834085,34.9137452834085,34.9137452834085,0.302
34.91608534674424,34.91608534674424,34.91608534674424,34.91608534674424,0.303
34.921953358819394,34.921953358819394,34.921953358819394,34.921953358819394,0.304
34.95061870942626,34.95061870942626,34.95061870942626,34.95061870942626,0.305
34.978726927463306,34.978726927463306,34.978726927463306,34.978726927463306,0.306
35.001499601322564,35.001499601322564,35.001499601322564,35.001499601322564,0.307
35.00625326023073,35.00625326023073,35.00625326023073,35.00625326023073,0.308
35.021136663468894,35.021136663468894,35.021136663468894,35.021136663468894,0.309
35.16895695213833,35.16895695213833,35.16895695213833,35.16895695213833,0.31
35.19023400084657,35.19023400084657,35.19023400084657,35.19023400084657,0.311
35.19743298863152,35.19743298863152,35.19743298863152,35.19743298863152,0.312
35.23318947856286,35.23318947856286,35.23318947856286,35.23318947856286,0.313
35.28856179887517,35.28856179887517,35.28856179887517,35.28856179887517,0.314
35.30941736987484,35.30941736987484,35.30941736987484,35.30941736987484,0.315
35.34667651176442,35.34667651176442,35.34667651176442,35.34667651176442,0.316
35.37500031340414,35.37500031340414,35.37500031340414,35.37500031340414,0.317
35.43041175906877,35.43041175906877,35.43041175906877,35.43041175906877,0.318
35.47772247125499,35.47772247125499,35.47772247125499,35.47772247125499,0.319
35.485099188664286,35.485099188664286,35.485099188664286,35.485099188664286,0.32
35.52862695304115,35.52862695304115,35.52862695304115,35.52862695304115,0.321
35.59068569155077,35.59068569155077,35.59068569155077,35.59068569155077,0.322
35.70678148925306,35.70678148925306,35.70678148925306,35.70678148925306,0.323
35.7104788547653,35.7104788547653,35.7104788547653,35.7104788547653,0.324
35.72335994363069,35.72335994363069,35.72335994363069,35.72335994363069,0.325
35.723774131591924,35.723774131591924,35.723774131591924,35.723774131591924,0.326
36.04111076404688,36.04111076404688,36.04111076404688,36.04111076404688,0.327
36.0906869578353,36.0906869578353,36.0906869578353,36.0906869578353,0.328
36.13028707470711,36.13028707470711,36.13028707470711,36.13028707470711,0.329
36.132332902267095,36.132332902267095,36.132332902267095,36.132332902267095,0.33
36.13908938334951,36.13908938334951,36.13908938334951,36.13908938334951,0.331
36.14626224577479,36.14626224577479,36.14626224577479,36.14626224577479,0.332
36.18558571781528,36.18558571781528,36.18558571781528,36.18558571781528,0.333
36.195129468760726,36.195129468760726,36.195129468760726,36.195129468760726,0.334
36.21047684865557,36.21047684865557,36.21047684865557,36.21047684865557,0.335
36.26070903506852,36.26070903506852,36.26070903506852,36.26070903506852,0.336
36.26792039835932,36.26792039835932,36.26792039835932,36.26792039835932,0.337
36.3920203054696,36.3920203054696,36.3920203054696,36.3920203054696,0.338
36.43136294130026,36.43136294130026,36.43136294130026,36.43136294130026,0.339
36.51890766036675,36.51890766036675,36.51890766036675,36.51890766036675,0.34
36.55652681387416,36.55652681387416,36.55652681387416,36.55652681387416,0.341
36.592273560167605,36.592273560167605,36.592273560167605,36.592273560167605,0.342
36.64736688024765,36.64736688024765,36.64736688024765,36.64736688024765,0.343
36.736902108479626,36.736902108479626,36.736902108479626,36.736902108479626,0.344
36.76518594909005,36.76518594909005,36.76518594909005,36.76518594909005,0.345
36.83345415754199,36.83345415754199,36.83345415754199,36.83345415754199,0.346
36.93631345097626,36.93631345097626,36.93631345097626,36.93631345097626,0.347
36.94873208514567,36.94873208514567,36.94873208514567,36.94873208514567,0.348
36.96363732553226,36.96363732553226,36.96363732553226,36.96363732553226,0.349
36.965964900719584,36.965964900719584,36.965964900719584,36.965964900719584,0.35
36.99138888421341,36.99138888421341,36.99138888421341,36.99138888421341,0.351
37.05888667809436,37.05888667809436,37.05888667809436,37.05888667809436,0.352
37.1022029431546,37.1022029431546,37.1022029431546,37.1022029431546,0.353
37.34140323628682,37.34140323628682,37.34140323628682,37.34140323628682,0.354
37.41839438716461,37.41839438716461,37.41839438716461,37.41839438716461,0.355
37.418771610620816,37.418771610620816,37.418771610620816,37.418771610620816,0.356
37.4576785491209,37.4576785491209,37.4576785491209,37.4576785491209,0.357
37.64365216448609,37.64365216448609,37.64365216448609,37.64365216448609,0.358
37.86838472480782,37.86838472480782,37.86838472480782,37.86838472480782,0.359
37.87561422360922,37.87561422360922,37.87561422360922,37.87561422360922,0.36
37.88354457343049,37.88354457343049,37.88354457343049,37.88354457343049,0.361
37.89678799140088,37.89678799140088,37.89678799140088,37.89678799140088,0.362
37.97896850755368,37.97896850755368,37.97896850755368,37.97896850755368,0.363
38.00156444376438,38.00156444376438,38.00156444376438,38.00156444376438,0.364
38.19289180856615,38.19289180856615,38.19289180856615,38.19289180856615,0.365
38.34058998077455,38.34058998077455,38.34058998077455,38.34058998077455,0.366
38.38323154273966,38.38323154273966,38.38323154273966,38.38323154273966,0.367
38.48743587221029,38.48743587221029,38.48743587221029,38.48743587221029,0.368
38.5434508542122,38.5434508542122,38.5434508542122,38.5434508542122,0.369
38.5681365785638,38.5681365785638,38.5681365785638,38.5681365785638,0.37
38.59352293841658,38.59352293841658,38.59352293841658,38.59352293841658,0.371
38.66164147671628,38.66164147671628,38.66164147671628,38.66164147671628,0.372
38.77387109599339,38.77387109599339,38.77387109599339,38.77387109599339,0.373
38.862906559711774,38.862906559711774,38.862906559711774,38.862906559711774,0.374
38.87124066403991,38.87124066403991,38.87124066403991,38.87124066403991,0.375
38.95050084656954,38.95050084656954,38.95050084656954,38.95050084656954,0.376
38.97738852976757,38.97738852976757,38.97738852976757,38.97738852976757,0.377
39.04667342502013,39.04667342502013,39.04667342502013,39.04667342502013,0.378
39.07731580884501,39.07731580884501,39.07731580884501,39.07731580884501,0.379
39.10251891020374,39.10251891020374,39.10251891020374,39.10251891020374,0.38
39.16051434029824,39.16051434029824,39.16051434029824,39.16051434029824,0.381
39.2724859975339,39.2724859975339,39.2724859975339,39.2724859975339,0.382
39.28739432413085,39.28739432413085,39.28739432413085,39.28739432413085,0.383
39.29558587423985,39.29558587423985,39.29558587423985,39.29558587423985,0.384
39.304224351764525,39.304224351764525,39.304224351764525,39.304224351764525,0.385
39.35535427079772,39.35535427079772,39.35535427079772,39.35535427079772,0.386
39.3723149988472,39.3723149988472,39.3723149988472,39.3723149988472,0.387
39.47686486570279,39.47686486570279,39.47686486570279,39.47686486570279,0.388
39.5318689337855,39.5318689337855,39.5318689337855,39.5318689337855,0.389
39.58119756154085,39.58119756154085,39.58119756154085,39.58119756154085,0.39
39.58864069303061,39.58864069303061,39.58864069303061,39.58864069303061,0.391
39.68447743832224,39.68447743832224,39.68447743832224,39.68447743832224,0.392
39.75069777824232,39.75069777824232,39.75069777824232,39.75069777824232,0.393
39.88886996103024,39.88886996103024,39.88886996103024,39.88886996103024,0.394
39.91935885737591,39.91935885737591,39.91935885737591,39.91935885737591,0.395
40.016633621357386,40.016633621357386,40.016633621357386,40.016633621357386,0.396
40.078040652513465,40.078040652513465,40.078040652513465,40.078040652513465,0.397
40.140198243805685,40.140198243805685,40.140198243805685,40.140198243805685,0.398
40.270788525416826,40.270788525416826,40.270788525416826,40.270788525416826,0.399
40.289447838070274,40.289447838070274,40.289447838070274,40.289447838070274,0.4
40.29338348980357,40.29338348980357,40.29338348980357,40.29338348980357,0.401
40.32437430438704,40.32437430438704,40.32437430438704,40.32437430438704,0.402
40.36987592965576,40.36987592965576,40.36987592965576,40.36987592965576,0.403
40.4303391655181,40.4303391655181,40.4303391655181,40.4303391655181,0.404
40.441925356266665,40.441925356266665,40.441925356266665,40.441925356266665,0.405
40.474859551768425,40.474859551768425,40.474859551768425,40.474859551768425,0.406
40.474880979061744,40.474880979061744,40.474880979061744,40.474880979061744,0.407
40.55905687440947,40.55905687440947,40.55905687440947,40.55905687440947,0.408
40.59855929663684,40.59855929663684,40.59855929663684,40.59855929663684,0.409
40.62038056888297,40.62038056888297,40.62038056888297,40.62038056888297,0.41
40.63292887261392,40.63292887261392,40.63292887261392,40.63292887261392,0.411
40.743487784752645,40.743487784752645,40.743487784752645,40.743487784752645,0.412
40.77049277515171,40.77049277515171,40.77049277515171,40.77049277515171,0.413
40.85631857982863,40.85631857982863,40.85631857982863,40.85631857982863,0.414
40.85747809348671,40.85747809348671,40.85747809348671,40.85747809348671,0.415
40.900733719015854,40.900733719015854,40.900733719015854,40.900733719015854,0.416
40.94400869891385,40.94400869891385,40.94400869891385,40.94400869891385,0.417
41.04840171796828,41.04840171796828,41.04840171796828,41.04840171796828,0.418
41.262719037651664,41.262719037651664,41.262719037651664,41.262719037651664,0.419
41.34339144604716,41.34339144604716,41.34339144604716,41.34339144604716,0.42
41.34458557651512,41.34458557651512,41.34458557651512,41.34458557651512,0.421
41.34894662043265,41.34894662043265,41.34894662043265,41.34894662043265,0.422
41.48449351434164,41.48449351434164,41.48449351434164,41.48449351434164,0.423
41.50353594936082,41.50353594936082,41.50353594936082,41.50353594936082,0.424
41.57422935995179,41.57422935995179,41.57422935995179,41.57422935995179,0.425
41.6872446362328,41.6872446362328,41.6872446362328,41.6872446362328,0.426
41.69374991495672,41.69374991495672,41.69374991495672,41.69374991495672,0.427
41.735671146407135,41.735671146407135,41.735671146407135,41.735671146407135,0.428
41.75835364396045,41.75835364396045,41.75835364396045,41.75835364396045,0.429
41.88040713977594,41.88040713977594,41.88040713977594,41.88040713977594,0.43
42.00132451160784,42.00132451160784,42.00132451160784,42.00132451160784,0.431
42.026568190431085,42.026568190431085,42.026568190431085,42.026568190431085,0.432
42.038086429235776,42.038086429235776,42.038086429235776,42.038086429235776,0.433
42.07675272396615,42.07675272396615,42.07675272396615,42.07675272396615,0.434
42.11970799261326,42.11970799261326,42.11970799261326,42.11970799261326,0.435
42.11976611888944,42.11976611888944,42.11976611888944,42.11976611888944,0.436
42.16785262936072,42.16785262936072,42.16785262936072,42.16785262936072,0.437
42.21554134973777,42.21554134973777,42.21554134973777,42.21554134973777,0.438
42.22490994075692,42.22490994075692,42.22490994075692,42.22490994075692,0.439
42.25318199444741,42.25318199444741,42.25318199444741,42.25318199444741,0.44
42.25635815149966,42.25635815149966,42.25635815149966,42.25635815149966,0.441
42.28907036325103,42.28907036325103,42.28907036325103,42.28907036325103,0.442
42.35814265105335,42.35814265105335,42.35814265105335,42.35814265105335,0.443
42.421154267214064,42.421154267214064,42.421154267214064,42.421154267214064,0.444
42.50830623598635,42.50830623598635,42.50830623598635,42.50830623598635,0.445
42.54724117379732,42.54724117379732,42.54724117379732,42.54724117379732,0.446
42.56159297302232,42.56159297302232,42.56159297302232,42.56159297302232,0.447
42.631138032814334,42.631138032814334,42.631138032814334,42.631138032814334,0.448
42.66589931309415,42.66589931309415,42.66589931309415,42.66589931309415,0.449
42.77262444482104,42.77262444482104,42.77262444482104,42.77262444482104,0.45
42.80857633730596,42.80857633730596,42.80857633730596,42.80857633730596,0.451
42.825062414925256,42.825062414925256,42.825062414925256,42.825062414925256,0.452
42.8388764916328,42.8388764916328,42.8388764916328,42.8388764916328,0.453
42.84822787674596,42.84822787674596,42.84822787674596,42.84822787674596,0.454
42.86713203964245,42.86713203964245,42.86713203964245,42.86713203964245,0.455
42.87832765206075,42.87832765206075,42.87832765206075,42.87832765206075,0.456
42.88103967140549,42.88103967140549,42.88103967140549,42.88103967140549,0.457
43.18289597467664,43.18289597467664,43.18289597467664,43.18289597467664,0.458
43.20752668430979,43.20752668430979,43.20752668430979,43.20752668430979,0.459
43.37791683838975,43.37791683838975,43.37791683838975,43.37791683838975,0.46
43.40816215266285,43.40816215266285,43.40816215266285,43.40816215266285,0.461
43.41065016572305,43.41065016572305,43.41065016572305,43.41065016572305,0.462
43.41370867824024,43.41370867824024,43.41370867824024,43.41370867824024,0.463
43.618680434703606,43.618680434703606,43.618680434703606,43.618680434703606,0.464
43.66176364007856,43.66176364007856,43.66176364007856,43.66176364007856,0.465
43.67028654896925,43.67028654896925,43.67028654896925,43.67028654896925,0.466
43.679930905438674,43.679930905438674,43.679930905438674,43.679930905438674,0.467
43.696279179281866,43.696279179281866,43.696279179281866,43.696279179281866,0.468
43.87524960037131,43.87524960037131,43.87524960037131,43.87524960037131,0.469
43.89723893867364,43.89723893867364,43.89723893867364,43.89723893867364,0.47
43.90592289104807,43.90592289104807,43.90592289104807,43.90592289104807,0.471
43.965047239333,43.965047239333,43.965047239333,43.965047239333,0.472
44.1485578039869,44.1485578039869,44.1485578039869,44.1485578039869,0.473
44.15283205540424,44.15283205540424,44.15283205540424,44.15283205540424,0.474
44.23498725757134,44.23498725757134,44.23498725757134,44.23498725757134,0.475
44.274119097615824,44.274119097615824,44.274119097615824,44.274119097615824,0.476
44.32767871749264,44.32767871749264,44.32767871749264,44.32767871749264,0.477
44.3341827376752,44.3341827376752,44.3341827376752,44.3341827376752,0.478
44.34663899706637,44.34663899706637,44.34663899706637,44.34663899706637,0.479
44.36452721544837,44.36452721544837,44.36452721544837,44.36452721544837,0.48
44.57038186445216,44.57038186445216,44.57038186445216,44.57038186445216,0.481
44.62061288404629,44.62061288404629,44.62061288404629,44.62061288404629,0.482
44.64140302703234,44.64140302703234,44.64140302703234,44.64140302703234,0.483
45.02198609024551,45.02198609024551,45.02198609024551,45.02198609024551,0.484
45.09825177924445,45.09825177924445,45.09825177924445,45.09825177924445,0.485
45.11718026979887,45.11718026979887,45.11718026979887,45.11718026979887,0.486
45.23714008914648,45.23714008914648,45.23714008914648,45.23714008914648,0.487
45.34345491452787,45.34345491452787,45.34345491452787,45.34345491452787,0.488
45.39411444251223,45.39411444251223,45.39411444251223,45.39411444251223,0.489
45.46140809780491,45.46140809780491,45.46140809780491,45.46140809780491,0.49
45.46890076407529,45.46890076407529,45.46890076407529,45.46890076407529,0.491
45.4743828197204,45.4743828197204,45.4743828197204,45.4743828197204,0.492
45.53292865955336,45.53292865955336,45.53292865955336,45.53292865955336,0.493
45.60606583252146,45.60606583252146,45.60606583252146,45.60606583252146,0.494
45.8950393545995,45.8950393545995,45.8950393545995,45.8950393545995,0.495
45.89891535666263,45.89891535666263,45.89891535666263,45.89891535666263,0.496
45.9319639997378,45.9319639997378,45.9319639997378,45.9319639997378,0.497
46.07476094966082,46.07476094966082,46.07476094966082,46.07476094966082,0.498
46.09844643460541,46.09844643460541,46.09844643460541,46.09844643460541,0.499
46.26290189442111,46.26290189442111,46.26290189442111,46.26290189442111,0.5
46.330623021349936,46.330623021349936,46.330623021349936,46.330623021349936,0.501
46.338403627496696,46.338403627496696,46.338403627496696,46.338403627496696,0.502
46.42575995880101,46.42575995880101,46.42575995880101,46.42575995880101,0.503
46.46121929377345,46.46121929377345,46.46121929377345,46.46121929377345,0.504
46.508654293169,46.508654293169,46.508654293169,46.508654293169,0.505
46.56152569789478,46.56152569789478,46.56152569789478,46.56152569789478,0.506
46.66781853894405,46.66781853894405,46.66781853894405,46.66781853894405,0.507
46.70716468259244,46.70716468259244,46.70716468259244,46.70716468259244,0.508
46.725989706479865,46.725989706479865,46.725989706479865,46.725989706479865,0.509
46.78599234829003,46.78599234829003,46.78599234829003,46.78599234829003,0.51
46.80340979426637,46.80340979426637,46.80340979426637,46.80340979426637,0.511
46.92279587151045,46.92279587151045,46.92279587151045,46.92279587151045,0.512
46.96749437166617,46.96749437166617,46.96749437166617,46.96749437166617,0.513
47.09649872953694,47.09649872953694,47.09649872953694,47.09649872953694,0.514
47.17450554756866,47.17450554756866,47.17450554756866,47.17450554756866,0.515
47.23768878830211,47.23768878830211,47.23768878830211,47.23768878830211,0.516
47.25304799911278,47.25304799911278,47.25304799911278,47.25304799911278,0.517
47.54582404018169,47.54582404018169,47.54582404018169,47.54582404018169,0.518
47.555386132264175,47.555386132264175,47.555386132264175,47.555386132264175,0.519
47.5930537745086,47.5930537745086,47.5930537745086,47.5930537745086,0.52
47.65140531425379,47.65140531425379,47.65140531425379,47.65140531425379,0.521
47.66128963106988,47.66128963106988,47.66128963106988,47.66128963106988,0.522
47.81563212999728,47.81563212999728,47.81563212999728,47.81563212999728,0.523
47.844281333005085,47.844281333005085,47.844281333005085,47.844281333005085,0.524
47.84820698460086,47.84820698460086,47.84820698460086,47.84820698460086,0.525
47.88952888641924,47.88952888641924,47.88952888641924,47.88952888641924,0.526
48.03700184870749,48.03700184870749,48.03700184870749,48.03700184870749,0.527
48.05196621788085,48.05196621788085,48.05196621788085,48.05196621788085,0.528
48.06033676297477,48.06033676297477,48.06033676297477,48.06033676297477,0.529
48.52986478870328,48.52986478870328,48.52986478870328,48.52986478870328,0.53
48.55951193342683,48.55951193342683,48.55951193342683,48.55951193342683,0.531
48.66292645869866,48.66292645869866,48.66292645869866,48.66292645869866,0.532
48.70325844734331,48.70325844734331,48.70325844734331,48.70325844734331,0.533
48.76819530770113,48.76819530770113,48.76819530770113,48.76819530770113,0.534
48.880143683424905,48.880143683424905,48.880143683424905,48.880143683424905,0.535
49.062189016221645,49.062189016221645,49.062189016221645,49.062189016221645,0.536
49.10928718578036,49.10928718578036,49.10928718578036,49.10928718578036,0.537
49.162168628218936,49.162168628218936,49.162168628218936,49.162168628218936,0.538
49.175637832210455,49.175637832210455,49.175637832210455,49.175637832210455,0.539
49.26807730210001,49.26807730210001,49.26807730210001,49.26807730210001,0.54
49.36120426957879,49.36120426957879,49.36120426957879,49.36120426957879,0.541
49.38258043506097,49.38258043506097,49.38258043506097,49.38258043506097,0.542
49.4195610791046,49.4195610791046,49.4195610791046,49.4195610791046,0.543
49.49529116636306,49.49529116636306,49.49529116636306,49.49529116636306,0.544
49.50952229152185,49.50952229152185,49.50952229152185,49.50952229152185,0.545
49.74662487918925,49.74662487918925,49.74662487918925,49.74662487918925,0.546
49.82033437546837,49.82033437546837,49.82033437546837,49.82033437546837,0.547
49.88523068293391,49.88523068293391,49.88523068293391,49.88523068293391,0.548
49.89474787011631,49.89474787011631,49.89474787011631,49.89474787011631,0.549
49.92800386817262,49.92800386817262,49.92800386817262,49.92800386817262,0.55
50.08144753926995,50.08144753926995,50.08144753926995,50.08144753926995,0.551
50.11098900858867,50.11098900858867,50.11098900858867,50.11098900858867,0.552
50.12511371332691,50.12511371332691,50.12511371332691,50.12511371332691,0.553
50.1671435530622,50.1671435530622,50.1671435530622,50.1671435530622,0.554
50.18335474630612,50.18335474630612,50.18335474630612,50.18335474630612,0.555
50.18877398138879,50.18877398138879,50.18877398138879,50.18877398138879,0.556
50.54119202855241,50.54119202855241,50.54119202855241,50.54119202855241,0.557
50.56300561565172,50.56300561565172,50.56300561565172,50.56300561565172,0.558
50.56645581678496,50.56645581678496,50.56645581678496,50.56645581678496,0.559
50.68944751098204,50.68944751098204,50.68944751098204,50.68944751098204,0.56
50.788595283991214,50.788595283991214,50.788595283991214,50.788595283991214,0.561
50.80214729806763,50.80214729806763,50.80214729806763,50.80214729806763,0.562
50.86866307507759,50.86866307507759,50.86866307507759,50.86866307507759,0.563
50.93327621206949,50.93327621206949,50.93327621206949,50.93327621206949,0.564
51.03629489535732,51.03629489535732,51.03629489535732,51.03629489535732,0.565
51.04717256209344,51.04717256209344,51.04717256209344,51.04717256209344,0.566
51.06387298559034,51.06387298559034,51.06387298559034,51.06387298559034,0.567
51.07586634633939,51.07586634633939,51.07586634633939,51.07586634633939,0.568
51.09939706900276,51.09939706900276,51.09939706900276,51.09939706900276,0.569
51.105926580305706,51.105926580305706,51.105926580305706,51.105926580305706,0.57
51.1593139130127,51.1593139130127,51.1593139130127,51.1593139130127,0.571
51.191407931186696,51.191407931186696,51.191407931186696,51.191407931186696,0.572
51.2595010204242,51.2595010204242,51.2595010204242,51.2595010204242,0.573
51.38104465916324,51.38104465916324,51.38104465916324,51.38104465916324,0.574
51.40969028960564,51.40969028960564,51.40969028960564,51.40969028960564,0.575
51.419648464248695,51.419648464248695,51.419648464248695,51.419648464248695,0.576
51.43586069886647,51.43586069886647,51.43586069886647,51.43586069886647,0.577
51.50014510444317,51.50014510444317,51.50014510444317,51.50014510444317,0.578
51.611814998485606,51.611814998485606,51.611814998485606,51.611814998485606,0.579
51.74488176819624,51.74488176819624,51.74488176819624,51.74488176819624,0.58
51.78755582031218,51.78755582031218,51.78755582031218,51.78755582031218,0.581
51.98860738190828,51.98860738190828,51.98860738190828,51.98860738190828,0.582
52.087082587930325,52.087082587930325,52.087082587930325,52.087082587930325,0.583
52.18788611850308,52.18788611850308,52.18788611850308,52.18788611850308,0.584
52.22315390528266,52.22315390528266,52.22315390528266,52.22315390528266,0.585
52.254563676998345,52.254563676998345,52.254563676998345,52.254563676998345,0.586
52.28158404507906,52.28158404507906,52.28158404507906,52.28158404507906,0.587
52.29268050508694,52.29268050508694,52.29268050508694,52.29268050508694,0.588
52.29347899436639,52.29347899436639,52.29347899436639,52.29347899436639,0.589
52.31683261652595,52.31683261652595,52.31683261652595,52.31683261652595,0.59
52.322250712789966,52.322250712789966,52.322250712789966,52.322250712789966,0.591
52.43574533602728,52.43574533602728,52.43574533602728,52.43574533602728,0.592
52.48618107995569,52.48618107995569,52.48618107995569,52.48618107995569,0.593
52.72077022311865,52.72077022311865,52.72077022311865,52.72077022311865,0.594
52.90603698867032,52.90603698867032,52.90603698867032,52.90603698867032,0.595
53.192207299847766,53.192207299847766,53.192207299847766,53.192207299847766,0.596
53.22680622036427,53.22680622036427,53.22680622036427,53.22680622036427,0.597
53.35091402016506,53.35091402016506,53.35091402016506,53.35091402016506,0.598
53.80986391794263,53.80986391794263,53.80986391794263,53.80986391794263,0.599
53.84636535284666,53.84636535284666,53.84636535284666,53.84636535284666,0.6
53.91896050696687,53.91896050696687,53.91896050696687,53.91896050696687,0.601
53.92833205778421,53.92833205778421,53.92833205778421,53.92833205778421,0.602
53.95174122667355,53.95174122667355,53.95174122667355,53.95174122667355,0.603
54.09467355762831,54.09467355762831,54.09467355762831,54.09467355762831,0.604
54.10112143215245,54.10112143215245,54.10112143215245,54.10112143215245,0.605
54.1309341887448,54.1309341887448,54.1309341887448,54.1309341887448,0.606
54.22639732033728,54.22639732033728,54.22639732033728,54.22639732033728,0.607
54.33814789470176,54.33814789470176,54.33814789470176,54.33814789470176,0.608
54.44823798495346,54.44823798495346,54.44823798495346,54.44823798495346,0.609
54.47297099178326,54.47297099178326,54.47297099178326,54.47297099178326,0.61
54.682788230633264,54.682788230633264,54.682788230633264,54.682788230633264,0.611
54.923482872802445,54.923482872802445,54.923482872802445,54.923482872802445,0.612
55.02343768720506,55.02343768720506,55.02343768720506,55.02343768720506,0.613
55.32585681502249,55.32585681502249,55.32585681502249,55.32585681502249,0.614
55.4119165497546,55.4119165497546,55.4119165497546,55.4119165497546,0.615
55.5720124771577,55.5720124771577,55.5720124771577,55.5720124771577,0.616
55.57749753766656,55.57749753766656,55.57749753766656,55.57749753766656,0.617
55.61099534595005,55.61099534595005,55.61099534595005,55.61099534595005,0.618
55.64910426299238,55.64910426299238,55.64910426299238,55.64910426299238,0.619
56.01315247671508,56.01315247671508,56.01315247671508,56.01315247671508,0.62
56.26819305191925,56.26819305191925,56.26819305191925,56.26819305191925,0.621
56.43696575846,56.43696575846,56.43696575846,56.43696575846,0.622
56.64242584434552,56.64242584434552,56.64242584434552,56.64242584434552,0.623
56.65886237955742,56.65886237955742,56.65886237955742,56.65886237955742,0.624
56.82784275189576,56.82784275189576,56.82784275189576,56.82784275189576,0.625
56.93283499987646,56.93283499987646,56.93283499987646,56.93283499987646,0.626
57.00135530258426,57.00135530258426,57.00135530258426,57.00135530258426,0.627
57.16829968305019,57.16829968305019,57.16829968305019,57.16829968305019,0.628
57.175727508159255,57.175727508159255,57.175727508159255,57.175727508159255,0.629
57.354189207377104,57.354189207377104,57.354189207377104,57.354189207377104,0.63
57.3592258345512,57.3592258345512,57.3592258345512,57.3592258345512,0.631
57.75641464578997,57.75641464578997,57.75641464578997,57.75641464578997,0.632
57.76975827768877,57.76975827768877,57.76975827768877,57.76975827768877,0.633
57.9167544034225,57.9167544034225,57.9167544034225,57.9167544034225,0.634
58.17547667636339,58.17547667636339,58.17547667636339,58.17547667636339,0.635
58.285411055180624,58.285411055180624,58.285411055180624,58.285411055180624,0.636
58.36675730823134,58.36675730823134,58.36675730823134,58.36675730823134,0.637
58.58670985947656,58.58670985947656,58.58670985947656,58.58670985947656,0.638
58.7763684030576,58.7763684030576,58.7763684030576,58.7763684030576,0.639
58.77906025079984,58.77906025079984,58.77906025079984,58.77906025079984,0.64
59.37506925588029,59.37506925588029,59.37506925588029,59.37506925588029,0.641
59.521225997721416,59.521225997721416,59.521225997721416,59.521225997721416,0.642
59.6156977636751,59.6156977636751,59.6156977636751,59.6156977636751,0.643
59.83910763326758,59.83910763326758,59.83910763326758,59.83910763326758,0.644
60.10636678574889,60.10636678574889,60.10636678574889,60.10636678574889,0.645
60.109102991787424,60.109102991787424,60.109102991787424,60.109102991787424,0.646
60.235359999613785,60.235359999613785,60.235359999613785,60.235359999613785,0.647
60.3061698774174,60.3061698774174,60.3061698774174,60.3061698774174,0.648
60.6633908002208,60.6633908002208,60.6633908002208,60.6633908002208,0.649
60.72241642846487,60.72241642846487,60.72241642846487,60.72241642846487,0.65
60.80154272583813,60.80154272583813,60.80154272583813,60.80154272583813,0.651
60.85687788877251,60.85687788877251,60.85687788877251,60.85687788877251,0.652
60.90696460413821,60.90696460413821,60.90696460413821,60.90696460413821,0.653
60.92582119549612,60.92582119549612,60.92582119549612,60.92582119549612,0.654
61.03654406469074,61.03654406469074,61.03654406469074,61.03654406469074,0.655
61.18087838763682,61.18087838763682,61.18087838763682,61.18087838763682,0.656
61.21030440003126,61.21030440003126,61.21030440003126,61.21030440003126,0.657
61.25477762271041,61.25477762271041,61.25477762271041,61.25477762271041,0.658
61.27349376761669,61.27349376761669,61.27349376761669,61.27349376761669,0.659
61.348378625719,61.348378625719,61.348378625719,61.348378625719,0.66
61.35292161231075,61.35292161231075,61.35292161231075,61.35292161231075,0.661
61.42004409956944,61.42004409956944,61.42004409956944,61.42004409956944,0.662
61.43820703533051,61.43820703533051,61.43820703533051,61.43820703533051,0.663
61.62806651742231,61.62806651742231,61.62806651742231,61.62806651742231,0.664
61.888958860167335,61.888958860167335,61.888958860167335,61.888958860167335,0.665
62.08490347843157,62.08490347843157,62.08490347843157,62.08490347843157,0.666
62.494334197335874,62.494334197335874,62.494334197335874,62.494334197335874,0.667
62.60700613677608,62.60700613677608,62.60700613677608,62.60700613677608,0.668
62.75946169290535,62.75946169290535,62.75946169290535,62.75946169290535,0.669
62.782206225730576,62.782206225730576,62.782206225730576,62.782206225730576,0.67
62.83046473868952,62.83046473868952,62.83046473868952,62.83046473868952,0.671
62.85187817217622,62.85187817217622,62.85187817217622,62.85187817217622,0.672
63.03816672283533,63.03816672283533,63.03816672283533,63.03816672283533,0.673
63.32363339658732,63.32363339658732,63.32363339658732,63.32363339658732,0.674
63.46676937683378,63.46676937683378,63.46676937683378,63.46676937683378,0.675
63.820623608023794,63.820623608023794,63.820623608023794,63.820623608023794,0.676
63.85141786909143,63.85141786909143,63.85141786909143,63.85141786909143,0.677
64.06028027547917,64.06028027547917,64.06028027547917,64.06028027547917,0.678
64.23234138554345,64.23234138554345,64.23234138554345,64.23234138554345,0.679
64.28038133518307,64.28038133518307,64.28038133518307,64.28038133518307,0.68
64.49911315435212,64.49911315435212,64.49911315435212,64.49911315435212,0.681
64.78377671204979,64.78377671204979,64.78377671204979,64.78377671204979,0.682
65.11089091837984,65.11089091837984,65.11089091837984,65.11089091837984,0.683
65.14853906156631,65.14853906156631,65.14853906156631,65.14853906156631,0.684
65.42767344631004,65.42767344631004,65.42767344631004,65.42767344631004,0.685
65.63059140149187,65.63059140149187,65.63059140149187,65.63059140149187,0.686
66.02656566389594,66.02656566389594,66.02656566389594,66.02656566389594,0.687
66.10530888553615,66.10530888553615,66.10530888553615,66.10530888553615,0.688
66.5271949314777,66.5271949314777,66.5271949314777,66.5271949314777,0.689
66.5534384574849,66.5534384574849,66.5534384574849,66.5534384574849,0.69
66.81325131133568,66.81325131133568,66.81325131133568,66.81325131133568,0.691
66.88310015610163,66.88310015610163,66.88310015610163,66.88310015610163,0.692
66.95693982660826,66.95693982660826,66.95693982660826,66.95693982660826,0.693
66.9808352452515,66.9808352452515,66.9808352452515,66.9808352452515,0.694
67.18420119965897,67.18420119965897,67.18420119965897,67.18420119965897,0.695
67.29284358458416,67.29284358458416,67.29284358458416,67.29284358458416,0.696
67.42619919333987,67.42619919333987,67.42619919333987,67.42619919333987,0.697
67.71936147035366,67.71936147035366,67.71936147035366,67.71936147035366,0.698
67.79219573847308,67.79219573847308,67.79219573847308,67.79219573847308,0.699
68.36800391050845,68.36800391050845,68.36800391050845,68.36800391050845,0.7
68.6355628428224,68.6355628428224,68.6355628428224,68.6355628428224,0.701
68.82057685696256,68.82057685696256,68.82057685696256,68.82057685696256,0.702
68.87681557477708,68.87681557477708,68.87681557477708,68.87681557477708,0.703
69.00317150465501,69.00317150465501,69.00317150465501,69.00317150465501,0.704
69.01665060283183,69.01665060283183,69.01665060283183,69.01665060283183,0.705
69.43299000478898,69.43299000478898,69.43299000478898,69.43299000478898,0.706
69.44747322122595,69.44747322122595,69.44747322122595,69.44747322122595,0.707
69.57732251744712,69.57732251744712,69.57732251744712,69.57732251744712,0.708
69.69178872026085,69.69178872026085,69.69178872026085,69.69178872026085,0.709
69.76356010915252,69.76356010915252,69.76356010915252,69.76356010915252,0.71
69.79412250954722,69.79412250954722,69.79412250954722,69.79412250954722,0.711
70.44000547017575,70.44000547017575,70.44000547017575,70.44000547017575,0.712
70.9283891471015,70.9283891471015,70.9283891471015,70.9283891471015,0.713
71.49488322388787,71.49488322388787,71.49488322388787,71.49488322388787,0.714
71.56740388695911,71.56740388695911,71.56740388695911,71.56740388695911,0.715
71.66914523662125,71.66914523662125,71.66914523662125,71.66914523662125,0.716
71.80944184241517,71.80944184241517,71.80944184241517,71.80944184241517,0.717
72.1226445056089,72.1226445056089,72.1226445056089,72.1226445056089,0.718
72.12480397056339,72.12480397056339,72.12480397056339,72.12480397056339,0.719
72.62172705013784,72.62172705013784,72.62172705013784,72.62172705013784,0.72
72.73163661556599,72.73163661556599,72.73163661556599,72.73163661556599,0.721
73.00311335048052,73.00311335048052,73.00311335048052,73.00311335048052,0.722
73.24565926079788,73.24565926079788,73.24565926079788,73.24565926079788,0.723
73.66198780769157,73.66198780769157,73.66198780769157,73.66198780769157,0.724
73.71846648738672,73.71846648738672,73.71846648738672,73.71846648738672,0.725
73.81950795781566,73.81950795781566,73.81950795781566,73.81950795781566,0.726
73.91241784423377,73.91241784423377,73.91241784423377,73.91241784423377,0.727
74.22140950482667,74.22140950482667,74.22140950482667,74.22140950482667,0.728
74.3361713709738,74.3361713709738,74.3361713709738,74.3361713709738,0.729
74.50641401392392,74.50641401392392,74.50641401392392,74.50641401392392,0.73
74.58428496499502,74.58428496499502,74.58428496499502,74.58428496499502,0.731
74.74824331096477,74.74824331096477,74.74824331096477,74.74824331096477,0.732
74.88363725988987,74.88363725988987,74.88363725988987,74.88363725988987,0.733
75.26984094036598,75.26984094036598,75.26984094036598,75.26984094036598,0.734
75.77938932443759,75.77938932443759,75.77938932443759,75.77938932443759,0.735
75.90306502502848,75.90306502502848,75.90306502502848,75.90306502502848,0.736
76.12092183383315,76.12092183383315,76.12092183383315,76.12092183383315,0.737
76.20356511485562,76.20356511485562,76.20356511485562,76.20356511485562,0.738
76.23926710908792,76.23926710908792,76.23926710908792,76.23926710908792,0.739
76.27594107828082,76.27594107828082,76.27594107828082,76.27594107828082,0.74
76.48295590131261,76.48295590131261,76.48295590131261,76.48295590131261,0.741
76.51599923874416,76.51599923874416,76.51599923874416,76.51599923874416,0.742
76.76502053548006,76.76502053548006,76.76502053548006,76.76502053548006,0.743
76.94693074941591,76.94693074941591,76.94693074941591,76.94693074941591,0.744
76.97473320654694,76.97473320654694,76.97473320654694,76.97473320654694,0.745
77.07136035414398,77.07136035414398,77.07136035414398,77.07136035414398,0.746
77.07328697989428,77.07328697989428,77.07328697989428,77.07328697989428,0.747
77.3441436889293,77.3441436889293,77.3441436889293,77.3441436889293,0.748
77.53908902870242,77.53908902870242,77.53908902870242,77.53908902870242,0.749
77.57255061411172,77.57255061411172,77.57255061411172,77.57255061411172,0.75
77.75910500070427,77.75910500070427,77.75910500070427,77.75910500070427,0.751
77.88730853080106,77.88730853080106,77.88730853080106,77.88730853080106,0.752
78.09206548340224,78.09206548340224,78.09206548340224,78.09206548340224,0.753
78.36442703472608,78.36442703472608,78.36442703472608,78.36442703472608,0.754
78.37762355151354,78.37762355151354,78.37762355151354,78.37762355151354,0.755
79.13860323674481,79.13860323674481,79.13860323674481,79.13860323674481,0.756
79.47303758641225,79.47303758641225,79.47303758641225,79.47303758641225,0.757
79.71850498592435,79.71850498592435,79.71850498592435,79.71850498592435,0.758
80.57393457700611,80.57393457700611,80.57393457700611,80.57393457700611,0.759
81.05166108090143,81.05166108090143,81.05166108090143,81.05166108090143,0.76
81.27400675619646,81.27400675619646,81.27400675619646,81.27400675619646,0.761
81.29824467503805,81.29824467503805,81.29824467503805,81.29824467503805,0.762
81.32063212824718,81.32063212824718,81.32063212824718,81.32063212824718,0.763
81.72715650248153,81.72715650248153,81.72715650248153,81.72715650248153,0.764
81.73642579168376,81.73642579168376,81.73642579168376,81.73642579168376,0.765
81.77470910665234,81.77470910665234,81.77470910665234,81.77470910665234,0.766
81.98785010431823,81.98785010431823,81.98785010431823,81.98785010431823,0.767
82.11931130589375,82.11931130589375,82.11931130589375,82.11931130589375,0.768
82.17130717099135,82.17130717099135,82.17130717099135,82.17130717099135,0.769
82.673201005267,82.673201005267,82.673201005267,82.673201005267,0.77
83.33626233987856,83.33626233987856,83.33626233987856,83.33626233987856,0.771
84.16415515136977,84.16415515136977,84.16415515136977,84.16415515136977,0.772
84.82047932240789,84.82047932240789,84.82047932240789,84.82047932240789,0.773
85.09138313701048,85.09138313701048,85.09138313701048,85.09138313701048,0.774
85.11301376503407,85.11301376503407,85.11301376503407,85.11301376503407,0.775
85.27421845401122,85.27421845401122,85.27421845401122,85.27421845401122,0.776
85.4185296672433,85.4185296672433,85.4185296672433,85.4185296672433,0.777
85.8770615832875,85.8770615832875,85.8770615832875,85.8770615832875,0.778
85.93001469956067,85.93001469956067,85.93001469956067,85.93001469956067,0.779
85.96952056451356,85.96952056451356,85.96952056451356,85.96952056451356,0.78
86.82364296905041,86.82364296905041,86.82364296905041,86.82364296905041,0.781
87.03550442202213,87.03550442202213,87.03550442202213,87.03550442202213,0.782
87.11459346473946,87.11459346473946,87.11459346473946,87.11459346473946,0.783
87.24361453972855,87.24361453972855,87.24361453972855,87.24361453972855,0.784
88.04144577479101,88.04144577479101,88.04144577479101,88.04144577479101,0.785
88.24604172557589,88.24604172557589,88.24604172557589,88.24604172557589,0.786
88.35952686180255,88.35952686180255,88.35952686180255,88.35952686180255,0.787
88.39072797226815,88.39072797226815,88.39072797226815,88.39072797226815,0.788
88.40839442824108,88.40839442824108,88.40839442824108,88.40839442824108,0.789
88.88102383828048,88.88102383828048,88.88102383828048,88.88102383828048,0.79
88.92473588389853,88.92473588389853,88.92473588389853,88.92473588389853,0.791
89.20355906834436,89.20355906834436,89.20355906834436,89.20355906834436,0.792
89.22356168811967,89.22356168811967,89.22356168811967,89.22356168811967,0.793
89.40343822026058,89.40343822026058,89.40343822026058,89.40343822026058,0.794
89.76001049682608,89.76001049682608,89.76001049682608,89.76001049682608,0.795
89.8325428363848,89.8325428363848,89.8325428363848,89.8325428363848,0.796
90.11741306334568,90.11741306334568,90.11741306334568,90.11741306334568,0.797
90.46683676204964,90.46683676204964,90.46683676204964,90.46683676204964,0.798
90.49154976559711,90.49154976559711,90.49154976559711,90.49154976559711,0.799
90.78268794801868,90.78268794801868,90.78268794801868,90.78268794801868,0.8
90.87351384532036,90.87351384532036,90.87351384532036,90.87351384532036,0.801
91.47367421174474,91.47367421174474,91.47367421174474,91.47367421174474,0.802
92.26228562714071,92.26228562714071,92.26228562714071,92.26228562714071,0.803
92.90209948470348,92.90209948470348,92.90209948470348,92.90209948470348,0.804
93.17828913320582,93.17828913320582,93.17828913320582,93.17828913320582,0.805
93.29157092527387,93.29157092527387,93.29157092527387,93.29157092527387,0.806
93.72386140790442,93.72386140790442,93.72386140790442,93.72386140790442,0.807
93.83467661388738,93.83467661388738,93.83467661388738,93.83467661388738,0.808
93.85680824060938,93.85680824060938,93.85680824060938,93.85680824060938,0.809
93.91638957457027,93.91638957457027,93.91638957457027,93.91638957457027,0.81
94.21938292210132,94.21938292210132,94.21938292210132,94.21938292210132,0.811
94.51748093928192,94.51748093928192,94.51748093928192,94.51748093928192,0.812
95.012668255903,95.012668255903,95.012668255903,95.012668255903,0.813
95.74023003472628,95.74023003472628,95.74023003472628,95.74023003472628,0.814
96.06506114987783,96.06506114987783,96.06506114987783,96.06506114987783,0.815
96.15604446943644,96.15604446943644,96.15604446943644,96.15604446943644,0.816
96.30434085347608,96.30434085347608,96.30434085347608,96.30434085347608,0.817
97.43688885281544,97.43688885281544,97.43688885281544,97.43688885281544,0.818
97.53047947232498,97.53047947232498,97.53047947232498,97.53047947232498,0.819
97.61131790393948,97.61131790393948,97.61131790393948,97.61131790393948,0.82
97.9807766424152,97.9807766424152,97.9807766424152,97.9807766424152,0.821
99.4742257848654,99.4742257848654,99.4742257848654,99.4742257848654,0.822
99.76735534554196,99.76735534554196,99.76735534554196,99.76735534554196,0.823
99.91860531961828,99.91860531961828,99.91860531961828,99.91860531961828,0.824
100.1974432612024,100.1974432612024,100.1974432612024,100.1974432612024,0.825
100.44983123571387,100.44983123571387,100.44983123571387,100.44983123571387,0.826
100.63344183821916,100.63344183821916,100.63344183821916,100.63344183821916,0.827
102.19160726275106,102.19160726275106,102.19160726275106,102.19160726275106,0.828
102.39263046210112,102.39263046210112,102.39263046210112,102.39263046210112,0.829
102.47712143163416,102.47712143163416,102.47712143163416,102.47712143163416,0.83
102.54908391025783,102.54908391025783,102.54908391025783,102.54908391025783,0.831
102.56318117196582,102.56318117196582,102.56318117196582,102.56318117196582,0.832
102.8383828110743,102.8383828110743,102.8383828110743,102.8383828110743,0.833
102.94000050691731,102.94000050691731,102.94000050691731,102.94000050691731,0.834
103.38288438704144,103.38288438704144,103.38288438704144,103.38288438704144,0.835
103.38771796649652,103.38771796649652,103.38771796649652,103.38771796649652,0.836
103.72815252953308,103.72815252953308,103.72815252953308,103.72815252953308,0.837
103.73699286734328,103.73699286734328,103.73699286734328,103.73699286734328,0.838
103.74655102077594,103.74655102077594,103.74655102077594,103.74655102077594,0.839
103.91880795849396,103.91880795849396,103.91880795849396,103.91880795849396,0.84
103.9642767365364,103.9642767365364,103.9642767365364,103.9642767365364,0.841
104.12977632130963,104.12977632130963,104.12977632130963,104.12977632130963,0.842
104.20009394562072,104.20009394562072,104.20009394562072,104.20009394562072,0.843
104.60192004058838,104.60192004058838,104.60192004058838,104.60192004058838,0.844
105.63417556322348,105.63417556322348,105.63417556322348,105.63417556322348,0.845
105.90909673125452,105.90909673125452,105.90909673125452,105.90909673125452,0.846
106.77605122151743,106.77605122151743,106.77605122151743,106.77605122151743,0.847
107.06885269020206,107.06885269020206,107.06885269020206,107.06885269020206,0.848
107.86788395410905,107.86788395410905,107.86788395410905,107.86788395410905,0.849
108.96538073072716,108.96538073072716,108.96538073072716,108.96538073072716,0.85
109.37675580736646,109.37675580736646,109.37675580736646,109.37675580736646,0.851
109.47826673066092,109.47826673066092,109.47826673066092,109.47826673066092,0.852
110.17778609461882,110.17778609461882,110.17778609461882,110.17778609461882,0.853
110.92342328113578,110.92342328113578,110.92342328113578,110.92342328113578,0.854
111.44135794985904,111.44135794985904,111.44135794985904,111.44135794985904,0.855
111.54004877928946,111.54004877928946,111.54004877928946,111.54004877928946,0.856
112.33518565188947,112.33518565188947,112.33518565188947,112.33518565188947,0.857
112.35509128290283,112.35509128290283,112.35509128290283,112.35509128290283,0.858
113.19761791927256,113.19761791927256,113.19761791927256,113.19761791927256,0.859
113.23762896621233,113.23762896621233,113.23762896621233,113.23762896621233,0.86
113.3402059854114,113.3402059854114,113.3402059854114,113.3402059854114,0.861
113.77326883399212,113.77326883399212,113.77326883399212,113.77326883399212,0.862
114.00596663124112,114.00596663124112,114.00596663124112,114.00596663124112,0.863
115.416119643193,115.416119643193,115.416119643193,115.416119643193,0.864
116.11684407909078,116.11684407909078,116.11684407909078,116.11684407909078,0.865
116.56144842189894,116.56144842189894,116.56144842189894,116.56144842189894,0.866
116.64988807972816,116.64988807972816,116.64988807972816,116.64988807972816,0.867
117.26138944984208,117.26138944984208,117.26138944984208,117.26138944984208,0.868
117.33773000886922,117.33773000886922,117.33773000886922,117.33773000886922,0.869
117.75878621830248,117.75878621830248,117.75878621830248,117.75878621830248,0.87
118.10934490517812,118.10934490517812,118.10934490517812,118.10934490517812,0.871
118.20347614127203,118.20347614127203,118.20347614127203,118.20347614127203,0.872
118.32406919960512,118.32406919960512,118.32406919960512,118.32406919960512,0.873
119.28555927807992,119.28555927807992,119.28555927807992,119.28555927807992,0.874
119.4374590795928,119.4374590795928,119.4374590795928,119.4374590795928,0.875
119.88453191426842,119.88453191426842,119.88453191426842,119.88453191426842,0.876
120.61136852740556,120.61136852740556,120.61136852740556,120.61136852740556,0.877
122.50073780520547,122.50073780520547,122.50073780520547,122.50073780520547,0.878
122.8590914584173,122.8590914584173,122.8590914584173,122.8590914584173,0.879
123.32976551886344,123.32976551886344,123.32976551886344,123.32976551886344,0.88
124.47965159043778,124.47965159043778,124.47965159043778,124.47965159043778,0.881
125.53395940338316,125.53395940338316,125.53395940338316,125.53395940338316,0.882
127.10406233126363,127.10406233126363,127.10406233126363,127.10406233126363,0.883
127.43981989558024,127.43981989558024,127.43981989558024,127.43981989558024,0.884
127.77154393100491,127.77154393100491,127.77154393100491,127.77154393100491,0.885
129.7942904166848,129.7942904166848,129.7942904166848,129.7942904166848,0.886
130.7662617382518,130.7662617382518,130.7662617382518,130.7662617382518,0.887
131.24269398535446,131.24269398535446,131.24269398535446,131.24269398535446,0.888
133.3635476979609,133.3635476979609,133.3635476979609,133.3635476979609,0.889
134.8491555243092,134.8491555243092,134.8491555243092,134.8491555243092,0.89
136.90172992095506,136.90172992095506,136.90172992095506,136.90172992095506,0.891
137.17943821460747,137.17943821460747,137.17943821460747,137.17943821460747,0.892
140.84582251198051,140.84582251198051,140.84582251198051,140.84582251198051,0.893
141.13631274243843,141.13631274243843,141.13631274243843,141.13631274243843,0.894
142.16152087053118,142.16152087053118,142.16152087053118,142.16152087053118,0.895
143.1856585525155,143.1856585525155,143.1856585525155,143.1856585525155,0.896
143.38116597341502,143.38116597341502,143.38116597341502,143.38116597341502,0.897
143.82521407366565,143.82521407366565,143.82521407366565,143.82521407366565,0.898
144.06986854744576,144.06986854744576,144.06986854744576,144.06986854744576,0.899
146.0192181748923,146.0192181748923,146.0192181748923,146.0192181748923,0.9
147.53925637390174,147.53925637390174,147.53925637390174,147.53925637390174,0.901
150.98587342703797,150.98587342703797,150.98587342703797,150.98587342703797,0.902
151.04006298441857,151.04006298441857,151.04006298441857,151.04006298441857,0.903
151.56319602173187,151.56319602173187,151.56319602173187,151.56319602173187,0.904
153.73960267269211,153.73960267269211,153.73960267269211,153.73960267269211,0.905
153.8538257101719,153.8538257101719,153.8538257101719,153.8538257101719,0.906
154.30903147008,154.30903147008,154.30903147008,154.30903147008,0.907
155.47814629545348,155.47814629545348,155.47814629545348,155.47814629545348,0.908
156.4032679089751,156.4032679089751,156.4032679089751,156.4032679089751,0.909
157.1183829038223,157.1183829038223,157.1183829038223,157.1183829038223,0.91
158.40436950974615,158.40436950974615,158.40436950974615,158.40436950974615,0.911
158.69611511888914,158.69611511888914,158.69611511888914,158.69611511888914,0.912
160.79488151845052,160.79488151845052,160.79488151845052,160.79488151845052,0.913
162.4717373368636,162.4717373368636,162.4717373368636,162.4717373368636,0.914
163.08700825646403,163.08700825646403,163.08700825646403,163.08700825646403,0.915
163.48998365451246,163.48998365451246,163.48998365451246,163.48998365451246,0.916
164.94480790892345,164.94480790892345,164.94480790892345,164.94480790892345,0.917
164.95351843072103,164.95351843072103,164.95351843072103,164.95351843072103,0.918
165.26141940084898,165.26141940084898,165.26141940084898,165.26141940084898,0.919
170.39352210053264,170.39352210053264,170.39352210053264,170.39352210053264,0.92
171.42873710452324,171.42873710452324,171.42873710452324,171.42873710452324,0.921
173.17034714787897,173.17034714787897,173.17034714787897,173.17034714787897,0.922
173.84039335413362,173.84039335413362,173.84039335413362,173.84039335413362,0.923
175.12836174364153,175.12836174364153,175.12836174364153,175.12836174364153,0.924
176.62421972098988,176.62421972098988,176.62421972098988,176.62421972098988,0.925
177.77808642908724,177.77808642908724,177.77808642908724,177.77808642908724,0.926
182.67654606789205,182.67654606789205,182.67654606789205,182.67654606789205,0.927
186.4678493312444,186.4678493312444,186.4678493312444,186.4678493312444,0.928
193.34437090738888,193.34437090738888,193.34437090738888,193.34437090738888,0.929
194.0711488082321,194.0711488082321,194.0711488082321,194.0711488082321,0.93
194.93889259875775,194.93889259875775,194.93889259875775,194.93889259875775,0.931
200.4516078459605,200.4516078459605,200.4516078459605,200.4516078459605,0.932
203.0631501933867,203.0631501933867,203.0631501933867,203.0631501933867,0.933
208.8169862472768,208.8169862472768,208.8169862472768,208.8169862472768,0.934
222.7244062692729,222.7244062692729,222.7244062692729,222.7244062692729,0.935
236.5830919250147,236.5830919250147,236.5830919250147,236.5830919250147,0.936
237.55385138291075,237.55385138291075,237.55385138291075,237.55385138291075,0.937
241.382185538784,241.382185538784,241.382185538784,241.382185538784,0.938
247.1585083057253,247.1585083057253,247.1585083057253,247.1585083057253,0.939
247.48348582259695,247.48348582259695,247.48348582259695,247.48348582259695,0.94
250.57127524578308,250.57127524578308,250.57127524578308,250.57127524578308,0.941
251.1090463305917,251.1090463305917,251.1090463305917,251.1090463305917,0.942
251.6052243131452,251.6052243131452,251.6052243131452,251.6052243131452,0.943
254.42345583735096,254.42345583735096,254.42345583735096,254.42345583735096,0.944
255.183628063059,255.183628063059,255.183628063059,255.183628063059,0.945
256.4702805367011,256.4702805367011,256.4702805367011,256.4702805367011,0.946
262.7160378428602,262.7160378428602,262.7160378428602,262.7160378428602,0.947
264.8770110822331,264.8770110822331,264.8770110822331,264.8770110822331,0.948
268.64349301962847,268.64349301962847,268.64349301962847,268.64349301962847,0.949
269.0561689179251,269.0561689179251,269.0561689179251,269.0561689179251,0.95
269.6171338839279,269.6171338839279,269.6171338839279,269.6171338839279,0.951
275.8888514028114,275.8888514028114,275.8888514028114,275.8888514028114,0.952
277.83990245056515,277.83990245056515,277.83990245056515,277.83990245056515,0.953
279.79537498289284,279.79537498289284,279.79537498289284,279.79537498289284,0.954
285.4399607041837,285.4399607041837,285.4399607041837,285.4399607041837,0.955
287.2938846690806,287.2938846690806,287.2938846690806,287.2938846690806,0.956
288.72872089615555,288.72872089615555,288.72872089615555,288.72872089615555,0.957
292.33123442435704,292.33123442435704,292.33123442435704,292.33123442435704,0.958
301.5883209812457,301.5883209812457,301.5883209812457,301.5883209812457,0.959
305.5870730611537,305.5870730611537,305.5870730611537,305.5870730611537,0.96
309.2992034802915,309.2992034802915,309.2992034802915,309.2992034802915,0.961
318.7243464306626,318.7243464306626,318.7243464306626,318.7243464306626,0.962
345.3094728634585,345.3094728634585,345.3094728634585,345.3094728634585,0.963
352.41314194337366,352.41314194337366,352.41314194337366,352.41314194337366,0.964
352.53107431827505,352.53107431827505,352.53107431827505,352.53107431827505,0.965
355.2265225542066,355.2265225542066,355.2265225542066,355.2265225542066,0.966
358.1239914168692,358.1239914168692,358.1239914168692,358.1239914168692,0.967
366.9856212610184,366.9856212610184,366.9856212610184,366.9856212610184,0.968
391.757545659389,391.757545659389,391.757545659389,391.757545659389,0.969
402.206234743996,402.206234743996,402.206234743996,402.206234743996,0.97
437.414142148905,437.414142148905,437.414142148905,437.414142148905,0.971
454.85279226649857,454.85279226649857,454.85279226649857,454.85279226649857,0.972
498.9876932099404,498.9876932099404,498.9876932099404,498.9876932099404,0.973
544.9370698078598,544.9370698078598,544.9370698078598,544.9370698078598,0.974
559.2200877943903,559.2200877943903,559.2200877943903,559.2200877943903,0.975
566.2670774021777,566.2670774021777,566.2670774021777,566.2670774021777,0.976
584.3714183549594,584.3714183549594,584.3714183549594,584.3714183549594,0.977
591.4399171610582,591.4399171610582,591.4399171610582,591.4399171610582,0.978
594.3933542166236,594.3933542166236,594.3933542166236,594.3933542166236,0.979
610.6778533823358,610.6778533823358,610.6778533823358,610.6778533823358,0.98
613.1973821277193,613.1973821277193,613.1973821277193,613.1973821277193,0.981
640.2971505788694,640.2971505788694,640.2971505788694,640.2971505788694,0.982
645.9318874235524,645.9318874235524,645.9318874235524,645.9318874235524,0.983
664.0492118220156,664.0492118220156,664.0492118220156,664.0492118220156,0.984
859.2185029102651,859.2185029102651,859.2185029102651,859.2185029102651,0.985
880.7221256301033,880.7221256301033,880.7221256301033,880.7221256301033,0.986
884.7075947732292,884.7075947732292,884.7075947732292,884.7075947732292,0.987
999.9453751201386,999.9453751201386,999.9453751201386,999.9453751201386,0.988
1120.428514273646,1120.428514273646,1120.428514273646,1120.428514273646,0.989
1135.6070315919935,1135.6070315919935,1135.6070315919935,1135.6070315919935,0.99
1208.6107233015682,1208.6107233015682,1208.6107233015682,1208.6107233015682,0.991
1213.4525546338589,1213.4525546338589,1213.4525546338589,1213.4525546338589,0.992
1720.705408948174,1720.705408948174,1720.705408948174,1720.705408948174,0.993
2034.068558995112,2034.068558995112,2034.068558995112,2034.068558995112,0.994
2329.505008989536,2329.505008989536,2329.505008989536,2329.505008989536,0.995
2607.903816025252,2607.903816025252,2607.903816025252,2607.903816025252,0.996
2780.259693082851,2780.259693082851,2780.259693082851,2780.259693082851,0.997
3169.163786892578,3169.163786892578,3169.163786892578,3169.163786892578,0.998
4239.984771978468,4239.984771978468,4239.984771978468,4239.984771978468,0.999
13076.6121071176,13076.6121071176,13076.6121071176,13076.6121071176,1.0
13076.6121071176,13076.6121071176,13076.6121071176,13076.6121071176,1


==> results/mean_width_cdf_d2_K4.csv <==
mean_width_best,mean_width_fixed,mean_width_random,mean_width_worst,F
0,0,0,0,0
0.5674973365497971,0.6244829945701384,0.5674973365497971,0.7403830505961482,0.001
0.5708489406493297,0.6453979788618955,0.5779280615421108,0.7774025316849064,0.002
0.582664874777646,0.6524659349604967,0.622669383045783,0.7986846379091836,0.003
0.6075631743404787,0.6671697195519193,0.6377900664640413,0.8020545853602324,0.004
0.6203574943228136,0.6738117293055276,0.6507613382724564,0.8313109244379999,0.005
0.6205056228111775,0.6742177217959309,0.6554459229692601,0.8618169677702057,0.006
0.6205796760584509,0.6750180727683606,0.6691451086928015,0.8648108282923925,0.007
0.6211422390391927,0.6816539839191338,0.6699212803018686,0.8708062600187748,0.008
0.6244829945701384,0.6827532027680289,0.6774571788597449,0.8807745674361538,0.009
0.6277742187591068,0.6837906871583247,0.6799320662982284,0.8835622585744647,0.01
0.6278333559157795,0.6854953771818453,0.689527591872009,0.8853416691486464,0.011
0.6292398854501331,0.6907852751090642,0.6916770754880224,0.890237062493725,0.012
0.6303274641925306,0.6923982453926559,0.6954525173947943,0.8914507270538383,0.013
0.632173793943307,0.6974064631640666,0.696664187345651,0.9015237377477736,0.014
0.6331470479701063,0.6994657038188545,0.6981143544354373,0.9179123966840108,0.015
0.6390387167993582,0.7021958194538499,0.7002029422827792,0.9222545810945432,0.016
0.6395293984677337,0.7025143508871161,0.70219581945385,0.9235932818877052,0.017
0.6428882963514125,0.7054495653181079,0.7063436424981558,0.9249616916851406,0.018
0.6459171805299438,0.7063436424981558,0.7077185216444946,0.925075624887153,0.019
0.6490964682971561,0.7127305765245918,0.7164678756277401,0.928846304322842,0.02
0.6566889797732676,0.7208864450982188,0.72193339152681,0.9378547353002432,0.021
0.6611149734215916,0.7283581244008763,0.7232713937089779,0.9445814429180628,0.022
0.6611662531869439,0.7384498402311068,0.7236147900198018,0.9448314452600094,0.023
0.6649479484123435,0.7502241894316536,0.7285026043318996,0.9479187482398888,0.024
0.6699212803018686,0.7507149179243743,0.7297114157261712,0.94836905646807,0.025
0.67037661366918,0.7535740477281685,0.7302228535940671,0.9487696290732904,0.026
0.6718941971572444,0.7577225820857105,0.735545648243813,0.955869454695768,0.027
0.676533038958283,0.757738434171578,0.7473777605322016,0.9579104193324915,0.028
0.6774336902338389,0.7654823728100955,0.750253679192884,0.9621426778159086,0.029
0.6816539839191338,0.7690452311471387,0.7527631644690187,0.9628075642858178,0.03
0.6849841726742678,0.7711443744933721,0.7593823338368095,0.9628485563855218,0.031
0.6865886403403236,0.77117882755085,0.761780034125947,0.9643423786804806,0.032
0.6868936457817405,0.772712002562554,0.7629227196461685,0.9674787303120176,0.033
0.6882997927749046,0.7735814435839635,0.7646306616464569,0.9740296741246572,0.034
0.6887487456726402,0.7748288349040395,0.7666202591169904,0.9868337159804904,0.035
0.6916770754880225,0.7780022296300879,0.7687362003111682,0.989355015367504,0.036
0.6958531175240853,0.7788394882087081,0.7694411320215078,0.9959457104851268,0.037
0.6965613644085429,0.7789699833708357,0.7717004450425264,0.9959594361383638,0.038
0.6988156964692571,0.7795468938454787,0.7767462769138767,0.997522594495822,0.039
0.7004351513752989,0.7810954466015059,0.7788159457377228,1.005411906468694,0.04
0.7020677803131031,0.781232296970928,0.7810723510397496,1.0188201364918823,0.041
0.7037958580786072,0.7817231161388736,0.7828727883376811,1.025747381453565,0.042
0.7050807838357704,0.7821695654893466,0.7847027337136059,1.0264305416689452,0.043
0.7056182795038698,0.7833472595809987,0.7855009062530187,1.028629533706503,0.044
0.7106476058938246,0.7868376554350324,0.7866519995399122,1.0355958545186594,0.045
0.7150041287982405,0.7889013038635819,0.7881233200082127,1.037965151456039,0.046
0.7173444291959642,0.7892743797864459,0.7890598545425906,1.0412399422103302,0.047
0.71771123315159,0.794403538557608,0.790675987113808,1.0427784440951542,0.048
0.717838528010769,0.797610364119933,0.7934381087695109,1.043121130883148,0.049
0.7212135224588316,0.7980150027194319,0.7984674458314718,1.0456093855276158,0.05
0.7236147900198018,0.7982646719354077,0.7987368729345907,1.0511186057044712,0.051
0.7247493121128171,0.8010985213826617,0.8069675427066763,1.051947390233008,0.052
0.7272022325943865,0.8012475009238769,0.8077305806977795,1.0545081594123076,0.053
0.7283581244008763,0.8060524120226629,0.8080989070270543,1.0567076461145688,0.054
0.7285026043318996,0.8100311143029761,0.8122786330422003,1.0570359244291634,0.055
0.7290391672770341,0.8101946558971367,0.8126248649551814,1.060943865874977,0.056
0.7295421180463653,0.8134442333824776,0.8132115970918726,1.0657603839695518,0.057
0.7297114157261712,0.8154401426348775,0.8213618820425455,1.0672917180894324,0.058
0.7301846483539417,0.8177566601634316,0.8222045249051769,1.0705681455950191,0.059
0.7338948875723408,0.8212421135177692,0.8241422548057177,1.0722554562830993,0.06
0.7378843411052777,0.8228613308013448,0.8245796935141312,1.0738546771136863,0.061
0.7378908665119345,0.8231086183513543,0.8258302171411099,1.0767427491173405,0.062
0.7388470467634889,0.8233684890338938,0.8266995413781693,1.0786292145300025,0.063
0.7394349547551435,0.8267859705687455,0.8269908391565666,1.082090995458587,0.064
0.7402399867043161,0.8269424935603049,0.8298107335452828,1.0851611820103864,0.065
0.7421199841483826,0.8367966845315764,0.8315472312650645,1.085327709114649,0.066
0.7430928937090565,0.8371437112302649,0.8354405234312811,1.0928464751321862,0.067
0.7433248368515295,0.8396427267581879,0.8364235656407644,1.0947016516073245,0.068
0.7440967416986884,0.8401664642960314,0.8386066784262736,1.096460872341985,0.069
0.7450135242596208,0.8411261247594108,0.8401664642960314,1.1003478020768822,0.07
0.7495481843547745,0.8421343354202515,0.8409471443467514,1.1009658132908435,0.071
0.7504259570147552,0.8423094599839518,0.8422744566748015,1.1028237610139904,0.072
0.7508707421623911,0.8447638828401121,0.8472014844332083,1.1039704176236913,0.073
0.7524552654169618,0.8457256834086586,0.8472301895138258,1.104389483316778,0.074
0.7535702844771086,0.8472014844332083,0.8493781479316701,1.10489579602443,0.075
0.7539883610986047,0.8488633255915299,0.8501811354255066,1.1114073711076338,0.076
0.7542431969476411,0.850224610814278,0.8521109440625452,1.1157185888403838,0.077
0.7557159736553886,0.8510458167267985,0.8568205570922452,1.1181944989174275,0.078
0.7559924751184659,0.852900286247332,0.8630758974634976,1.1201289148787985,0.079
0.757738434171578,0.8547362895445877,0.863149576778418,1.1244312404440366,0.08
0.7589142900543979,0.8568259729949059,0.8733126419793905,1.1282902368399534,0.081
0.7589204464087295,0.8568494431643805,0.8750486657433564,1.1294429050712038,0.082
0.761780034125947,0.8571238896276167,0.8755275213301548,1.1385737154823852,0.083
0.7626034879325732,0.858701866439122,0.8792149268211806,1.1393559364037773,0.084
0.7629227196461685,0.8597449196407473,0.8805981834192591,1.1403998839992615,0.085
0.7633800871807204,0.8610572567716228,0.8822888525445163,1.1461177494473185,0.086
0.7681807216589689,0.8649270489612545,0.8883150562789188,1.1469460047217788,0.087
0.7715777911120129,0.8657925584451555,0.8884089632040044,1.150745876222691,0.088
0.772767108494866,0.8688273765745425,0.8885600003709937,1.1524652586627502,0.089
0.7731426291142202,0.8716428522584436,0.8903185584427128,1.1530864993060643,0.09
0.77417687685159,0.8730845024055724,0.8924476811277201,1.1531600323290518,0.091
0.7765782706079294,0.8732290538096381,0.8950501058321458,1.153278163954872,0.092
0.7767462769138765,0.8744359082942854,0.8953020976800234,1.154201711186906,0.093
0.7787049433260358,0.8747560464621726,0.9020759521159688,1.1565923874583548,0.094
0.7795468938454787,0.8799695945877953,0.9053349859871525,1.1593871479706697,0.095
0.7810954466015059,0.8815119278786602,0.906488641354814,1.1596720143762085,0.096
0.781365247073976,0.8869974736784569,0.90654246269167,1.1607819495241145,0.097
0.781895774912052,0.8885209430273232,0.90765138786996,1.160822371244552,0.098
0.7822793760281201,0.8906023632415665,0.9086559110060952,1.1621540431157835,0.099
0.7855009062530187,0.890877476564249,0.9091081035787896,1.1660490969802235,0.1
0.7855839670024005,0.8908954838774177,0.9092699959439968,1.1660704211783877,0.101
0.7862973140024386,0.8909685724760124,0.9098127931737398,1.1683588272584082,0.102
0.7864222843086497,0.8910694330344417,0.9108239777790532,1.1706763795951418,0.103
0.7876864236216446,0.896970956834776,0.9125926101213546,1.1710323522128006,0.104
0.7885987917823976,0.9004684452119723,0.9153485453445124,1.176934283689536,0.105
0.7889293886930342,0.9007950944875489,0.916422649965706,1.188927816219587,0.106
0.7894665319091504,0.9017640791344984,0.917449703415998,1.1928178373132248,0.107
0.79531115920327,0.9034161322478109,0.9181245693474928,1.1962001011160468,0.108
0.7960397761138567,0.9058216631584004,0.9185577585255842,1.1972960045248806,0.109
0.8031292835539876,0.9076175852054255,0.9200517761885678,1.197634618284428,0.11
0.805117188455506,0.9092589950739289,0.922235173250014,1.200666560140133,0.111
0.8069675427066763,0.909447989353044,0.9245663819649238,1.2009942198185386,0.112
0.8073067008914903,0.9128189452717915,0.9247001528497004,1.201973228717077,0.113
0.8090704816832046,0.915567921563059,0.9250491732978658,1.2074474827698285,0.114
0.8096106713981422,0.9156094607251493,0.9285573911155044,1.2081192985891742,0.115
0.8099155815599494,0.9174235337435053,0.9300199227650632,1.2088361521244635,0.116
0.8110977348092423,0.9181245693474929,0.9318920628373768,1.2144349627256965,0.117
0.8115868988257102,0.9185484120091396,0.933561184861613,1.2177728642712646,0.118
0.8122786330422003,0.9185577585255844,0.9348417615122704,1.217962247787283,0.119
0.8125094945093326,0.9187023926700213,0.9354492684908604,1.223039813604404,0.12
0.8126939039756798,0.9208000972328758,0.9358028054740632,1.2248548414159712,0.121
0.8140090974980814,0.9214962649079178,0.9373991720392268,1.226363150249104,0.122
0.8152587008437056,0.9256665604854624,0.9404193054316446,1.2293904505449984,0.123
0.8183445894696719,0.9261261849378596,0.9404994549623116,1.231197695002197,0.124
0.8190270236559924,0.9267396699419751,0.9408277117592942,1.232055333486991,0.125
0.8190455851122543,0.9269506198863395,0.9416979295748404,1.2344786907805068,0.126
0.8231086183513543,0.9272976951259788,0.9427648183088648,1.239559733302074,0.127
0.8246558727891979,0.9319804640253292,0.9439055273582366,1.24130055896344,0.128
0.8258276961923735,0.9322556030741542,0.9446183708275134,1.243789486175657,0.129
0.8277847495449019,0.9324126490800757,0.9511008581860664,1.2458565311467602,0.13
0.8285635938417362,0.9326345057546137,0.9522218576243662,1.2479343652208288,0.131
0.8295675276558627,0.933359798951845,0.9537509052516076,1.2482280602492093,0.132
0.830790437383439,0.9337613638507106,0.954270404393145,1.248991901326061,0.133
0.8310736205721642,0.9340540547086555,0.9557959997995552,1.2509750754791007,0.134
0.832884369528061,0.9348417615122705,0.9568698951129472,1.2525344961909202,0.135
0.832922618801947,0.9383823781366663,0.9579703310912452,1.2535926613915584,0.136
0.8336716722109088,0.9384197946466599,0.9584393373717868,1.2546945603606243,0.137
0.8344041789530232,0.939049017845522,0.9588944017289038,1.259641406981402,0.138
0.8345797579691597,0.9401880704574966,0.9590819803198394,1.2663583068734217,0.139
0.8351424881060087,0.9408277117592942,0.9620061706230544,1.267918959996323,0.14
0.8359876759463662,0.9432866312881545,0.9624446875445424,1.2709782992921503,0.141
0.8388526361531008,0.9433243985313733,0.9625070239236804,1.27377990592775,0.142
0.8390681005510694,0.9433325067264371,0.966013102373284,1.2790138657949637,0.143
0.8400909290867977,0.9442545900274579,0.968159441856968,1.281146179399691,0.144
0.8411261247594108,0.9455200831247839,0.9697610422294356,1.2820410621372922,0.145
0.8414653491267632,0.9456979570261173,0.970238190068852,1.2824829360006296,0.146
0.8415208384641545,0.9463223353061114,0.9719277016605125,1.2844784385457977,0.147
0.8438258306005431,0.9471989991481047,0.9723039989355462,1.2852543852838214,0.148
0.8439570352279989,0.9476361163026278,0.9723068806760896,1.2888825820926508,0.149
0.8482047966855268,0.9477031147851882,0.9723544682889445,1.2944081904520592,0.15
0.8484004783046196,0.94773470254202,0.9725217650013168,1.2966938729237063,0.151
0.8491360562859731,0.9481538878535738,0.9728536477304844,1.2967212309648826,0.152
0.8500341336374784,0.9521042328458595,0.9733026901676493,1.3078509529053104,0.153
0.8507580175499894,0.9525986265205193,0.9754053496833448,1.3099530758842368,0.154
0.8512610415030797,0.9531223352884827,0.9775754382739308,1.3100045451250226,0.155
0.8514469674110765,0.954270404393145,0.9779359972909294,1.3106447165100656,0.156
0.8524379093507917,0.955599257776658,0.9785922578120344,1.3151564449983468,0.157
0.8526494904715024,0.9563345496708866,0.9827389721463968,1.317258185062785,0.158
0.852900286247332,0.9569612227287401,0.986046030386029,1.3211701476570572,0.159
0.854661573820314,0.9582764525470316,0.9864580807203964,1.323546354552527,0.16
0.8553594223909442,0.9610324481180714,0.9875527291671892,1.3236212892485988,0.161
0.8557629729343736,0.9615156393544471,0.9888967778397016,1.32572771089732,0.162
0.858701866439122,0.9621426778159086,0.991238209875243,1.3260900995631928,0.163
0.85890885606862,0.9625986420653402,0.9921163408076203,1.32648187779649,0.164
0.8589980066720202,0.9661965043226703,0.9936135726273764,1.3324620166026762,0.165
0.8608083240652602,0.9696264734032143,0.9950932196118596,1.3328085091278126,0.166
0.8615081033441848,0.9698369771299357,0.9961392590657596,1.3348692371691953,0.167
0.8616034407726791,0.9701988008999484,0.998195329791528,1.3393822414331615,0.168
0.8661794410020733,0.9703768802580262,0.9998415381536966,1.342721720765521,0.169
0.8672480464906955,0.9747458372800046,1.002781489592436,1.3502290904078709,0.17
0.8682840931515081,0.9753263341871062,1.003572351154229,1.3517631175522409,0.171
0.8692590756248127,0.9757034526911138,1.0036313250791613,1.3525284145220189,0.172
0.8695072282959722,0.9759088972313456,1.0047652803527776,1.3540221285923892,0.173
0.8698165618835557,0.9763542039886376,1.0048310037253616,1.3587819862490846,0.174
0.8701515444844776,0.9767785495291466,1.0072576537733138,1.3619849925963203,0.175
0.8701982631401263,0.9777257597411736,1.007314289591205,1.3630444099126395,0.176
0.8706718431801671,0.981898354644827,1.0090603246142504,1.3636098250214916,0.177
0.8716428522584436,0.9826590378668432,1.0092820684752462,1.3661586073934515,0.178
0.8726557020143642,0.9857148586029223,1.0114337505296498,1.369931929769245,0.179
0.8734379385885438,0.9920172994520825,1.0121200322883597,1.3716188901253128,0.18
0.873944184401753,0.9954777907972892,1.0144735298961225,1.3734408243327152,0.181
0.8741163810427726,0.9963562750410647,1.0151794409168549,1.3759042811341535,0.182
0.8746426224839017,0.9969653325781274,1.0188201364918823,1.3795174941427804,0.183
0.8750020547971425,0.9994605199764395,1.0199975132672174,1.3804740533809707,0.184
0.876138688358067,1.0040724110668477,1.0202381089782708,1.3804872821130092,0.185
0.8764290528662199,1.0045094800651384,1.0226366087536063,1.3851024203847355,0.186
0.8772894711426618,1.0055339176061804,1.026479850423664,1.3852881752501207,0.187
0.8800553358724111,1.005570485895605,1.0265788297763772,1.3857040474245523,0.188
0.8806993482305636,1.006712339875121,1.0295627987879614,1.3890781270788737,0.189
0.8807520691144902,1.010496387203029,1.0298851442003694,1.3913532462372635,0.19
0.8849215183168048,1.0161406405173612,1.0305213638270927,1.3945302626261444,0.191
0.8855429642331519,1.0170730178098883,1.0312582670021428,1.3961889200850468,0.192
0.8869974736784569,1.0170776536842348,1.032015398768486,1.396703679539521,0.193
0.889855405526353,1.0210468480205892,1.0322583850865752,1.39818259356308,0.194
0.890485100291893,1.0222149567013554,1.0329897349938055,1.4032552115325996,0.195
0.8907558147124971,1.023157107545799,1.0357433733514532,1.4067027274442254,0.196
0.890877476564249,1.0236988278866994,1.0402513886994678,1.4078138294710028,0.197
0.892619008873405,1.027574031609631,1.0412399422103302,1.4098603038369284,0.198
0.8928547931233854,1.028589898479309,1.041637676339494,1.4114968826677474,0.199
0.8959498277477012,1.0321628277435124,1.0428693622913388,1.4136016760703438,0.2
0.8974479151903771,1.0326763595199684,1.04394630555772,1.4144272004301737,0.201
0.9004131639254273,1.0337439349502158,1.0457390202520018,1.4180286664919404,0.202
0.9004684452119723,1.0338681186188392,1.047754887873236,1.418632007499887,0.203
0.9005379210099239,1.0340847217136462,1.0521045470357444,1.4210404235169083,0.204
0.901239680934146,1.0350769484008608,1.0531682430700915,1.4239893236237051,0.205
0.9021525245829092,1.0357156716553868,1.0541603705113836,1.4253974847219273,0.206
0.9029367147395084,1.0380544594517038,1.054493573855842,1.4271802308760149,0.207
0.9046096609854868,1.0398912204586401,1.0547515166017525,1.430383853396091,0.208
0.9047807797842736,1.0433902954244494,1.0548903909424685,1.430962825842754,0.209
0.9051305954497664,1.045754452754363,1.055011630315135,1.4318420030023742,0.21
0.9051925937146806,1.0458094481862952,1.0567076461145688,1.437894317519302,0.211
0.9056406155509096,1.0473014872253115,1.0567236548043155,1.4386887345148418,0.212
0.9059605853565834,1.0481180939735362,1.0580278065515654,1.4387743227293952,0.213
0.9063544009659318,1.0481591555358845,1.0602727047107123,1.4388129421199154,0.214
0.9072717608519134,1.0515034703092654,1.060705092832837,1.439093706524352,0.215
0.908196081992141,1.0529061886242896,1.0637374112413902,1.442449862289708,0.216
0.9092982770196412,1.0562047181365581,1.0675140631420668,1.4445889555406457,0.217
0.909652253566304,1.0585986457480865,1.0682818221704278,1.446225269880759,0.218
0.9108377071934296,1.0592801143778008,1.0740950224619388,1.446302234597456,0.219
0.9124279485368814,1.0613696572832025,1.0755694378954508,1.4464722337576683,0.22
0.912447866176329,1.061385075868886,1.0782203194669893,1.4489728262509156,0.221
0.9127146041848264,1.0628909345045967,1.0786786702007942,1.453421666623344,0.222
0.9176136565143788,1.0640625315826708,1.0806319069493606,1.454948595364994,0.223
0.9183020957307272,1.0653405226146269,1.082090995458587,1.4564344198623609,0.224
0.9185174161948332,1.066271713484096,1.082281228537291,1.4615041731223195,0.225
0.9185484120091396,1.066555182911908,1.083053263493374,1.462793001358416,0.226
0.9193448124922048,1.066787602587571,1.0851611820103864,1.47051473950426,0.227
0.9205723261613848,1.0668044337997433,1.085549548567459,1.4735593275565972,0.228
0.9209522261579977,1.0684847602121552,1.086339613050276,1.473994009814123,0.229
0.922235173250014,1.0693079321690666,1.087071025710745,1.4753462219607538,0.23
0.9232707886303516,1.0703539989686033,1.0873323229967358,1.4756328042090343,0.231
0.9235805622556896,1.0736968114998717,1.089679146152266,1.4769025869858734,0.232
0.9247001528497004,1.0744432912736688,1.0946552987985818,1.4773172382894084,0.233
0.9250491732978658,1.0765168741243056,1.094960710685339,1.4799318955525598,0.234
0.9261261849378596,1.0771538695541691,1.0973092185922182,1.4800799014218624,0.235
0.9270511553877514,1.0786786702007942,1.0992508483175063,1.4829223667299074,0.236
0.9275328115074788,1.0804005297744868,1.1020212356965495,1.4879967663578353,0.237
0.9275787942980832,1.0808830981425355,1.1053190949240297,1.4903225623623857,0.238
0.9297118955615185,1.0812152384063585,1.1058358245417907,1.4914491960858642,0.239
0.9299509198313426,1.081307385698028,1.1058539243737369,1.495551961048165,0.24
0.9312241590849624,1.083053263493374,1.1067438564143532,1.5027633252041983,0.241
0.9316509897050248,1.084211847591968,1.1080778643409386,1.5130459432300118,0.242
0.9319372001912763,1.0903187646517754,1.1102092274685795,1.5167962022733297,0.243
0.9322556030741542,1.093364221897363,1.1119307920108303,1.5169126351811135,0.244
0.9337431242047364,1.0941998825583654,1.115037459005866,1.5180353030986165,0.245
0.9339643406237734,1.0970978018407336,1.1197511511274116,1.518555686013774,0.246
0.9356883297439368,1.1002457392077827,1.120101208998669,1.521912199230523,0.247
0.9359791642739916,1.1017094399252265,1.1204069360784146,1.5221020301832744,0.248
0.9372241402977768,1.1019350171069706,1.126038595702334,1.523546448883697,0.249
0.938484070279265,1.102285865278551,1.1262631611582123,1.525768045522379,0.25
0.9403479661509312,1.1033945309971116,1.1267137388366073,1.5258910812729185,0.251
0.9404994549623116,1.104910404388741,1.1310028869386013,1.5275017612862152,0.252
0.9412399320729908,1.1049217403847698,1.1322903801603794,1.5296332271991369,0.253
0.943496638524304,1.1056598020901172,1.1349931628716476,1.5309783031772484,0.254
0.9471989991481048,1.1060945717568456,1.1366303153123354,1.531197547378527,0.255
0.9497699893010064,1.1075241157932028,1.138689168087003,1.532014925967519,0.256
0.953377313145528,1.1087094436193827,1.1390617112315111,1.532169951165776,0.257
0.9542371981252574,1.1105033447438146,1.1392142639391336,1.532919255861526,0.258
0.9543453816339948,1.111643854755742,1.1429014238406632,1.533133466533597,0.259
0.9556564347600356,1.1137055191748153,1.143582798015914,1.5332474376887544,0.26
0.95696122272874,1.1140363499014052,1.1484002889332705,1.5335274648360504,0.261
0.9577536974677796,1.116278480362422,1.1500212824489202,1.5367652282206357,0.262
0.9582500795646716,1.1174391914161896,1.1510643518719823,1.5416309896130167,0.263
0.9582764525470316,1.1254731915146954,1.153278163954872,1.541988810298005,0.264
0.9593332858952128,1.1273916988313584,1.1536139551875024,1.5427451618954828,0.265
0.959970349389836,1.1285113547653942,1.1550545602947695,1.543049872108868,0.266
0.9608018618798364,1.1292354192802667,1.15808604342705,1.5446419425145834,0.267
0.9611888670117136,1.129269995437228,1.1586605363350435,1.5467960507639908,0.268
0.9612584298992668,1.1299897238429732,1.1590595552132903,1.5490302930635662,0.269
0.9620105366734474,1.131580045460641,1.1615488588508032,1.549997616852679,0.27
0.9636878109531792,1.133851788889158,1.1643113672205456,1.5540057632117916,0.271
0.963876073153596,1.1344349484054335,1.16755763369897,1.554290021903754,0.272
0.9650089756841832,1.1348671698319723,1.1703346095551357,1.55727089428255,0.273
0.9653073333223552,1.135479398741151,1.170909153126471,1.562072518362278,0.274
0.9670718628364656,1.1400795604020781,1.1714067505254582,1.5690255579329595,0.275
0.967606677930008,1.143933238691098,1.1745998588262994,1.5705919191557542,0.276
0.970238190068852,1.1461707122973774,1.1757857828104872,1.5745745680876289,0.277
0.9705626965261488,1.1474982741850872,1.1798764740087098,1.576925603039374,0.278
0.9720662557078338,1.1495814992116036,1.1841428132360687,1.577552620033167,0.279
0.9721936763844607,1.1550545602947695,1.1862757323807938,1.57817436934854,0.28
0.9725217650013168,1.1555719602669354,1.189949134351035,1.5788779006633369,0.281
0.9732772010935252,1.1579413656162951,1.195016222136746,1.5808912848510823,0.282
0.9733026901676493,1.1586605363350435,1.1988186703200927,1.5819430748723795,0.283
0.9735065367258244,1.1599234920215724,1.1994119374509034,1.5821866996634355,0.284
0.9759219510564576,1.1605407772092753,1.200936977301411,1.5839051798496553,0.285
0.9760986360051284,1.1643036109554874,1.201973228717077,1.585896989081042,0.286
0.9771410412987536,1.165794760665878,1.2036774273532185,1.5885119947814363,0.287
0.9825831353808686,1.1704885851112576,1.205376811145462,1.592653950720765,0.288
0.9826404044880666,1.1796972249356337,1.20589502164814,1.6017089053174491,0.289
0.9832358424097566,1.1800606401039349,1.2066329423756064,1.6025260756572952,0.29
0.9835053964791602,1.180319186215137,1.2078664113333204,1.6080042704040478,0.291
0.9859263251387388,1.1860271177675807,1.2091689096110243,1.6089795817036003,0.292
0.9902810679538702,1.186666748114869,1.209394322008339,1.610885365721843,0.293
0.9914339738923802,1.1875719912854505,1.2100917972427296,1.6110288115887204,0.294
0.992176381824787,1.1913982125502096,1.2110846455345057,1.6138717978986317,0.295
0.99220042800015,1.1949293758557844,1.211512099854169,1.6176543112674258,0.296
0.9927251763749152,1.1981395302128768,1.2122655659458366,1.6180441597983788,0.297
0.9936135726273764,1.1989631790134385,1.2126794132031469,1.6193483248494478,0.298
0.9947924057974072,1.1994119374509034,1.2127065262370251,1.620600821716454,0.299
0.9957947490546604,1.2050996681648805,1.2144073682823295,1.6218547510650674,0.3
0.9959418034158296,1.2054469431580523,1.2149327628087927,1.6232161857298888,0.301
0.9961392590657596,1.2060721790530227,1.2161972487036063,1.6232581824257706,0.302
0.9961735246281184,1.2074474827698285,1.2166922722943507,1.6266359829191248,0.303
0.9961859964002946,1.2091689096110245,1.2199532701394604,1.6280372847693187,0.304
0.9962507747026412,1.209242163162538,1.2206467797779483,1.6283004498172389,0.305
0.9963562750410648,1.2093237576402953,1.220796853543768,1.6314484497948412,0.306
0.9969653325781274,1.2126794132031469,1.2224742396126147,1.6318857516225442,0.307
0.9972694705429136,1.212848199558993,1.2230398136044038,1.632437580491969,0.308
0.9982945907145464,1.2157267792971735,1.2232041487545944,1.6363489263900708,0.309
0.9998415381536966,1.2164199067114891,1.2281009927746938,1.6365694985057422,0.31
1.0006108414507136,1.2164814035807618,1.229216767187992,1.638198452248122,0.311
1.000647596633279,1.2171244267263919,1.232055333486991,1.6387448836789178,0.312
1.0025532759128235,1.2173535677441394,1.235218213377533,1.6418275979691723,0.313
1.00372218474645,1.2198656853509642,1.2362248618320375,1.6426677555320344,0.314
1.0046099597023737,1.220713200116467,1.2373570672394194,1.643589510039808,0.315
1.004627096179476,1.222197315088003,1.2378231487386775,1.6437855098384142,0.316
1.005570485895605,1.2224742396126147,1.237922818892431,1.6476756920547824,0.317
1.005751934379965,1.2229186656812383,1.24130055896344,1.6495773358563892,0.318
1.0089792589151874,1.2239498042607546,1.2418741618154607,1.6518261414039326,0.319
1.0097782430010185,1.2247994534338562,1.2419121529850317,1.652271468610253,0.32
1.010414435139433,1.2280685907840365,1.2430486256531337,1.6576375987999117,0.321
1.0118172418080835,1.2288877783002121,1.2449625271791485,1.6640753488480875,0.322
1.0128283794415265,1.2327008921520655,1.2455862544309948,1.6665318527850084,0.323
1.0133479961553278,1.2336316689266824,1.2459552550140285,1.666561987170845,0.324
1.0142869740229563,1.234915582633258,1.2465917249052352,1.6683115284894146,0.325
1.01444788556248,1.2374492795898187,1.2520841270791512,1.671032537908716,0.326
1.0177985405629202,1.2400112101201048,1.2543113564650037,1.6729493118008496,0.327
1.0194912233752005,1.2418741618154607,1.2550704355716087,1.673504752307033,0.328
1.0198249466940534,1.2430398678341477,1.2590305905551769,1.675892325813349,0.329
1.0207739929404525,1.2472899677494609,1.2597195371922771,1.6857861276305548,0.33
1.02097875916203,1.247815221733928,1.2601786078658668,1.6884094206195115,0.331
1.0228015783111637,1.2479079465071305,1.2632442319498387,1.6915824224269456,0.332
1.0232257173587962,1.2479343652208288,1.26362424411278,1.6922360035395192,0.333
1.0236988278866994,1.2480119017005318,1.264200732896987,1.6959625568638512,0.334
1.0251242994102272,1.2512479036272466,1.2660437905706263,1.699819678860826,0.335
1.0253057293743073,1.2533258538873564,1.266370549772469,1.6998242745915466,0.336
1.0255980154741349,1.2552962153804137,1.2665986955952675,1.7010458295870854,0.337
1.02823316403996,1.2553777394073202,1.2690404207380146,1.702487753769094,0.338
1.0295627987879614,1.2562540883848021,1.269104759670155,1.7025009389904104,0.339
1.0307412417966422,1.2569071832505885,1.2705178808785502,1.7034439273659112,0.34
1.0326980462133457,1.2601129356821552,1.2709700266487671,1.70440837224549,0.341
1.0331053981364209,1.2656689561412577,1.2713109270816936,1.7044950639493472,0.342
1.033876391887924,1.2669412808921168,1.2713238898918913,1.7045834247738274,0.343
1.0356125225916977,1.2673670890938857,1.2732165586425277,1.706295912472262,0.344
1.0420071052262347,1.2673794172845823,1.2778284842864789,1.713098892906981,0.345
1.042369392980296,1.2700726188067688,1.2796158712531436,1.7155587919912088,0.346
1.043437679200126,1.2720207398454457,1.2818538550042642,1.7185451862975205,0.347
1.0448775544023996,1.2720595589909083,1.2833682063774512,1.7199743377768937,0.348
1.046411225007842,1.2726867271847766,1.2874021840537233,1.7217770952384082,0.349
1.0541603705113836,1.272790845530788,1.2883991778188784,1.7268114997745605,0.35
1.0552641484189866,1.277688193596045,1.2891830731055511,1.7268374988829729,0.351
1.0570497483956234,1.2801425539893516,1.2916975433136115,1.7271001583951984,0.352
1.0572891510301667,1.2807027945219787,1.292477178655879,1.72828405636237,0.353
1.0591582498928305,1.2836808045272874,1.2925998494646818,1.7325590800464774,0.354
1.0611144187830943,1.2851518491322766,1.2944081904520592,1.7326817166794763,0.355
1.0613183956883454,1.2865108246583812,1.2954091420381548,1.7329131516208085,0.356
1.0628909345045967,1.2867503706182013,1.296013369280527,1.7329351227832896,0.357
1.0640049097508588,1.2872232263139207,1.2962399401522284,1.732991824969834,0.358
1.066271713484096,1.287402184053723,1.29700936170156,1.7345058086508238,0.359
1.0684273473737185,1.2886074515875237,1.29951548521903,1.7368645195542771,0.36
1.070364032945097,1.2900393118955984,1.3032676594123158,1.7370664964116924,0.361
1.0707294758101686,1.2910971112068839,1.3041731761776738,1.7371899983303896,0.362
1.0731015758427012,1.2915405833346354,1.30763232020874,1.7408081989998354,0.363
1.073150633803507,1.2916039873608454,1.3083875097324411,1.7415268848681271,0.364
1.0734644260492925,1.292477178655879,1.3103508145110376,1.7455299918746907,0.365
1.0736411704470623,1.292599849464682,1.310993638811211,1.7487471772302352,0.366
1.0771938830206669,1.2940689968522303,1.3134396683263043,1.749451714091302,0.367
1.0794362084916906,1.2946086939064825,1.313719834443733,1.7496416961523478,0.368
1.07996472192908,1.295188634879272,1.3146005326517525,1.751362384515904,0.369
1.0809729931093135,1.297771270349158,1.3146553663982394,1.7569278234859913,0.37
1.082930571063685,1.2990006871374438,1.3160178848272106,1.757702470853859,0.371
1.085549548567459,1.29930789030586,1.3179611206028456,1.761158111424323,0.372
1.0871569461699762,1.2999260986393788,1.319551955733606,1.7655365580342557,0.373
1.0884159822588235,1.300613999417358,1.3197904343437987,1.765751484807849,0.374
1.0887635914650275,1.301297968173956,1.3212298868397443,1.7732542008502592,0.375
1.0895154391873811,1.3025065596906877,1.3226160842279455,1.7739541952467994,0.376
1.0902127865851736,1.3041731761776738,1.3235457345621184,1.7747797479008778,0.377
1.090856286794773,1.3043431170770892,1.3259290107150952,1.7784638696004538,0.378
1.0910600062064983,1.3076552286678516,1.3259617819030618,1.7790643660309302,0.379
1.092651520895887,1.3078069354584267,1.3313129113303963,1.780540776500717,0.38
1.0928953568395126,1.3078382936948274,1.3314374693606956,1.7812861201769945,0.381
1.0929203766828666,1.3107809416309515,1.3325569444641383,1.784873367417194,0.382
1.0949704260087454,1.3119420043358723,1.33358379567965,1.7897371532817703,0.383
1.0963575204798484,1.3167285074757897,1.3339264695156017,1.789860128286279,0.384
1.0972803568640983,1.316788344320406,1.3358270907530565,1.790621875689061,0.385
1.097811102873243,1.317258185062785,1.3377409484983027,1.7907210988629407,0.386
1.0988789989407632,1.3177052423527276,1.340925461190638,1.7945997585058522,0.387
1.0992508483175063,1.3179611206028454,1.3439334188270018,1.7952997185111013,0.388
1.1018488337644246,1.3186932898235648,1.344363564731368,1.803046115476354,0.389
1.1023858905687394,1.3204153596766952,1.3456351405951568,1.8080064235695064,0.39
1.1036637204759212,1.3211602376008504,1.3501698647094025,1.8089392540905465,0.391
1.1045110742433106,1.3216477466205923,1.3504123725843438,1.8109224243758204,0.392
1.1053190949240297,1.3222694929048138,1.3506159409493326,1.8119530359485396,0.393
1.1067438564143532,1.330705763315117,1.354697300622158,1.812038450975436,0.394
1.1069652994849566,1.3328904539499602,1.355815948499348,1.814167555925254,0.395
1.1080778643409386,1.3335837956796501,1.358841186109662,1.8153718156016727,0.396
1.109573471198401,1.3348692371691953,1.3645520905709363,1.815634104264085,0.397
1.110127228536288,1.3361692512084429,1.3680374242042013,1.8157488199829916,0.398
1.1109885071967036,1.33632993289434,1.3701100317168853,1.816200199550863,0.399
1.1112018529122527,1.3374668343288532,1.3706083137084843,1.816650694368514,0.4
1.111518498480579,1.3381567534420964,1.3734057248785327,1.817998017647104,0.401
1.111807610485846,1.340925461190638,1.3751383294583603,1.8203247908165925,0.402
1.111821356969273,1.3443635647313679,1.375140222648254,1.8213138303564944,0.403
1.1121326311328943,1.347665723600394,1.3759526274865113,1.8217846806766944,0.404
1.1140363499014052,1.3496567873798173,1.3760405181302815,1.8222692739259716,0.405
1.1148132983976282,1.3497428609518645,1.3761731599547415,1.8286221636653732,0.406
1.116934269261426,1.3535404887513063,1.3783959034812858,1.8314297053991877,0.407
1.1184878491685502,1.3535448532380268,1.37908367421975,1.835183448424783,0.408
1.1188087566950005,1.3551316960981026,1.3793094675285853,1.8380003552633493,0.409
1.1213972513519963,1.3555486930784832,1.379573357607695,1.8415162642390104,0.41
1.1215697622659109,1.355815948499348,1.380173297736921,1.8457373214792407,0.411
1.121576337549158,1.3580914747823547,1.3802685885193595,1.847436121238366,0.412
1.1222207620839748,1.3589826314630387,1.3803223070278774,1.8474391575044076,0.413
1.1224755415411367,1.3606263545829214,1.3817129171318516,1.851143477073894,0.414
1.1231445593995972,1.3608609148241877,1.382703971605051,1.8575782782149235,0.415
1.12543638555102,1.3692124707718616,1.3827192036710665,1.8588565037778368,0.416
1.1256135370221056,1.3694967802881763,1.3857040474245523,1.8609697313611748,0.417
1.1260146914741045,1.3697271458343756,1.387762802386015,1.8624887908566847,0.418
1.126713738836607,1.3701100317168855,1.389753482956284,1.8627929409358068,0.419
1.1281753487140909,1.3711058097362003,1.391877496937896,1.864177258935592,0.42
1.1282207677139209,1.373247223663302,1.3918883902252923,1.870908764417304,0.421
1.1310028869386013,1.3751402226482536,1.392210166175684,1.8725087454874252,0.422
1.131580045460641,1.3786317774232668,1.3945302626261444,1.8737624214750384,0.423
1.131866151552665,1.3798425408690584,1.3982439175935315,1.8740896764751684,0.424
1.132757221792592,1.380670105820497,1.4021409313451327,1.8748248935477347,0.425
1.136067685046492,1.3806739622116984,1.4031787250737482,1.8771370955385085,0.426
1.1383988696255647,1.3816588216051393,1.409014685392212,1.878058412930693,0.427
1.1416961117084672,1.3826271694309822,1.4095030833344309,1.879066082738764,0.428
1.1424087029481016,1.3834282441001602,1.413466480450796,1.8802324560042083,0.429
1.1437437039788387,1.3845121949690218,1.413590202707582,1.880624449293136,0.43
1.1455510156427786,1.3856104717845048,1.413806647970718,1.8867900635857184,0.431
1.1457833051893591,1.3857040474245523,1.4163814891390047,1.887104162328337,0.432
1.1464197624744277,1.3887256971292978,1.41824861357685,1.8917282351620388,0.433
1.1510643518719823,1.3913532462372635,1.418767264840581,1.8958936125565773,0.434
1.1541721623489911,1.3920573200203132,1.419234220132055,1.8987565491590823,0.435
1.1545940204981624,1.3959891908461297,1.419733506922294,1.9060457853946795,0.436
1.156215452886865,1.3961889200850468,1.4212356897550404,1.907284360865234,0.437
1.1580956937034514,1.3984556848105347,1.4225291353287388,1.9085072514277588,0.438
1.1591096173521174,1.3985088529427308,1.423283695452449,1.909464141775305,0.439
1.1592235508620667,1.4038921958724262,1.4243302491661254,1.9095578972070475,0.44
1.161704963895719,1.4053064718859738,1.4250355252064066,1.9143270139201307,0.441
1.166351049821878,1.4067027274442254,1.4262959972743765,1.921622322863424,0.442
1.1666243222099657,1.4075202325382425,1.426340839626827,1.930701974780677,0.443
1.1667050641977776,1.4096489074258498,1.427900956093103,1.9309087673524248,0.444
1.1698981649040914,1.4107974327239319,1.428656268767727,1.9342804361417325,0.445
1.170310811629411,1.4115244400988536,1.4293385157210143,1.9426867932086165,0.446
1.1712490728158436,1.4133287436952915,1.430797788372825,1.946945128377061,0.447
1.1738142984755704,1.4152842144239295,1.430932666686666,1.949419149244525,0.448
1.1745998588262994,1.4163814891390047,1.4309628258427538,1.950607338271492,0.449
1.1774602477142784,1.4191072893759933,1.4344787057032202,1.9526191160552384,0.45
1.1775521440201278,1.4195717168453574,1.4364242913254288,1.9555736970937776,0.451
1.178430218352359,1.4222553323629583,1.4455312518138084,1.9556816832923127,0.452
1.180150068668314,1.4254994563900456,1.4484209125484258,1.961105044701182,0.453
1.1815533798937816,1.4278193003827997,1.4497697226242805,1.9624031774082584,0.454
1.1821589283555571,1.4307977883728247,1.4502020217764109,1.9639572376774777,0.455
1.1821834021564992,1.430862565109966,1.452898813429864,1.9680280589544217,0.456
1.1823442707186838,1.4329584480503053,1.4557128436825562,1.97465624110993,0.457
1.1826288815207446,1.43398807922997,1.4570237333739888,1.976481044219672,0.458
1.1827573024209177,1.4367123860561313,1.457039169093996,1.983868461735273,0.459
1.1833337577228265,1.4379263809237062,1.4667462275968273,1.9841110111634388,0.46
1.1844064831943515,1.4422698793195907,1.467051765331203,1.9845077442178092,0.461
1.18656558863013,1.4428604450950253,1.4698187275747967,1.9845750411786849,0.462
1.1866909751386578,1.446848288798472,1.4703802431275188,1.9847141248977096,0.463
1.1882311103444048,1.4470978417248717,1.471159570577287,1.986009863318748,0.464
1.1913383312993604,1.44806933812872,1.4716942678689964,1.9864856195455327,0.465
1.191672203345909,1.448583285575634,1.4737772292685636,1.993005059863041,0.466
1.1918806026171225,1.4497697226242803,1.4765566466584918,1.993896160906609,0.467
1.1931270008729875,1.4517779797021335,1.4772767195447576,1.9960915237819423,0.468
1.1939755750537755,1.4548365918454154,1.4774647492757538,2.000438414155564,0.469
1.1946769782677418,1.457571578797638,1.4780876243372365,2.0032306306544108,0.47
1.1956948215033796,1.4579200740084193,1.483332543018724,2.003953429304988,0.471
1.1962563341934005,1.462246175822844,1.4851586222293398,2.004101845071508,0.472
1.1962671875783972,1.4628711457791863,1.48763426409108,2.004701376502182,0.473
1.1971924016581084,1.4650678743183425,1.4879967663578353,2.004884848564008,0.474
1.1974678164429242,1.4651901935265337,1.4897627011673316,2.0084955020059017,0.475
1.1979397413946642,1.4660799762965269,1.490333246236816,2.0087601617386515,0.476
1.1989631790134383,1.4680717459096815,1.490701391764265,2.0116231448983948,0.477
1.1992802548567674,1.4684235736754516,1.496028926006858,2.014617926390206,0.478
1.201718593314261,1.469190631776847,1.500980769392453,2.019696129687888,0.479
1.2017415353212364,1.469233083955962,1.5027441125519896,2.0200828624760288,0.48
1.2028757434358797,1.4724758554296455,1.502819661802949,2.020597111853772,0.481
1.2032947170592716,1.4752041583039184,1.5046133387553824,2.0262485243987287,0.482
1.2039498271198208,1.4773172382894084,1.5062800752995114,2.029845122232166,0.483
1.2067342614589205,1.4783267817885422,1.5069842845314128,2.030353373519838,0.484
1.2076640394708145,1.479800782149486,1.5128906691448087,2.0353018575981148,0.485
1.2094421580741872,1.4799318955525598,1.5142019116339274,2.037538889408983,0.486
1.2110846455345057,1.4805951728605646,1.5196907435570233,2.038004955326921,0.487
1.211179367966798,1.4829223667299074,1.521059195838797,2.039880925786309,0.488
1.2115120998541689,1.4832696529591405,1.5212628244034438,2.0423150927163456,0.489
1.2168053489104182,1.4833325430187243,1.5215550554884731,2.0447286547579435,0.49
1.2184909623682287,1.483686942027979,1.5216091274225902,2.0510790607264475,0.491
1.2203783890765985,1.484616681911727,1.523252635805879,2.0552716569799725,0.492
1.2209145609192151,1.4866780209201522,1.5235674770921666,2.059466407184328,0.493
1.2216553521510771,1.4870036523557963,1.5238893364894937,2.064826846612734,0.494
1.221941327951137,1.4871505233133193,1.5244357698797528,2.0675976015866406,0.495
1.2221957059157391,1.4879858763924232,1.525496384267581,2.073751087195837,0.496
1.2237190708136452,1.492048701859706,1.5256455434761311,2.0804677074011164,0.497
1.2265632412863128,1.492284218920081,1.5258910812729185,2.084753317474211,0.498
1.227483357159902,1.4926714034082327,1.5269523659743085,2.0899630802150315,0.499
1.2303894390632832,1.500980769392453,1.5271545332161085,2.092727922245142,0.5
1.2316644625433484,1.5038715848283362,1.530500365185022,2.094410307344601,0.501
1.2320160212601063,1.5053371943083271,1.530644855355781,2.099290605064164,0.502
1.2327008921520657,1.506448403948647,1.5312539546370036,2.0997573292198077,0.503
1.2334071610942174,1.506984284531413,1.5349282911381,2.103211814703843,0.504
1.2339677712838233,1.5082328823344224,1.5381550503522772,2.1043690326981306,0.505
1.2355648506681025,1.5099846404020645,1.5393149454171104,2.105695089931264,0.506
1.2362063187953196,1.5102481057031971,1.5426195783546963,2.113153917267245,0.507
1.2373570672394194,1.510758092536326,1.54358168738126,2.118366962345936,0.508
1.2382256839045036,1.513398182972409,1.5443384417898918,2.124285477365476,0.509
1.2400030742743318,1.5175884830639748,1.5460436109147186,2.1253213941161877,0.51
1.2418544168554009,1.52183409827003,1.5499285542657684,2.138547758329547,0.511
1.244897310649566,1.5247493313494656,1.5529556856267075,2.139402658564584,0.512
1.244912144233513,1.5285102151310892,1.5535067819760378,2.13995553057453,0.513
1.2468820134688678,1.5296332271991369,1.565577631221948,2.1452917496613564,0.514
1.247815221733928,1.5314522328561673,1.566166033503241,2.1463006165383303,0.515
1.248549249495587,1.5347194773008703,1.5661870861479326,2.1465925962718844,0.516
1.2486946940292154,1.5349326300858586,1.5684399449266735,2.1471956603839883,0.517
1.250299052509045,1.5378554028588347,1.5697174954471411,2.1483047408387725,0.518
1.2508288061710258,1.5427451618954828,1.5768522742260411,2.166278153563205,0.519
1.250893572545642,1.5435129150241438,1.5864243343327813,2.168481910192287,0.52
1.253350305011077,1.5435402012735746,1.5865934071266137,2.1700447418207043,0.521
1.2581198560434934,1.5476600713657302,1.588908453071711,2.1706848883115875,0.522
1.2584810714184078,1.5508412945531833,1.5903132886788724,2.176764027994221,0.523
1.2586032594943235,1.5554329690382491,1.5969944917835537,2.1773148040545385,0.524
1.2597781450722143,1.5582092317728207,1.5979422327823671,2.1776671987254,0.525
1.2613807815283191,1.5585477004941506,1.599095441422032,2.1787670765868263,0.526
1.261424457719829,1.5626187336303812,1.5997826180319357,2.182017102465736,0.527
1.2615377889404316,1.5647870904598546,1.5998540111250534,2.182436294789064,0.528
1.2632442319498387,1.5654142017970558,1.6029848078843818,2.1832182191472627,0.529
1.263714962358086,1.568282168742448,1.6031376177801668,2.1876622210847723,0.53
1.2647643378840585,1.5714408915162468,1.606110260195334,2.1883516856837755,0.531
1.264869666695828,1.5715743872420223,1.610936872235731,2.189241963351572,0.532
1.2661500135120962,1.5717425229026865,1.6110288115887204,2.198070120187766,0.533
1.2715557526973924,1.5725835945307987,1.6122268143010892,2.201683907331834,0.534
1.2725827751661325,1.57462421117922,1.6168391484540965,2.2046161421281685,0.535
1.2726867271847766,1.5750200131518246,1.617053556844225,2.2046419253898306,0.536
1.2733711012605324,1.5753219643694987,1.6206787510423002,2.206531952768932,0.537
1.2747792251852177,1.5793271714846657,1.6207754686281604,2.211124685916735,0.538
1.2748578648565512,1.5814133903074732,1.6233330196788471,2.21415349924023,0.539
1.2781159370350026,1.5872931066734983,1.6234777193779983,2.226834324906023,0.54
1.2781864191425891,1.58730897020489,1.6266359829191248,2.230906389634653,0.541
1.286967162589546,1.587993122277846,1.630879351077949,2.231473419979267,0.542
1.2875580531556865,1.5917925957567172,1.6309490961968809,2.2342680263037678,0.543
1.2939634799359303,1.5951014568295359,1.6318857516225442,2.235659475463156,0.544
1.2944359159920176,1.5973350360678693,1.633239438036365,2.240564002466529,0.545
1.294455617189776,1.5984755652197895,1.6358362257416132,2.242487171903705,0.546
1.2955582718883578,1.603387640078122,1.6366135600514533,2.2425989153477843,0.547
1.2962399401522284,1.6065473913911914,1.6429704508893477,2.2456925685283853,0.548
1.2968521966054696,1.6071259068628798,1.6440326070889828,2.2476205546221264,0.549
1.3001551400728473,1.6091730757906586,1.6448908086117824,2.2476764393183557,0.55
1.301297968173956,1.613899690120791,1.6465468918578945,2.2495427411810587,0.551
1.3032676594123156,1.6150959652855919,1.6469926055944388,2.2502789892578035,0.552
1.3037215658947443,1.6173401636787923,1.6490557071648473,2.255397994168086,0.553
1.3051295061553905,1.6208152838868093,1.6550054464656014,2.25742043122343,0.554
1.3054108295823432,1.6217065333807876,1.655864297920677,2.2575058020935543,0.555
1.3055593010468045,1.621864435939623,1.657699502355784,2.2587567980969823,0.556
1.307361233485898,1.6237300455813337,1.6594554483873714,2.259773903061852,0.557
1.3078382936948274,1.627122777988768,1.6597162850298088,2.2638920299533947,0.558
1.3086297527584003,1.6285543453234888,1.6619696671982924,2.2658808444837937,0.559
1.3119420043358725,1.6304193212201423,1.6629867532669582,2.2733349049072564,0.56
1.3138198499801823,1.6320089864539473,1.6641317159025588,2.2736608741785203,0.561
1.3154804404018614,1.632245954818685,1.6643703999186243,2.274097698164013,0.562
1.3161396389415876,1.6322706918212329,1.664968095546098,2.277537157971288,0.563
1.3177291476776305,1.6360889669696501,1.6655434139917873,2.280407580412781,0.564
1.3187130541951873,1.6384386824096655,1.6682407159089243,2.285978130410056,0.565
1.319917737838021,1.6387448836789178,1.6694073391206008,2.286036388687912,0.566
1.3219893284991602,1.6410266569726149,1.6719013057472152,2.295127309852012,0.567
1.3261795714825508,1.6413185689109209,1.6729891269728878,2.2979169749676718,0.568
1.3297792810634688,1.6418597501172192,1.675747777185946,2.30240338671272,0.569
1.330803815283538,1.6424559318202074,1.6767792599351845,2.308266178776058,0.57
1.3313775165673942,1.6431670155084244,1.6777031795599675,2.3095339333415725,0.571
1.3316573436030978,1.6440068882121337,1.6826942056110412,2.30972661192773,0.572
1.3325268502664158,1.6440326070889828,1.6829778509639155,2.312297580428269,0.573
1.333000755507854,1.6443356162455467,1.6836547589816315,2.312485312293112,0.574
1.3331302590570369,1.6456038823210826,1.6884094206195115,2.3132842071872446,0.575
1.333232794302467,1.646236974545575,1.689579094664277,2.3146575887544434,0.576
1.333544158496356,1.6480642858799892,1.6921799286891557,2.317995220500792,0.577
1.3341598210820704,1.64904222313413,1.6928841586733028,2.320629317175344,0.578
1.3360085150026133,1.649485156499137,1.6964061137240882,2.3208758636651634,0.579
1.3367335378630802,1.6507216059223806,1.69651101771184,2.322125373799071,0.58
1.3372540225926073,1.6519740537690626,1.6972160747603335,2.3266162644563333,0.581
1.340564846056562,1.652271468610253,1.6979121985502712,2.328580414002409,0.582
1.3409626713287488,1.6536947493894307,1.697978132070348,2.3292989910994653,0.583
1.3423348537105442,1.6537945152242575,1.7018986393930278,2.332635565426834,0.584
1.3435905203895029,1.6540692745691403,1.7144121363982854,2.3359625553839733,0.585
1.343748859713019,1.6554636190436842,1.7204988024208638,2.3406984118651444,0.586
1.3489813000969284,1.655584636841236,1.7217770952384082,2.342300915124706,0.587
1.3497428609518645,1.6559464962845698,1.7226514907856931,2.3462916530596307,0.588
1.3528399487498408,1.6571164250973762,1.7296585959629365,2.3491231036708005,0.589
1.3575074370957327,1.6611332117503588,1.730101173840127,2.355072069728424,0.59
1.3582548416412046,1.6628991796966197,1.7306759684704502,2.355750417673345,0.591
1.3610158597181927,1.6683046989479597,1.7388315516270136,2.362205834888912,0.592
1.3659435493710712,1.6747366143254694,1.7425986960344957,2.372682482964664,0.593
1.3680374242042013,1.6784929477872792,1.7427097813715051,2.378060235197225,0.594
1.3700137405246626,1.6845185528906375,1.744159267583675,2.3782507940745927,0.595
1.370121293307965,1.6848723957049991,1.744508153432209,2.378343171664952,0.596
1.370794654278385,1.6852721609965968,1.7450935297740169,2.379141540759856,0.597
1.3723328255363827,1.6930035075753769,1.7459469152363916,2.3898743604248223,0.598
1.3728814995446974,1.6931338308532986,1.7468792632162873,2.39622752276571,0.599
1.374312979732351,1.6948324862177495,1.7495821273216778,2.398838103600221,0.6
1.375301212372647,1.6949828515704142,1.7544271802802285,2.401669268466107,0.601
1.3794113505721266,1.6954532982434274,1.7548410037255622,2.404259149053165,0.602
1.380670105820497,1.7020201215761015,1.7604233085586425,2.411440289532425,0.603
1.3812274148037949,1.7166749593129174,1.761608690051279,2.4167199541506674,0.604
1.3833571240266098,1.7193995369234176,1.765751484807849,2.417533490056716,0.605
1.3835737229854734,1.7220926610336593,1.7725609199527836,2.417869564515673,0.606
1.3850892799702568,1.724430988123255,1.7728878464432758,2.420341630297565,0.607
1.3854607979750295,1.7260905107599886,1.7747797479008778,2.4216495268795475,0.608
1.3870902617769751,1.7306759684704505,1.776044139619871,2.4217629215051923,0.609
1.3888811246259458,1.732207880821019,1.7762410560653887,2.428334094208003,0.61
1.389753482956284,1.7343710390586948,1.7773378389118784,2.4352061019367213,0.611
1.3909171432391685,1.7405682808178544,1.777461026475442,2.435705200904557,0.612
1.3926954615087217,1.7414322519037007,1.779025937218672,2.437143241973564,0.613
1.3927935559930948,1.7427676377362056,1.77908363963581,2.441568382615304,0.614
1.3934474464992634,1.7467274178274756,1.7800674943457293,2.45257704650285,0.615
1.3950052866904683,1.7495821273216778,1.7812293467510405,2.455015308835712,0.616
1.3951461219859094,1.7616832519351489,1.782916748039157,2.456805317113228,0.617
1.3952354248005667,1.7648405410692356,1.7921288673630809,2.4570775381343206,0.618
1.3966828106745153,1.7694823681671654,1.794320082093668,2.4605545033813288,0.619
1.398333086515525,1.776044139619871,1.8015150871441905,2.4749007840869663,0.62
1.4010804799721863,1.7784804611545248,1.8089392540905465,2.478789982392483,0.621
1.4017104971534633,1.7792333089948957,1.8162001995508628,2.479054224741584,0.622
1.403485049564681,1.782198071356128,1.819293533074626,2.490927186913871,0.623
1.4053064718859738,1.7859075205287605,1.8233972341898723,2.491412846892017,0.624
1.4063617849346832,1.7880608182779796,1.833723599753529,2.492755287418101,0.625
1.406966144308882,1.7932045610297238,1.835183448424783,2.495353944019059,0.626
1.4075699756992943,1.7932849008063898,1.8357493914254104,2.498396961527651,0.627
1.4076549208096605,1.7977221690943508,1.8365138414365696,2.505062577060316,0.628
1.407728136532652,1.798532785097128,1.837394621357616,2.511719772111701,0.629
1.4088994894358848,1.8024490844070349,1.8415162642390104,2.5122904402455632,0.63
1.4089915439609733,1.8042767748221538,1.845039641310608,2.5156944207509904,0.631
1.409702311443404,1.808844294032374,1.8457373214792407,2.518864381620316,0.632
1.4126644954562129,1.8115546881232283,1.8514416359169328,2.519072796334034,0.633
1.4157416144046844,1.820149220040337,1.8527738091328527,2.52053709979142,0.634
1.4179775286046408,1.8203247908165925,1.8620921938805477,2.532970115940473,0.635
1.41853638971522,1.8317821934903182,1.8622941684024408,2.533120128652536,0.636
1.4190108700978616,1.8357885811835968,1.8624627591345475,2.538031682326957,0.637
1.4199134686570172,1.8368762917964279,1.8642251896959128,2.540195579038307,0.638
1.4233774756969784,1.8372378801143907,1.8645639885115453,2.5505428337973486,0.639
1.4236530465914825,1.8444774434648479,1.8669701981955256,2.551105543063976,0.64
1.4260664311038571,1.852495928138036,1.868626768692244,2.556782836923695,0.641
1.4295802329670957,1.8561368510379515,1.8736924172420624,2.562073926010458,0.642
1.430797788372825,1.8599446179193277,1.8739218770284791,2.566550147372572,0.643
1.434716136737311,1.8642251896959128,1.8784230653550569,2.5716404109411286,0.644
1.4366456902236435,1.8676848072871062,1.8794057112433615,2.57212478578292,0.645
1.4394177464319726,1.8736924172420624,1.8839430081222996,2.590037598177058,0.646
1.44347930370486,1.8784230653550569,1.8861166253032056,2.5942243076730325,0.647
1.45558347055337,1.8794057112433618,1.8877723938353677,2.594285057582351,0.648
1.4557128436825562,1.8831508496453515,1.895893612556577,2.59659283020304,0.649
1.4561063504515146,1.8839430081222994,1.8976226570328791,2.597447264762128,0.65
1.4574751921924378,1.884363465667446,1.898133855479788,2.6017620743153023,0.651
1.4628711457791863,1.8911715824626192,1.9039425985550436,2.602539691428064,0.652
1.4630644891261513,1.8921772872913987,1.9057567651589675,2.6034406616432,0.653
1.4647686552455603,1.8926432627302165,1.905799208592024,2.604020391594484,0.654
1.4656175530003812,1.89947274931113,1.9095578972070475,2.6044367161035145,0.655
1.4661156384726932,1.9022046761175768,1.910621972850019,2.6130214078577034,0.656
1.4693177995947933,1.9029285617659855,1.9114347885400105,2.6134698368869644,0.657
1.4708356215051492,1.9031551398807947,1.9129175664515008,2.614162627699028,0.658
1.471403862817231,1.9034323983937163,1.915612000626152,2.621903282000781,0.659
1.4722092989813749,1.9078324673528029,1.9225074180853383,2.6376022741520844,0.66
1.4724758554296455,1.9172382352308341,1.9226464815481936,2.639026681864669,0.661
1.4732712876879424,1.9216223228634237,1.9254636667773417,2.6407415003186485,0.662
1.4778363560217531,1.9218868092876034,1.934347385247586,2.6449831684155773,0.663
1.4780876243372365,1.9253357456958415,1.9346425344046887,2.6540812264585703,0.664
1.4793860380004324,1.9255832741236092,1.9425134665038235,2.656169637933532,0.665
1.4798912958567094,1.9303622404458038,1.9457029698414892,2.6642542741436173,0.666
1.4813167590213243,1.9396161168493595,1.9521513992407329,2.6689108567683384,0.667
1.4830461834708506,1.9400911482104883,1.9526191160552384,2.6720289114913625,0.668
1.4835747217797086,1.9406449147074925,1.95436139193212,2.6750358683293136,0.669
1.483686942027979,1.9488726819324484,1.9556835420996777,2.6792683944544344,0.67
1.4842795172157786,1.9492700675196004,1.961597345724818,2.679350398005698,0.671
1.4864954709222344,1.9551614419117396,1.9637383217771225,2.689075101890153,0.672
1.4875105341461072,1.9555736970937778,1.9680280589544217,2.69038365777045,0.673
1.4879888137085877,1.9573293034634056,1.9713891220807416,2.692824333120281,0.674
1.490333246236816,1.960485879450422,1.9794927073967656,2.696512758883477,0.675
1.4910259276380868,1.9740071810719315,1.984911777630044,2.702015597124592,0.676
1.492284218920081,1.9751410901065776,1.9935865599591367,2.706810161887991,0.677
1.495746762863733,1.9763050928976313,2.002679338863745,2.709849912870961,0.678
1.4979796793131506,1.9794927073967659,2.00796124687769,2.712155640401151,0.679
1.500980769392453,1.9828240763705085,2.019696129687888,2.7130267722430155,0.68
1.501133313119112,1.9833460286821558,2.0200828624760288,2.716517927249045,0.681
1.501217663104795,1.9917327732750738,2.025034423667558,2.7304774219465884,0.682
1.5018786693791433,1.9960915237819425,2.028911258244237,2.732098227718157,0.683
1.5022720658886834,1.9978554444547625,2.0317076901583344,2.7469033117615766,0.684
1.504072902857306,1.99858244361618,2.0322911542635063,2.74994502320781,0.685
1.5048533491072205,2.0004384141555636,2.0323276905989447,2.756743950039436,0.686
1.5125654144631386,2.0054768553910876,2.035539338073538,2.776656888517745,0.687
1.519690743557023,2.0063013794229625,2.0370786673203187,2.7773458005980656,0.688
1.5199450206360892,2.0090069945487654,2.041407070974425,2.786526178660866,0.689
1.5200691602750158,2.016071845688413,2.043722673570443,2.791377939266493,0.69
1.5201612264493274,2.0167517150938443,2.044096023299014,2.792729252836996,0.691
1.521059195838797,2.016801307469897,2.045224353201425,2.7974398715155404,0.692
1.52160912742259,2.017390528558762,2.049321329628973,2.798297554986486,0.693
1.5268516093666258,2.019569109475155,2.052136545891741,2.800814694371521,0.694
1.5276593163883343,2.0205023221288894,2.054406811526466,2.8054463338809947,0.695
1.5292721074375908,2.0213627038273807,2.0614056558513862,2.806582690369748,0.696
1.5330215183463252,2.02616665934355,2.064545339025764,2.812346408787408,0.697
1.5339307491637355,2.0317076901583344,2.070211796190029,2.818108611895247,0.698
1.5347194773008703,2.036998642411964,2.077010334725074,2.81889212902626,0.699
1.5349326300858586,2.0392831386267414,2.079460785361245,2.819638609594173,0.7
1.535158387542802,2.0415096261537062,2.081473591699017,2.8210074220466623,0.701
1.537997693724137,2.0445208804976964,2.082429031755675,2.8362611705954883,0.702
1.5494794538997985,2.045780765367895,2.0872823995921883,2.838830837118848,0.703
1.5510691995622887,2.0510750470446046,2.0916947313201097,2.838908560822989,0.704
1.5533615694911025,2.0563753576974375,2.094888808717541,2.8422241655071785,0.705
1.5578605257248608,2.060394889422502,2.095564154125266,2.8925810112197343,0.706
1.5628254155477213,2.0619035019158467,2.096866233152124,2.8941454939654907,0.707
1.5687815020596112,2.0647570839923315,2.099290605064164,2.8996290134968623,0.708
1.5694521836389448,2.073633817468014,2.09955460033258,2.9144763176106534,0.709
1.5702997885628025,2.0898231437218415,2.1009403072651347,2.9158814691382005,0.71
1.5706372866512033,2.0947824628069833,2.110725996136138,2.9182758375058944,0.711
1.5717425229026865,2.1033503921274197,2.118281303691849,2.9190690464698266,0.712
1.5747535374013093,2.1110610735251494,2.119735511412124,2.921635015933877,0.713
1.5752948892415986,2.113633673092977,2.1288269458662024,2.923300113974513,0.714
1.578159272995474,2.119289871448091,2.133230202406456,2.9413922366123435,0.715
1.5793653305503723,2.1247952914314387,2.133402305084753,2.955744973753922,0.716
1.5911230254312585,2.1277315441686193,2.1475891524001454,2.974790219194617,0.717
1.5940478216548584,2.1277642081235286,2.1483047408387725,2.976434804523676,0.718
1.5983013761952518,2.129692261313161,2.1562103980461185,2.9845621900016,0.719
1.6009245522075872,2.131513551731953,2.164096595462409,2.992267906581785,0.72
1.605393115977646,2.1363189227685044,2.1706848883115875,2.9967994615474427,0.721
1.608573579050627,2.138547758329547,2.1708226759275817,3.0073409892692697,0.722
1.6092074820814264,2.139072080641631,2.178816973728502,3.007694717867992,0.723
1.6092354252444494,2.143385469213599,2.183092182047328,3.007819938905174,0.724
1.6098280380449734,2.144350311903654,2.187669302206332,3.009197146016452,0.725
1.6109413047746022,2.1570136126767885,2.1944713399011624,3.01552643491593,0.726
1.6111481192786474,2.185244565032127,2.1969074117053284,3.024054219890809,0.727
1.6136430420172927,2.1879992873245766,2.2046161421281685,3.035064863382107,0.728
1.621864435939623,2.1960183372638915,2.204641925389831,3.035805848433874,0.729
1.625819383952286,2.2000392863964,2.2073237071164877,3.0470148810415507,0.73
1.6271096128065916,2.204146577755365,2.214886573799861,3.047876037970682,0.731
1.6321111016267782,2.2097235467134393,2.216335443580719,3.051923244348536,0.732
1.6354048809708703,2.21203102896635,2.220813942083164,3.05886155497748,0.733
1.63850743647133,2.212156728822973,2.2248609402254345,3.067711006117398,0.734
1.6394880839550448,2.2241948383644905,2.227400699022345,3.074686681575717,0.735
1.6421495995458852,2.225708379975972,2.227613428712401,3.076574156674556,0.736
1.646236974545575,2.2326729789312134,2.238472074130008,3.085105194279936,0.737
1.646362268678538,2.2352645183674316,2.250522338493678,3.086082081325139,0.738
1.6466803041642777,2.2425989153477843,2.2514335369455134,3.095507388378809,0.739
1.6515271922542905,2.242894120948977,2.2545802584284047,3.100350144779802,0.74
1.6539970985796355,2.25742043122343,2.2575058020935543,3.1049536501525763,0.741
1.660335088444881,2.2577565923854674,2.2631975144256176,3.106829538268268,0.742
1.676184020070965,2.259773903061852,2.2638316136602183,3.117643783416385,0.743
1.6792551939837042,2.2601401831148444,2.2638920299533947,3.1352773175589723,0.744
1.6887776517620847,2.262514032364698,2.2651294128132573,3.1438385196919856,0.745
1.6957136550186926,2.271020346186879,2.278443377107366,3.147396265978337,0.746
1.69627407442666,2.2746311755367055,2.303819689403745,3.155577317570617,0.747
1.6963984148550642,2.2806204561500403,2.3062725458836235,3.183547087712808,0.748
1.6969391993267091,2.284408512557376,2.3070506671960294,3.189554165916185,0.749
1.7054923675790612,2.286575802090624,2.311296101422537,3.190859752466533,0.75
1.7071134892530382,2.286920818710005,2.311875539641887,3.196391392887305,0.751
1.707999782340019,2.2931723797834764,2.324674416682723,3.197458222200604,0.752
1.7083755787670991,2.2964631990415554,2.332466901453808,3.21819156505438,0.753
1.7117931301630644,2.3018593239940754,2.342300915124706,3.2526755800926224,0.754
1.7166749593129174,2.303819689403745,2.3424731285734484,3.2529904051648124,0.755
1.7208294508760196,2.309042398621496,2.347317486661448,3.2613541046776486,0.756
1.7403901865931588,2.3125627967291016,2.364883096612348,3.261537157877993,0.757
1.742083088773851,2.3159129305433592,2.3691281027305955,3.268057141792261,0.758
1.7422442579459392,2.316748730943673,2.3734414967918465,3.26824139214792,0.759
1.7446557310286257,2.349504132408995,2.377269095566132,3.2728541048509943,0.76
1.7456460993681835,2.3536964577499755,2.3987335176446534,3.279533673101783,0.761
1.746972483232556,2.3622085251902902,2.4099860459392017,3.2817412737342355,0.762
1.748900630564146,2.372990381970306,2.4103945624656595,3.29739916344371,0.763
1.750691212452445,2.3736643738926184,2.412391434522177,3.300326293435285,0.764
1.7530331250375968,2.3769166880156987,2.4136140191873805,3.3083141235659195,0.765
1.7531139062345111,2.378060235197225,2.416719954150668,3.314814952401174,0.766
1.7552474803598206,2.3789864027185708,2.41716346842822,3.315187098480897,0.767
1.758936877715688,2.3802326916151504,2.4221308017425427,3.316549480180599,0.768
1.7649598376347542,2.3809094153289325,2.4303912535800856,3.3188753378227758,0.769
1.7673671959754014,2.401170096105452,2.4317919976408797,3.331655974367973,0.77
1.777461026475442,2.401360430767479,2.4359933160983536,3.338475135164268,0.771
1.7787923781047803,2.4104361262546323,2.441568382615304,3.34607127100991,0.772
1.7790836396358098,2.4174940895630037,2.4506480607702623,3.3478784394356724,0.773
1.7792415761326477,2.419175676547037,2.45437501071622,3.3506687907990225,0.774
1.7862886393856208,2.424276109713471,2.464089457226147,3.364538534821129,0.775
1.7939280303189402,2.4312756908499304,2.4651402601865517,3.371112570505664,0.776
1.7948408470852195,2.433355461054763,2.467672894692863,3.374974354329247,0.777
1.8076540981836189,2.4516701833272605,2.4692591674964794,3.3765775628525394,0.778
1.8087192153715543,2.4543750107162197,2.4749007840869663,3.380979908718907,0.779
1.8110511188017964,2.4651402601865513,2.494541835002492,3.435945078252021,0.78
1.8172452997239577,2.4720280718299557,2.5203072476064565,3.4426271323522792,0.781
1.8218417624531624,2.4755925582766163,2.5317369574185644,3.457908847376685,0.782
1.824319890798907,2.482022244240391,2.533120128652536,3.466151815434709,0.783
1.8261158698856892,2.4979495085757986,2.534438051400832,3.4736828806742865,0.784
1.826305281777826,2.498396961527651,2.539194058791136,3.4770851666092213,0.785
1.8294198678947704,2.5016789226097544,2.553279047420574,3.5280155584094377,0.786
1.8346007558722115,2.5053880887065416,2.5679708981139884,3.538768558862196,0.787
1.8433421696304029,2.509269019651309,2.576161391556741,3.5431241484885643,0.788
1.8442230470310192,2.5123927514458875,2.5839055021190167,3.5786924973771783,0.789
1.845039641310608,2.5162009332467705,2.589505823979613,3.5831155862117368,0.79
1.8495673720150825,2.524268471703691,2.5946212355268568,3.6281947219280752,0.791
1.8561368510379517,2.526294358471695,2.5974472647621285,3.6297419194867513,0.792
1.862925554295524,2.538031682326957,2.6044367161035145,3.6334110094191536,0.793
1.865810761657182,2.545376377081558,2.6046714249135268,3.6349356020613848,0.794
1.8667328618057075,2.553851421333943,2.606673693776194,3.6442231220106014,0.795
1.8709257658385008,2.5639141281559255,2.611577868655526,3.6562327307334153,0.796
1.8845375165761893,2.5701014166384857,2.615956942582254,3.660164178592424,0.797
1.8952742373207256,2.5716379131197744,2.627662337719236,3.6708941886175896,0.798
1.898308710576308,2.5738143033643235,2.632534032272793,3.671310817744596,0.799
1.901860848096712,2.5797085722124957,2.657919407922476,3.712664749731808,0.8
1.9039513737348384,2.5849717207196212,2.659546511376874,3.747759434268868,0.801
1.9044686189685656,2.5889786939572894,2.668307902287802,3.754410697624305,0.802
1.9079054507796875,2.5946212355268568,2.673972120890597,3.755091383499025,0.803
1.909293319789841,2.5997983840435865,2.6776426723468627,3.765238053758252,0.804
1.9129175664515008,2.614162627699028,2.7221116088774604,3.768111479292184,0.805
1.9200222242310123,2.6188634610643775,2.7247165811878364,3.793256274111039,0.806
1.9218557329109012,2.647707664131754,2.732098227718157,3.793371866599721,0.807
1.92596575685778,2.656169637933532,2.739416440231913,3.826672471441897,0.808
1.935429494520498,2.659546511376874,2.740969442243748,3.882851205694172,0.809
1.9514537383879864,2.6597209803884825,2.748387998605537,3.9092104103141465,0.81
1.9521513992407329,2.670310816328488,2.7599927787997904,3.912125188904906,0.811
1.9530752432372964,2.6737738056307174,2.7757285937259195,3.918951174814645,0.812
1.9689927416938748,2.6871973934028515,2.794170372056957,3.9348680363979542,0.813
1.9720482190717596,2.687550288891859,2.796200060794743,3.9381554696116488,0.814
1.9730483403038288,2.7092239520115218,2.8008364693972227,3.959081126088146,0.815
1.9788905423439809,2.7209167478014784,2.805504942500105,3.980005560405526,0.816
1.98461804895496,2.7221116088774604,2.810701322851215,3.9948933931178674,0.817
1.989484629381005,2.7386900031491184,2.811211798276319,4.00737133625219,0.818
2.006557218625176,2.74806106452748,2.816634806630618,4.023843590770488,0.819
2.007389072380445,2.751702465161827,2.818108611895247,4.02850726577128,0.82
2.012437684576213,2.7524030523319123,2.8230382885944167,4.034954221469192,0.821
2.01523600820997,2.7535116802575614,2.8344953058775944,4.060300998947735,0.822
2.0205023221288894,2.7540337508008195,2.8361464277849717,4.09145895799591,0.823
2.030704273133624,2.7599927787997904,2.841088342211981,4.103252805761763,0.824
2.034789427746924,2.7673860806845294,2.8511560214139107,4.12849093839322,0.825
2.034851252325621,2.7726577537050145,2.8536552073196035,4.154757596875146,0.826
2.06767512692442,2.7782056958115358,2.8571924447846344,4.184494891069135,0.827
2.070371477930354,2.800814694371521,2.859671167450574,4.185024866520475,0.828
2.0769897242491986,2.8017222322483923,2.861427778424624,4.2054746949440105,0.829
2.07706295855937,2.8058445475225513,2.8648737251121696,4.229888137374168,0.83
2.082396675429499,2.8160122535836725,2.878977791104828,4.236649637118903,0.831
2.090855024692716,2.818402612898444,2.916474449427663,4.240599126894263,0.832
2.0938865715100667,2.8654548280719414,2.922207573703886,4.265451046145725,0.833
2.10335039212742,2.8661780931917002,2.9638090394992105,4.267961779009299,0.834
2.1092808422912457,2.9094623834522846,2.983758637124515,4.287495984347313,0.835
2.109461779613894,2.9176066779626755,3.005554816426355,4.31288090847206,0.836
2.116687412032087,2.923300113974513,3.008682670488457,4.329800975548595,0.837
2.125700988864023,2.9261470459572814,3.028390097256296,4.347130989674867,0.838
2.130427315108929,2.9368884080153075,3.0413012772686163,4.358736300489631,0.839
2.143436802024241,2.945152590927708,3.0511366360211465,4.39843574606252,0.84
2.150989583818993,2.9470529821166935,3.054159126517282,4.449708201961967,0.841
2.1549413979206524,2.959994012523516,3.0584734291460616,4.452429252517924,0.842
2.1656312026430946,2.9638090394992105,3.05886155497748,4.496419615764367,0.843
2.178816973728502,2.966233392550439,3.074379996172512,4.497944358220223,0.844
2.181651370287502,2.9696903136435773,3.106750246117377,4.504680267586544,0.845
2.182196069016558,2.977552750216233,3.118179953324687,4.506737122606385,0.846
2.1829640868661837,2.9897410945556304,3.1255516677228785,4.5076765836540345,0.847
2.1879992873245766,3.0147184451225533,3.130908113851062,4.508526982912424,0.848
2.194714594042261,3.01552643491593,3.1495406176934075,4.547700146600139,0.849
2.1969074117053284,3.023815392174975,3.204249565284676,4.568034365345822,0.85
2.218259456701136,3.0422908627572443,3.2069429753039973,4.639262411274001,0.851
2.220144333304906,3.0478760379706826,3.225126199963322,4.666427183674464,0.852
2.234033841744131,3.0559512363822425,3.2294402490934675,4.691949287219559,0.853
2.2651294128132577,3.100350144779802,3.2299430957833453,4.701433140625851,0.854
2.274573162278293,3.122546417575057,3.2510130379175104,4.722745751030469,0.855
2.2857211861144755,3.130908113851062,3.25712828827486,4.740752463898216,0.856
2.295670255477626,3.141944564374892,3.26824139214792,4.745237131330038,0.857
2.3073817646784818,3.1431286342661933,3.27738038425377,4.7514054423972425,0.858
2.34166372844798,3.1490775396276183,3.3079940594595025,4.82204351379267,0.859
2.342780509342404,3.1671927449543817,3.3188753378227758,4.836740241017005,0.86
2.367808884521785,3.170562627396361,3.3293178490900748,4.85432150756219,0.861
2.3736643738926184,3.1871276216477904,3.338475135164268,4.863297032491071,0.862
2.375609010224038,3.1962994800198983,3.3460712710099094,4.868148547508706,0.863
2.3802326916151504,3.2069106163102568,3.3550598046674014,4.887800484524721,0.864
2.382025981510181,3.2082148990215167,3.364538534821129,4.9060424348501375,0.865
2.3950151803278508,3.2140797522484967,3.3751572461179222,4.95295527266592,0.866
2.396464163935929,3.2510130379175104,3.3761468875059024,4.9636769944860175,0.867
2.3969396999444768,3.2529904051648124,3.438985786035328,4.980709499421372,0.868
2.401170096105452,3.2771131873002926,3.45821664341796,5.003250383353369,0.869
2.4099860459392017,3.2814199882309083,3.4607172544667093,5.017759150592932,0.87
2.419175676547037,3.2851223410448824,3.464466494279973,5.032392399601124,0.871
2.4359933160983536,3.2954525385147133,3.4651419081095884,5.034120805866879,0.872
2.445383701488619,3.3527692339902453,3.528621473729154,5.076203490858296,0.873
2.4573542263415487,3.371112570505664,3.529445164205968,5.079321735669172,0.874
2.458331958414006,3.3751572461179222,3.531434054316292,5.133063925408324,0.875
2.496521781012621,3.3754384918095477,3.543676108458094,5.134509497119922,0.876
2.509983893614141,3.38897351824407,3.552439712957252,5.158500654737028,0.877
2.5105222669018383,3.4420715169110285,3.553917365751072,5.219915288644279,0.878
2.524268471703691,3.447683362784969,3.599454681807404,5.22801579154368,0.879
2.5317369574185644,3.452661215070795,3.6108386667640735,5.249462744980965,0.88
2.533945490350048,3.4736828806742865,3.65176949930852,5.275014524314434,0.881
2.5350759293526224,3.4762217049717616,3.712664749731808,5.279937085474648,0.882
2.5514969269207066,3.493383836721932,3.726876935108189,5.284488480348692,0.883
2.5716892748570253,3.50405504800577,3.758824281084822,5.3003105964537065,0.884
2.58946074987373,3.5233430565474517,3.781724482995737,5.321622407816182,0.885
2.599157460431937,3.5265269888662694,3.7867344498613926,5.364079520603266,0.886
2.630794234348107,3.528621473729154,3.791693481941484,5.369475802723741,0.887
2.632534032272794,3.5431241484885643,3.8304630247916336,5.4146247643670105,0.888
2.6511894249400374,3.547728017997506,3.83240573751298,5.501361857345739,0.889
2.6812393440685702,3.5807000975868215,3.8362830714318408,5.509033781068905,0.89
2.6907486516189745,3.5844911167524445,3.932883355276531,5.524665816125767,0.891
2.7009732489597287,3.6562327307334153,3.969835619739024,5.549155126536456,0.892
2.7209167478014784,3.6577361882575263,3.978262389467557,5.567263212268564,0.893
2.7441796627415806,3.7053365785415973,4.032546081982763,5.598865076559878,0.894
2.7467755742199698,3.7084824528039935,4.034237585320116,5.63128617579586,0.895
2.7477731071286087,3.709369646078592,4.034954221469192,5.635586136139653,0.896
2.7500461953396163,3.782825360791325,4.0468143121676885,5.641757538695184,0.897
2.7699267107220904,3.8080666675084247,4.05818797385974,5.676521009641912,0.898
2.7914892649547896,3.824533228573766,4.079231974214378,5.700566980547075,0.899
2.812585467289675,3.845189466195696,4.090290070580252,5.74058736674791,0.9
2.8230382885944167,3.8455879969044275,4.092292346585373,5.760273230478919,0.901
2.8388856943557577,3.861343400590184,4.097248144769631,5.761021730504172,0.902
2.8401962173650226,3.8664022467656,4.10030617235095,5.766797031762063,0.903
2.8464322529920985,3.880924522999993,4.12849093839322,5.786088341687652,0.904
2.851236013756634,3.8828512056941715,4.185024866520475,5.7962266485474485,0.905
2.8863629651042477,3.8866717653882468,4.206769768232722,5.798858927035095,0.906
2.8864405695437654,3.9040138367692627,4.208231009037558,5.839144956766212,0.907
2.89079612084869,3.9275882512958975,4.21420118448954,5.850340385404622,0.908
2.895778944287491,3.959081126088146,4.225821646503031,5.877752987082204,0.909
2.9430250447213218,3.964377502750028,4.230439729286125,5.8949843933542105,0.91
2.977552750216233,3.9911888869495367,4.240599126894263,5.996742722537334,0.911
3.0463139381441056,4.008588689908604,4.259568919969338,6.079869665043352,0.912
3.0511366360211465,4.029446942914735,4.284969314572682,6.08139378272298,0.913
3.061736732895422,4.060300998947735,4.287495984347313,6.1045482245873215,0.914
3.1123010175209918,4.097248144769631,4.288577523701574,6.136281279986703,0.915
3.1205080299556616,4.105441993098453,4.29289810883806,6.164777692521218,0.916
3.130473523419195,4.154757596875146,4.328709806755497,6.264943104162608,0.917
3.15568734127568,4.159113219270068,4.362701890288168,6.304014527823647,0.918
3.1663576955894293,4.165269266295579,4.407593641816902,6.363535527109527,0.919
3.1753721839352163,4.1991104416101885,4.422565321918557,6.381223368773622,0.92
3.195129895709603,4.216905257405719,4.466165953680384,6.469702991418466,0.921
3.211603907349253,4.247916259923084,4.497760621243047,6.486605522278889,0.922
3.2235685131368625,4.296409815508623,4.504074016687788,6.489657531552513,0.923
3.2480945518265187,4.328709806755497,4.508222839890444,6.491098795348548,0.924
3.264625656291642,4.3324368130214905,4.5194808777536695,6.491502361275226,0.925
3.357580640539599,4.409431881526546,4.59460583286004,6.5244719379303,0.926
3.3607503850578624,4.435778831517134,4.646956053971521,6.711735001753628,0.927
3.371387947330607,4.505461374426854,4.686705580808186,6.764983058836021,0.928
3.446760880774248,4.59460583286004,4.7048901719931,6.791887885666903,0.929
3.460198713145314,4.632455844425237,4.777511524390801,6.880405988550794,0.93
3.4867523545472894,4.740752463898216,4.804267290282769,6.880927245118979,0.931
3.5265269888662694,4.777511524390801,4.826328075205707,6.987542378669756,0.932
3.563981730719054,4.808197724089677,4.845422738046754,7.000814450304206,0.933
3.567710299601268,4.824994921883583,4.84824477565958,7.0214468063428495,0.934
3.5844911167524445,4.85701607057945,4.870129750341862,7.041058184817832,0.935
3.648339922001981,4.887800484524721,4.961735220930073,7.069404425865671,0.936
3.657032186084262,4.988247381153592,4.99229242997371,7.07913765013476,0.937
3.670837701101687,4.993717536410516,5.0085352284049645,7.133421641802043,0.938
3.673109905107748,5.068968410314495,5.132255254580077,7.151029345939497,0.939
3.678021013131656,5.069486216420251,5.136901559871154,7.201952331500438,0.94
3.709910098234015,5.1019399074041925,5.17710699507527,7.314643833892841,0.941
3.7101987669344014,5.132255254580077,5.226582190872787,7.357993220147789,0.942
3.7539179418671296,5.201321507183668,5.235523196438841,7.482785386272921,0.943
3.788538153667338,5.2187207006547265,5.318341692615045,7.483427957423319,0.944
3.807232827675637,5.218955175212049,5.335077870997572,7.505088706882913,0.945
3.83976853055524,5.225886783587169,5.474408771765557,7.533625894502479,0.946
3.8479145689627847,5.226932868688248,5.489696193445928,7.63482527132845,0.947
3.885217738137661,5.4426904269536855,5.500389282500472,7.700461982780843,0.948
3.902538030763822,5.474408771765557,5.549155126536456,7.767910588208099,0.949
3.9126301685906384,5.500389282500471,5.617491403675352,7.784865995425378,0.95
3.970670075675867,5.523113192261841,5.664580519303743,7.794298411814281,0.951
4.002334252177676,5.524665816125767,5.728594719200796,7.802468790748628,0.952
4.039409886780935,5.5509226034754855,5.760273230478919,7.823660110005206,0.953
4.053424775330846,5.571025107343797,5.800947034079076,7.88531839416991,0.954
4.097248144769631,5.683443134110696,5.832823535453739,8.011370295749206,0.955
4.126743819736978,5.7393101484560916,5.84177354592698,8.447949606977295,0.956
4.135838529911568,5.987017923171322,5.927581985791452,8.625851458466634,0.957
4.254253030443548,5.995460780194806,5.933079040570919,8.629135636236189,0.958
4.271319530179928,6.00600082925485,5.945663517242997,8.74515320248451,0.959
4.313279842112896,6.080848979806212,6.013667370532897,8.778005146705715,0.96
4.423281177610323,6.170076460364099,6.060928325901325,8.806808111425168,0.961
4.439917910592926,6.4789026347732666,6.144820532572764,9.017504325392125,0.962
4.460213275204668,6.5390799408722025,6.164777692521218,9.019949646145909,0.963
4.5991177293315,6.6280937117892975,6.170542233277136,9.36556416350891,0.964
4.8274928561139685,6.6910263954702085,6.176889835949776,9.382368742694766,0.965
4.913602740725673,6.692366860466189,6.17903565701715,9.406065873025591,0.966
4.987092185416426,6.764983058836021,6.307887606531629,9.46154084038838,0.967
4.988247381153592,6.879740187361335,6.351577158147732,9.492172278568374,0.968
4.993913144332415,6.88325545716126,6.536673033935874,9.514826442374732,0.969
4.9970287380548974,7.047388107768429,6.684466528450919,9.532281735075614,0.97
4.997549435942441,7.146931013120467,6.733570654344493,9.8432981264966,0.971
5.052926261209819,7.274883727461408,6.7439446117907424,10.011780619260865,0.972
5.225886783587169,7.314643833892841,6.880405988550794,10.118680363557322,0.973
5.382568904374269,7.399015851005049,6.954644879218815,10.231445697379282,0.974
5.415588896269428,7.644130520174975,7.327428801092304,10.72909451637659,0.975
5.4608593120381,7.693011406206993,7.369537378480662,10.769127663779113,0.976
5.691888840192898,7.7817910973896876,7.48976971789969,10.929154667016553,0.977
5.701797719716955,7.782535120962272,7.633384654936537,11.08324535906424,0.978
5.729043766564723,7.784381666846882,7.63482527132845,11.11834599172124,0.979
5.743110104653792,7.823552302234853,7.693011406206993,11.23377801629418,0.98
6.1086496209053145,7.860498830138425,7.767910588208099,12.721189593369566,0.981
6.1260402958751285,8.887107955657473,7.916733807240547,12.722071993642905,0.982
6.170542233277136,9.151446125487098,8.249360022926147,13.432009226527647,0.983
6.307887606531629,9.420452116259954,8.405253969310552,13.526680013393376,0.984
6.357800416296016,9.455166368653485,8.467649804854135,13.9107250951774,0.985
6.437408882702338,9.909632195227811,9.082843957397449,14.758948015265403,0.986
6.467937621855059,10.015868838898765,9.462781785543497,14.87456627928157,0.987
6.535711620665113,10.62083569830813,9.744284220966687,16.06712768802648,0.988
6.662382018325115,10.711316357969238,9.92350540245821,16.69356669886903,0.989
6.743944611790743,10.824931837081543,10.347148591039822,16.817754901810773,0.99
7.118081624611684,11.085222717891808,10.720888583005523,20.035363218504823,0.991
7.2648270365868095,13.06219683448257,12.722071993642905,21.100018273176964,0.992
7.486403258403024,14.361758303655037,13.01113451522135,22.494668509191264,0.993
7.594430491218491,14.759650432327042,13.869272680866288,24.48420558828869,0.994
9.744284220966687,16.793549698212573,14.400910261361371,24.597261804488237,0.995
9.884374105645692,18.835013001149793,15.347039332207716,25.807757435608263,0.996
10.58827267982362,22.050946838125004,15.886071460814584,28.72217861941936,0.997
12.99489120413674,24.375992763005133,18.952008121908577,30.538045082009056,0.998
14.657252032548024,25.807757435608266,22.050946838125004,33.23792736856123,0.999
15.369555062921116,30.07560751486319,37.04116171989887,37.04116171989887,1.0
37.04116171989887,37.04116171989887,37.04116171989887,37.04116171989887,1


==> results/mean_width_cdf_d2_K5.csv <==
mean_width_best,mean_width_fixed,mean_width_random,mean_width_worst,F
0,0,0,0,0
1.0427219024518577,1.167265895390762,1.231305987914991,1.8258005372884205,0.001
1.0548095162839837,1.1964468197924372,1.2522707798274777,1.960135756999115,0.002
1.060508966493638,1.2162601880265624,1.259412592626755,1.9625699801183811,0.003
1.0884298180149794,1.2531286314996253,1.265177401969317,2.044582082125564,0.004
1.108859519343196,1.2568269659354292,1.282190223613176,2.065348233294793,0.005
1.11486376598844,1.2575271326110062,1.3107837042511514,2.070210125335981,0.006
1.1289574401125135,1.2593084686106555,1.3169529938948916,2.083792578145484,0.007
1.134197924960896,1.2646027444716843,1.3186963444593265,2.091467309192588,0.008
1.149711956399517,1.2717965197059407,1.3189217006063263,2.235536364600012,0.009
1.155792097790646,1.273830238942809,1.339776136665179,2.268314975757819,0.01
1.1559331667206731,1.3057496873780283,1.3610366096140327,2.2690739070578823,0.011
1.1607279418883534,1.316907420895514,1.3620615502928914,2.2958553479852664,0.012
1.1675161916906402,1.3520312047494627,1.3655217990708817,2.298607974391027,0.013
1.1698356545657445,1.355585438080835,1.3669639899640773,2.3186989870524544,0.014
1.1737533557503126,1.3679988622464223,1.397399811547098,2.320320920788131,0.015
1.1745802676323764,1.3683174602712358,1.4118632341800406,2.320424557177992,0.016
1.1758388356846368,1.3747117788098842,1.4146191785897604,2.334479697829901,0.017
1.181634956121577,1.3861009642146307,1.4166067727092635,2.3519272082796734,0.018
1.1843477400636662,1.3896377426117361,1.4359095664764363,2.35332818165829,0.019
1.1974974581124438,1.391861771169392,1.4373175280583756,2.354061792447085,0.02
1.214119147290763,1.3936563932030972,1.437445423345061,2.356121542615908,0.021
1.2147194695974342,1.4029436804003892,1.4376097303059363,2.373870444113848,0.022
1.214993591237079,1.4108580400590491,1.4394304624850576,2.376966303921931,0.023
1.2155365489048948,1.4171744652227867,1.4411787687486064,2.381352896500908,0.024
1.2227334855202672,1.4224846831441034,1.4495497455172637,2.4193120807453967,0.025
1.228369735714797,1.4228411450727778,1.4496195872261264,2.4264983346365017,0.026
1.2302986091993615,1.427705384922016,1.45381790764549,2.4431437894123067,0.027
1.2304429400059729,1.4336104783188413,1.455058381509963,2.484096594913588,0.028
1.23123848012135,1.433723449056796,1.4578278131588724,2.4885977673340878,0.029
1.2327236990823096,1.4367332193006317,1.4602065512969178,2.500082200414204,0.03
1.2328824604466415,1.4529218888654918,1.4768942940605156,2.507629031282032,0.031
1.2348370367225414,1.4538996021689374,1.479434364501719,2.5195423317754866,0.032
1.2378730712224453,1.4609283252413814,1.4809076805521657,2.5236214259836904,0.033
1.257839077084606,1.4636601129175304,1.4851979148781091,2.553602204004203,0.034
1.2583026601670466,1.466316139519973,1.4928231379519443,2.5621223058104388,0.035
1.2593743628488034,1.4726946825786522,1.4931286546504894,2.590928103336324,0.036
1.261135918556331,1.4756221021276776,1.4962126067437542,2.597159973329768,0.037
1.279456561631845,1.4757852515452494,1.5011819902505887,2.6045261706276794,0.038
1.280097594467936,1.4888003015778806,1.507202095110128,2.612630849812694,0.039
1.2838922886174116,1.4928103146878544,1.5094989818489966,2.613200098504833,0.04
1.286730786849119,1.4935021414069993,1.510716536896509,2.614026082739201,0.041
1.2893044662915236,1.496426441705624,1.5337493813337573,2.632406065678299,0.042
1.291324401073621,1.4967565479916871,1.543640237212036,2.6538244145325813,0.043
1.294824994668045,1.5061033201443301,1.545032421030076,2.671562522454285,0.044
1.2958858254113066,1.510539949544325,1.5488863718256116,2.6798057999433764,0.045
1.3006512377008477,1.512616952175995,1.5659111266521604,2.689952071359989,0.046
1.3025941291116805,1.5135517426625567,1.5696978125876464,2.693747619662526,0.047
1.3062333574414533,1.5158836404735798,1.5718839968250795,2.702738004945484,0.048
1.3066749706476113,1.515949482302513,1.5734646166412949,2.7029437545540973,0.049
1.3104041512534592,1.517960453985607,1.5738171270742465,2.71284356530532,0.05
1.3155166905794289,1.5189570012653104,1.5745313906287215,2.7313644647676427,0.051
1.3174413230925734,1.5199097432490016,1.5752997077158273,2.74307134111765,0.052
1.3176761289731536,1.5199519298768847,1.575394253298156,2.750820046185137,0.053
1.3178467005561054,1.5341347892115058,1.579811356315718,2.7559708009764106,0.054
1.3180470659729626,1.5393149641547208,1.5916791827349808,2.7603800608297497,0.055
1.3193493280990205,1.539420622545741,1.596205588418019,2.7673143783185483,0.056
1.319512123016228,1.53961804527353,1.59752399270045,2.771428176857888,0.057
1.3224698474434131,1.5406080334513943,1.599340481494273,2.7763194123706665,0.058
1.3233310740768751,1.5478761131230594,1.6006759051533082,2.7843250457343487,0.059
1.3236273732633463,1.548434980707702,1.6101233247651754,2.7865870415152854,0.06
1.3240517428894316,1.5513573716035907,1.6148025425144965,2.796958140645116,0.061
1.3242997060478343,1.5519953878799098,1.6186589420590145,2.797534318140268,0.062
1.3249360532280112,1.5521427866705821,1.6221310749586977,2.7983607803698782,0.063
1.3250040689660616,1.5587373639848472,1.6250433058041152,2.8042167828690863,0.064
1.327239175602239,1.562123379449477,1.6253688520195333,2.805107829779967,0.065
1.3274552218471425,1.5641905469775443,1.6268212795623098,2.815649906373287,0.066
1.3285362303759602,1.577184684347073,1.628874482733124,2.8184835369391035,0.067
1.3327769171211654,1.5808691309849014,1.6293060500336205,2.822728253163866,0.068
1.3333352932539877,1.5830447650333663,1.6309150877544707,2.8347639826800326,0.069
1.3370759474076153,1.586212885888115,1.63296002390117,2.835623523562977,0.07
1.3393807878947237,1.5863815033956299,1.6359742377564526,2.845559975379355,0.071
1.3437819747398962,1.588275333796703,1.63694986253274,2.84941334956956,0.072
1.3439940886900723,1.589521127915597,1.637884678141599,2.8532737928966068,0.073
1.3453696186201642,1.6012213658676164,1.64238822162881,2.8536864323521693,0.074
1.3465008499737918,1.6013474498063305,1.6458309854989444,2.8660681532992207,0.075
1.3465742203503688,1.6032099399579287,1.6542408013670924,2.8743191687045315,0.076
1.349664248900069,1.6037944117360383,1.667247636797507,2.88628062192985,0.077
1.3501591525633372,1.604353339266057,1.6716099182757924,2.8925326264108637,0.078
1.359974150313658,1.6065779791898618,1.671901791157767,2.893724377188748,0.079
1.3600539170164816,1.6083183858689158,1.6751351238684689,2.894871539184241,0.08
1.3601600635356204,1.6116340518662053,1.678645384556099,2.910207686664128,0.081
1.3605880234634269,1.6191100001525611,1.687412632662227,2.921415681683992,0.082
1.3606945473772452,1.6194147192470487,1.688981223052084,2.943270114126836,0.083
1.3645073324961996,1.6227783328068355,1.6898681711029726,2.9456989562011247,0.084
1.3654917065080037,1.6326449979953068,1.6898875475257058,2.9525720618563818,0.085
1.3659225931847028,1.6342220036875932,1.690996951842921,2.9542158971038326,0.086
1.3660298038646124,1.6381401866898115,1.6918571029953529,2.979348752363029,0.087
1.36722250238673,1.63892843926269,1.6946738150116265,2.9796574643159994,0.088
1.369751111928597,1.639331472383939,1.696842088328025,2.991417423681928,0.089
1.373562949293697,1.6435638768054115,1.7029667070055057,2.9960126700688123,0.09
1.3755858170172184,1.6446722401605005,1.7051599213699196,2.9965196319880443,0.091
1.377082153360193,1.6512557614413692,1.7094173351627515,2.997711835994701,0.092
1.3777237781378269,1.6535494396038537,1.7098555029230535,2.998059780076656,0.093
1.3787544324516734,1.6545486356915255,1.7099195374779894,3.0030189784975487,0.094
1.3789787872778003,1.6563974240217816,1.7218076131045998,3.013583525559662,0.095
1.3807312563508338,1.659350355117031,1.7256733564487137,3.0586564855250664,0.096
1.3824775367248028,1.6726881061227172,1.7304734407203488,3.064918213737264,0.097
1.3887815894919482,1.6756597839610508,1.7339766204659814,3.066361931351152,0.098
1.389364693573382,1.676849651207151,1.7377344774450143,3.0720968678435367,0.099
1.3904255639666665,1.681413987346301,1.7381282206893012,3.0782202392992546,0.1
1.391059196927252,1.682388628203054,1.7393757419477422,3.0805219729431306,0.101
1.3920050816461371,1.6898681711029728,1.74175714652833,3.090051574728017,0.102
1.3951435414050883,1.695057130748432,1.75403756590016,3.093908720405688,0.103
1.3959347371734612,1.695184210068142,1.7601289110176317,3.096725566147996,0.104
1.3973626283638958,1.6956879338404034,1.7618482636173105,3.1048511810401664,0.105
1.3978612599629263,1.7030581928544395,1.7680690244628547,3.104953161985206,0.106
1.3981363601066443,1.7091761391231652,1.7704134343530031,3.1146821004745564,0.107
1.3992084861634873,1.7175375010582092,1.7780852152820583,3.132860890744024,0.108
1.4011473086319952,1.7189583190656323,1.778811324279472,3.1357969782670216,0.109
1.4036188623080057,1.7205745459567066,1.7788863620505675,3.141366986151935,0.11
1.4091668073664918,1.7217075234498367,1.7808451053616707,3.141669801343272,0.111
1.4093836353625977,1.7379701604565052,1.7858070810160722,3.143604297199121,0.112
1.409417324195206,1.7404268021164953,1.7879241794186052,3.148509135632436,0.113
1.4165827416687953,1.7427972231315028,1.7976681787715485,3.1536190172531358,0.114
1.419204550299178,1.7430249513403524,1.8021090493186869,3.174638100681119,0.115
1.4192391720708128,1.7431535996626062,1.802806523013196,3.176245051997676,0.116
1.4223418963731262,1.7445801962442533,1.8045273803240096,3.1780903930987536,0.117
1.4231062446914495,1.7467574796196166,1.819226130772785,3.190384602624439,0.118
1.4233203187101178,1.7475128308915848,1.8221873388403205,3.1978276607223317,0.119
1.4251958822065172,1.7477389507395262,1.8233618411726609,3.20318852472316,0.12
1.4256381587451383,1.750559764867508,1.8249469654297648,3.204291030226767,0.121
1.426684219914954,1.7644059660660638,1.827171828178864,3.211034465090772,0.122
1.427294687089531,1.7646644559477023,1.8273765394277348,3.2223781655540966,0.123
1.428647212206459,1.7663660151806724,1.8303737206738573,3.2360556412388712,0.124
1.4300369147743135,1.7673833686859,1.8336638896948931,3.2371675796764854,0.125
1.430353836888424,1.7691389905091772,1.8354775348188213,3.263973466703099,0.126
1.430879555000979,1.7711809012658155,1.836991252428477,3.265341812318315,0.127
1.43160806521746,1.7715896996173774,1.837944962272593,3.269450486418362,0.128
1.432599085358744,1.7722162620064084,1.8387095551487616,3.269690815301188,0.129
1.4326627214483885,1.7733912033641919,1.84135228288671,3.2719982516444714,0.13
1.4350595214115067,1.7748144273595496,1.8521765936078112,3.275778616156096,0.131
1.4385714824264098,1.7766869212062395,1.8530570819413172,3.2760739962109167,0.132
1.443414357941562,1.77684264061698,1.854385593403596,3.28118038773948,0.133
1.4441297420869266,1.7793114167537056,1.8570458041081228,3.288830918379187,0.134
1.4459969637522443,1.7818379868693963,1.8575064690584149,3.2958326165899345,0.135
1.4491886692349225,1.783409251920434,1.8630727786747057,3.309791785181813,0.136
1.449397202838239,1.786739663506362,1.864164648367963,3.3137737857439133,0.137
1.4502782480475829,1.791871174914338,1.8691216656826055,3.339656292266796,0.138
1.4524838541518812,1.7950600257275475,1.872872532866234,3.3458646210191048,0.139
1.4532635295253016,1.7962163075301996,1.8776202573112195,3.350370646472791,0.14
1.4570742128212626,1.7992458128545958,1.8779290356745424,3.3545339930627174,0.141
1.461520918137296,1.8084125146465841,1.8789901375718452,3.361176863339075,0.142
1.4650745013143665,1.8085530590216434,1.88003531502395,3.363844547416337,0.143
1.4684358415989367,1.8125854664882861,1.881550975506592,3.3775223408019333,0.144
1.470719637751424,1.8135233070326664,1.8828700740547264,3.3868270395252544,0.145
1.4707964017254531,1.8156562638542064,1.885430013479268,3.387742243601066,0.146
1.472709659658637,1.816728490054886,1.8865074991816817,3.390522471373896,0.147
1.4739196412234592,1.8289037576635372,1.889263877642028,3.4001754529951187,0.148
1.4741162134071135,1.8297682737779313,1.8902488039545848,3.400428595712384,0.149
1.4754178289159356,1.83100327795013,1.8923317314596824,3.402591881364539,0.15
1.475709375717137,1.8318308709618578,1.8936909344469368,3.411696411920639,0.151
1.475733670446209,1.835599550150213,1.8957832050780223,3.4230014892686773,0.152
1.4834557933416253,1.8364752292917494,1.89645752389008,3.426462485149892,0.153
1.4838780280248396,1.8409714125125953,1.8990844090241608,3.4268438741681955,0.154
1.4901928237550324,1.8410340272560952,1.9015735153318456,3.4320311517921347,0.155
1.4933488742761931,1.8437899159475983,1.904863517857838,3.432250229944678,0.156
1.493892705135826,1.8452179112736604,1.9067947950462556,3.434661734080862,0.157
1.4943527229974416,1.8458965945310288,1.908380568680204,3.436250649125088,0.158
1.4945969642054615,1.8470837343257493,1.9140369777328636,3.4364416984722075,0.159
1.495389984386419,1.849733745722864,1.9178064470895213,3.4381208003571837,0.16
1.4993132317857052,1.8498812899394221,1.9189998838687568,3.4445836031776573,0.161
1.4994465644010797,1.8537325527348196,1.9194315033034892,3.451349501947994,0.162
1.500119850282226,1.8575801991262875,1.9242143007834331,3.4588262392065805,0.163
1.501578024576287,1.8617080314772552,1.9259325963912275,3.46739141150555,0.164
1.5054161099416004,1.8743567581324694,1.9327161865655016,3.479064703619689,0.165
1.5123238749582335,1.8774956072495304,1.9339406397686865,3.4796439722159302,0.166
1.512385134943272,1.8810674425732872,1.9345521962354189,3.4804416946747727,0.167
1.5126245795455917,1.8827465965699555,1.9346335797855676,3.491142426599444,0.168
1.5164758965107976,1.882968474869228,1.936408458212854,3.491353694839715,0.169
1.516771401703622,1.884456298201593,1.936432564572812,3.494196181754124,0.17
1.5198163173981694,1.886869734147984,1.946844716845609,3.497636253623132,0.171
1.5199097432490016,1.8879526780021858,1.947879286804755,3.499791483200598,0.172
1.5199741579583734,1.8888573148141354,1.9487447091552663,3.5018006019045247,0.173
1.5200651834735752,1.8889521501191537,1.9495397495091464,3.506869082888321,0.174
1.5225980978742486,1.8940382145885315,1.9501013535889011,3.5100145393373623,0.175
1.5287451563370544,1.8942032419439756,1.9524505720701413,3.5101974108406053,0.176
1.5302043032692592,1.8994628570349907,1.956054790368148,3.515807305461084,0.177
1.53081290810139,1.899931850452509,1.956162258726047,3.519801264568505,0.178
1.5312613127551764,1.9007725503830148,1.95694313950656,3.5215024993417687,0.179
1.5346168658174315,1.9110215362156084,1.9573304677194372,3.5251954816369677,0.18
1.5350613349267903,1.911460566085331,1.9580011134996504,3.526619293012403,0.181
1.5358379902678163,1.9124667748360276,1.961950282940994,3.5317923001139637,0.182
1.5387299292114522,1.9149228335331379,1.9646450586725763,3.5342810343457582,0.183
1.5393940578814822,1.9184112829798812,1.9653828059736136,3.534726540656333,0.184
1.5461402285033634,1.91981620111295,1.9721266205595525,3.5395615739053508,0.185
1.547577315237968,1.921087749087337,1.9772857940737445,3.5404200495653573,0.186
1.5481973709455086,1.9245120678638454,1.9780577092469285,3.5427374809518244,0.187
1.5516181426054554,1.9262373134118498,1.9784850138721968,3.5459841224964093,0.188
1.5526457942698508,1.9265320408862068,1.9811128752398808,3.5506957100860865,0.189
1.553910807790615,1.9280212505762462,1.981738342060084,3.5508368586494976,0.19
1.5563941379922357,1.9355646958340877,1.982621386650718,3.5548857667880376,0.191
1.557216522100629,1.9416910700394874,1.9827063061655767,3.556525008208209,0.192
1.5591206693386157,1.9479558037596374,1.9860616288236208,3.560339209987023,0.193
1.5666559191324176,1.9491284742556394,1.9950238285971775,3.5616322483574296,0.194
1.5673274013195242,1.9525268731214174,1.9965232471160144,3.56496368030337,0.195
1.5681755187071276,1.9569239584673008,1.99705483495034,3.570467838034346,0.196
1.5698647248532525,1.9667038786189894,1.997590543934326,3.599821243607618,0.197
1.5725120494925937,1.9680546013291529,2.000731766520881,3.6005045506847178,0.198
1.574395734144828,1.9700067454467378,2.004375977411996,3.6029323237117383,0.199
1.5778479743696998,1.9754790295453721,2.006080427667931,3.603126057451969,0.2
1.5790645431102068,1.9790151679099313,2.011676914322769,3.606595063914688,0.201
1.5808495325981955,1.9799513072110293,2.0117528813681904,3.613312951553567,0.202
1.5813191623644522,1.9806672667048724,2.011851367830759,3.614073159790892,0.203
1.5818511268691218,1.9821762798695888,2.0124854501613942,3.61824950696593,0.204
1.5818990513327524,1.9826931951704059,2.0140882842556094,3.618652786975345,0.205
1.583643072356008,1.9842651513156908,2.0168245707390606,3.620281140175735,0.206
1.585687491984169,1.9919884056199395,2.0210036193781056,3.627800775645686,0.207
1.5858385358445857,1.9945069472908217,2.0315393348581923,3.6282096833775546,0.208
1.5868723063319616,1.996546837837523,2.037492672479261,3.628739709686156,0.209
1.5871599793098432,1.9989998457018006,2.0380439773351022,3.650947193381793,0.21
1.5872334346338437,2.004243150713154,2.0411847461682817,3.65100856472722,0.211
1.5941495768287972,2.005365784246218,2.041991623152136,3.652492964843634,0.212
1.595488959087201,2.0057678351502153,2.0441085948721125,3.6691518759828448,0.213
1.5957189781261496,2.006608472901937,2.0448279636930184,3.6925942940765344,0.214
1.6041652474471126,2.012473911318708,2.045934229641344,3.6972229628392936,0.215
1.6057845005135227,2.0133845440614295,2.047815751842067,3.7015347526906752,0.216
1.6078372492626078,2.0146875907319544,2.049456500012418,3.704756547411289,0.217
1.6111804715321854,2.015690291926217,2.053147933618131,3.7054878295459135,0.218
1.6167846609692045,2.017303630095451,2.0544477711539866,3.7088364584170903,0.219
1.6174513501535186,2.0176646825440896,2.0544641044257737,3.709907005603549,0.22
1.6176055095597106,2.0202243940420064,2.058156032946976,3.71742516135426,0.221
1.617786768172038,2.0230670107787385,2.05957273647222,3.717515681876213,0.222
1.6186410508808933,2.0319044954051977,2.0613069065257337,3.7309698844857055,0.223
1.618844312449898,2.035925877829728,2.0622796748774794,3.738401997582804,0.224
1.620669258826716,2.040475140272844,2.066058146320187,3.7420462949204496,0.225
1.6213109286610634,2.040991349234949,2.0684862625739537,3.7502481963277225,0.226
1.6213719117238754,2.0417230048566464,2.069143569609696,3.752943617855193,0.227
1.626509996604542,2.0457762559433417,2.0691992097792498,3.761353440285733,0.228
1.626912192913643,2.0480383826974613,2.070522890004755,3.779607477581583,0.229
1.6277286399255604,2.0502947971367784,2.070608290553456,3.780622642099668,0.23
1.6285127769641123,2.0547511141711214,2.0736440036253128,3.782179601528928,0.231
1.6285799728734232,2.056788278417816,2.076076344260014,3.7902411010977,0.232
1.6288505845757282,2.05882047811811,2.078296352154737,3.793892776606632,0.233
1.629295549747948,2.0623039106282985,2.0786410205195107,3.814815317467525,0.234
1.6295624333301055,2.0625071048980415,2.079824938883473,3.820054766272191,0.235
1.630183601728199,2.063304519052845,2.079923577308996,3.820091764948814,0.236
1.6314813341980154,2.066447360799326,2.082967101598323,3.835218787130208,0.237
1.6321078245581035,2.06830383244393,2.089889795508088,3.8360199051423622,0.238
1.632668845103474,2.0685193473558936,2.0912430360770724,3.842776182856501,0.239
1.6350103201403372,2.071796040775972,2.0932491097436827,3.8462450576925193,0.24
1.6381887492483207,2.0769565065521918,2.093981745408726,3.853032506835447,0.241
1.638636998245258,2.07788216943654,2.0959034241732315,3.8604394262670905,0.242
1.6413628823619126,2.078322949660888,2.0977569507360765,3.864483515984289,0.243
1.644427784944044,2.0881036166634277,2.1019691456690346,3.867058293683312,0.244
1.6467061073494622,2.0886519806402895,2.102856349357892,3.872111386829742,0.245
1.649506411898628,2.0903581496876447,2.106460090432532,3.8724495618649737,0.246
1.6502113778055358,2.0915908332775586,2.106898749532834,3.8837430378326703,0.247
1.6515047286065956,2.095621050202828,2.107088057110102,3.890260163672196,0.248
1.651855165175864,2.0966755980924074,2.1083787844097897,3.893582298391344,0.249
1.652058772596838,2.0971057287268806,2.108963406785701,3.907716333327208,0.25
1.6538301907825872,2.1006913880301967,2.1097826844381737,3.9092231100172175,0.251
1.6574071418092775,2.103794729947613,2.1150832630484184,3.9146529643817134,0.252
1.6598390325333223,2.1054750839198384,2.115495925536392,3.916007578820021,0.253
1.6598696879293529,2.105654261959808,2.117696998132481,3.920290752047978,0.254
1.6615389029108174,2.1095710519462396,2.1178806416798817,3.920599894491336,0.255
1.6646401489058502,2.111538674400251,2.1204460694813414,3.931140464256624,0.256
1.6649813082952414,2.1144106968148293,2.121372792055087,3.93450658122757,0.257
1.6670354112985215,2.1151951086783827,2.12476494824394,3.9386928992208152,0.258
1.6671564886856798,2.116148169411861,2.1249193550481165,3.946613626338336,0.259
1.668434819857306,2.1195322302343254,2.12856435610947,3.949384937920037,0.26
1.6694001593365202,2.121806469494677,2.1293562402076134,3.950812290523058,0.261
1.6699113771450915,2.122977723213558,2.131267600424972,3.9513951209846527,0.262
1.6701320224174436,2.1240885231847404,2.1313220874624657,3.95459204616644,0.263
1.672690040732944,2.1282428534393025,2.138719646967962,3.963506095906992,0.264
1.6730918728802389,2.1293782229702285,2.1392398805786805,3.9711820901908736,0.265
1.6732947832610563,2.12993564503022,2.1438743031580483,3.97521822725113,0.266
1.6734596301522902,2.1312942242347424,2.1504311760442603,3.978602572623688,0.267
1.6750228139050212,2.1328630834583553,2.152741467849498,3.9825948695128712,0.268
1.6787713202116588,2.13489736906285,2.158431966978489,3.994211422700014,0.269
1.678794090282644,2.135665703593442,2.1630334212568245,3.9975789829868775,0.27
1.6809334591212424,2.1360602063252636,2.17051983609044,3.998978877261244,0.271
1.6811157327859212,2.1376622449356626,2.171801669044234,4.009919463100352,0.272
1.6824684419774,2.14144940336899,2.171831105490512,4.012243492369175,0.273
1.684975602804883,2.141531566844282,2.173833639510803,4.026064719346101,0.274
1.6851573246101634,2.1416508454954735,2.177822306610948,4.032284006833834,0.275
1.6891602417279947,2.1417161011320465,2.1864995687657998,4.034838928509769,0.276
1.6892027598752786,2.1421170381181955,2.1872625307426024,4.063197286219459,0.277
1.6892352816616492,2.144364358026044,2.187425690454753,4.067459582067961,0.278
1.6900357617148754,2.147104906831361,2.1874329473650405,4.087625307126026,0.279
1.6917854034392203,2.1505778308019057,2.1886753505312444,4.089661079953472,0.28
1.691980657164031,2.152619356273552,2.201319349008396,4.093145632208351,0.281
1.692325310773734,2.158036344948186,2.201420190426801,4.096976465398802,0.282
1.6953486106540374,2.158812658726215,2.205287669166904,4.097339006704944,0.283
1.6968338878770917,2.1654750550755235,2.2070548908486693,4.102744587252825,0.284
1.7008030955820737,2.1655270725458196,2.214054781689871,4.105125457243221,0.285
1.702778501097522,2.1662640188866433,2.217797783690856,4.122931271084811,0.286
1.7028084810935544,2.166702836760536,2.2184694886895056,4.136412146170129,0.287
1.7035442522189728,2.1699831572829993,2.2264423494381727,4.141636032179005,0.288
1.703951328304914,2.17178631572818,2.2325503832561155,4.145267232979502,0.289
1.7052956163289958,2.1740975020147033,2.2328269503253795,4.147242778815986,0.29
1.7073861693414134,2.177636026701424,2.23373626636686,4.161306929304406,0.291
1.707720761094237,2.1779946813583697,2.2341710993891346,4.1684693803240656,0.292
1.7110965172896249,2.17914425204394,2.238647468346908,4.17083616723917,0.293
1.711546982148098,2.1797383432933963,2.239857866102512,4.175669640501809,0.294
1.7115927070738024,2.1814811524879696,2.2480144834550764,4.180004413256471,0.295
1.7144847681100968,2.1819753126849366,2.250316420920827,4.194581705686008,0.296
1.7153778100990211,2.1847579175628287,2.251492856329065,4.196375714281641,0.297
1.7157707525507333,2.184961810388905,2.2516952123962266,4.199201800615391,0.298
1.71770698639439,2.185304515342369,2.252093729607962,4.200412687284549,0.299
1.718977611455707,2.1864777223613507,2.253807890481845,4.201730694205641,0.3
1.7196555776652709,2.1866101225359036,2.261998732496106,4.205797083783383,0.301
1.7218076131046,2.1891406778339193,2.26317403320268,4.206140836839076,0.302
1.7225721253225323,2.1959522818418473,2.264561427587385,4.209745708838832,0.303
1.7227228247616593,2.1966436764428465,2.2658500343627423,4.215138603818066,0.304
1.7246651429500557,2.1992824478028,2.266139866716212,4.217096061406453,0.305
1.7270261020050717,2.2002939414859224,2.2670493585973763,4.2193064111978495,0.306
1.7279894272165808,2.2008734871316102,2.269251870445188,4.221331859084221,0.307
1.72813578821033,2.202002847410463,2.281130009187576,4.242820907833782,0.308
1.7287634474219746,2.2055460827776843,2.2827044742431606,4.253009391050843,0.309
1.7293989490469404,2.2056253845009803,2.283556269681796,4.257719286455141,0.31
1.7303787407808833,2.206032824133503,2.284129405168805,4.268622087830511,0.311
1.731034066834316,2.2063719904039534,2.284913327612493,4.268810037864577,0.312
1.7317908550093504,2.2072920060916976,2.286048633316695,4.271316500629731,0.313
1.7318250260248764,2.2090836635359863,2.288796034898066,4.277038137227367,0.314
1.73391869778385,2.2095595193354693,2.2905989512923304,4.277763930166445,0.315
1.735250682934267,2.209871898749217,2.2962448954048464,4.289976393754073,0.316
1.739509129755053,2.2102509463470312,2.297679068274521,4.29407552504261,0.317
1.7395461608172431,2.2116216521441676,2.300852663541738,4.301009455359208,0.318
1.740299950688661,2.2129281136248915,2.3031255913898367,4.304520628242472,0.319
1.742110178624129,2.223276115605693,2.305653996241355,4.316187799623717,0.32
1.7428318580788518,2.223482071272632,2.3076728711138115,4.317263188441173,0.321
1.7433920064240749,2.225591478078108,2.3121512257133903,4.318531797457164,0.322
1.7451060058541656,2.2260227981154452,2.3151895690536595,4.31919817242291,0.323
1.750559764867508,2.2261008825830406,2.3155103216845427,4.31983710928572,0.324
1.750728909046702,2.2310791966118497,2.3178186160653853,4.320608942499112,0.325
1.7508751432436642,2.2335281900715636,2.317946677656942,4.325728817745995,0.326
1.75129323349433,2.2347376564072405,2.3192449778065805,4.343954288631008,0.327
1.7515661081056002,2.240153210783712,2.3221569004129927,4.344161598927439,0.328
1.7516722450784603,2.2456153265577052,2.3241899998480107,4.344699882318251,0.329
1.752630949132135,2.250176162936109,2.324394200013617,4.349607574845117,0.33
1.75281884523897,2.2524058354309218,2.3267875447972246,4.350005319026597,0.331
1.7533413271842928,2.258399219467645,2.33190222143219,4.357487925475376,0.332
1.7540307927440095,2.2619754634324467,2.337144614210066,4.361353962349929,0.333
1.7560085581549971,2.263876541085397,2.337269543080862,4.377267838650379,0.334
1.7565773499339548,2.2651355701362,2.337706559188074,4.383925974261283,0.335
1.7568208326917432,2.2653660587954985,2.340754555738531,4.384526884610108,0.336
1.7571706608303683,2.272918774221843,2.346344194210153,4.38780000117862,0.337
1.75801304541086,2.274859842710109,2.3476950170840625,4.389602837524571,0.338
1.758963458796556,2.285094912616708,2.347873849506808,4.402738217179485,0.339
1.7590061195287985,2.2889884782012655,2.34932929195211,4.406501782588139,0.34
1.7606759909286789,2.2959458389203986,2.3507083094039136,4.408277088164375,0.341
1.7625553399864016,2.2964216420488577,2.353927682691824,4.422020631641729,0.342
1.7628752289942435,2.2974697935406065,2.3620881603889634,4.431359571910987,0.343
1.7632682177896768,2.2975743513797426,2.363948909831336,4.4321655849680095,0.344
1.763940872019669,2.298186120527605,2.366790834734496,4.4331318032485045,0.345
1.7647549793435704,2.298313267470574,2.366906995892979,4.435381161468868,0.346
1.7659072453191922,2.2983917512610565,2.3698370809021734,4.436566888127196,0.347
1.771030060193536,2.3003414349462785,2.3711494792496266,4.4399758692970535,0.348
1.773194783408209,2.301529915814313,2.375821964585997,4.447268857055872,0.349
1.7751684201541478,2.3058974357355946,2.377024310477629,4.45050519709306,0.35
1.775422261824548,2.312436633979248,2.3784020902911465,4.452895301055949,0.351
1.7762356000204949,2.3137773886947253,2.383484246921497,4.454746562649404,0.352
1.7792021738654478,2.314060421648834,2.3841012636391707,4.463956309977444,0.353
1.779344456693169,2.3183197156607918,2.3846475905365563,4.465663703609191,0.354
1.7811713307727892,2.3211311648000175,2.387704464025721,4.470606954581996,0.355
1.781423295777512,2.3247323356413223,2.3891977180264883,4.472406824832797,0.356
1.7835271960792094,2.3256507647660456,2.3911004808853407,4.4744108451941615,0.357
1.7889045732769868,2.325772544664118,2.392700600800387,4.479101939565563,0.358
1.7909435909659812,2.3310950190537882,2.3961830555080703,4.484317311275902,0.359
1.793321014438175,2.337516334029776,2.4018606861334595,4.484735995447259,0.36
1.793334707886544,2.3388751220430284,2.4066857653178158,4.493395303392715,0.361
1.7952406557136986,2.3407955134289304,2.411450901311642,4.49682534317658,0.362
1.7967168792791492,2.3430064107614528,2.412095609621169,4.499001295798305,0.363
1.7967767893166806,2.344570221400742,2.422008703817774,4.501229512229451,0.364
1.7970268070525095,2.3472319412773333,2.422934411707407,4.504313121380036,0.365
1.7978228849906397,2.3513479866360605,2.4229393030920408,4.506168377948303,0.366
1.799625151915956,2.3593921225096817,2.426444913837585,4.506473337340563,0.367
1.8005208823914851,2.3599235371779512,2.4326613379543964,4.50652183658143,0.368
1.8011888416061124,2.3622016484492723,2.4350560829889165,4.509943314426131,0.369
1.803235466487526,2.3626500993561215,2.4374079098325505,4.5107468255983285,0.37
1.8095865543638636,2.363771417201395,2.438428551639424,4.514921109753294,0.371
1.811060569685904,2.368127219858499,2.4427548338703,4.51603776157698,0.372
1.8114935978025088,2.368365937303417,2.4444152897919382,4.516682901327615,0.373
1.8122537840492292,2.3728405720525965,2.447217251601169,4.51795327116314,0.374
1.8140665241788445,2.374492575569059,2.448575206329096,4.531738416847965,0.375
1.816795049075396,2.3812871308878054,2.449567450964165,4.546168872232854,0.376
1.8190550432774455,2.383016856860821,2.4510439232217034,4.549488903164806,0.377
1.8228783621382496,2.386028077883096,2.4531928790171387,4.555252737053049,0.378
1.8231458019004136,2.3874591532578977,2.454364895296937,4.559695937099818,0.379
1.823697155128384,2.388517326700482,2.46138021576396,4.559753076788729,0.38
1.824664489841913,2.3925979325625604,2.461602389239383,4.563987480597886,0.381
1.8251745956619283,2.3936464313101333,2.4627236040986977,4.565310686565639,0.382
1.8262620348480745,2.395427308343363,2.463543529761249,4.569734205687323,0.383
1.827477182547848,2.3958076676843723,2.464311966322516,4.570956310007508,0.384
1.8281201687956237,2.3994420443401987,2.469978960117302,4.602696091027919,0.385
1.8285168970355263,2.4046293676448203,2.4699840655760905,4.607110365957608,0.386
1.8318748325748653,2.4072903447457112,2.47371476175973,4.607615681713754,0.387
1.833705977954959,2.408684592989064,2.474584586088625,4.622697678499174,0.388
1.8351419053888407,2.411599911489053,2.4759387454406,4.624376986756567,0.389
1.8366955850458864,2.417968481427987,2.4761527638547065,4.629264177016591,0.39
1.837348837671792,2.4180880585101066,2.4771966597158888,4.632298195990352,0.391
1.840596322321555,2.418266558729463,2.477662588625257,4.644755504704963,0.392
1.8432504275017068,2.421253255197527,2.477854282907558,4.655678862898594,0.393
1.8447804785076416,2.4218189416236995,2.48128646529763,4.669229405513551,0.394
1.8462873118293344,2.423845810869404,2.481527270812925,4.674711707440122,0.395
1.85054179517676,2.426751078074923,2.4825921882755515,4.677155188710928,0.396
1.8506428770552883,2.4273710412237866,2.491464972376099,4.687922929162937,0.397
1.8513765031255645,2.4279616983289403,2.494204604690172,4.695418707493937,0.398
1.8514539030808213,2.4293488653154096,2.4970903186445463,4.697936545905709,0.399
1.853019615255617,2.435346299112092,2.498747550891304,4.7021662786325,0.4
1.855148461566264,2.435784156585275,2.499315989793939,4.705579862190556,0.401
1.85579151167132,2.438851373649329,2.502301995949028,4.71318522435553,0.402
1.8584629632216585,2.4480220867727343,2.50293709389253,4.718763955156399,0.403
1.86119507359758,2.4489199125846315,2.506145342099352,4.723396256628545,0.404
1.8613893275070408,2.4557886573146304,2.507158791450488,4.726299588179547,0.405
1.864907533903538,2.4578267008124235,2.5086854337845037,4.726413702545497,0.406
1.8665194633996904,2.4589144753280987,2.5106319148416087,4.7337219351166455,0.407
1.8668581697319853,2.460869323396692,2.5111121095643623,4.738059578527782,0.408
1.8668918777625003,2.4634819968753017,2.514653061047835,4.73942680430684,0.409
1.8702155825065936,2.4644841550906387,2.5163878681350367,4.745769580844348,0.41
1.870554284655753,2.468789572371085,2.51813336829946,4.749370705953455,0.411
1.8760684449252836,2.4694475309771198,2.5188013425305726,4.763441539412518,0.412
1.876190615308857,2.4734374953160736,2.519624330434799,4.764570365727318,0.413
1.8774392034168343,2.4757350742171367,2.537480627285655,4.765157333531463,0.414
1.879547236887024,2.48332922377425,2.5427008525664503,4.767772412655488,0.415
1.880573784731582,2.483370768099373,2.5442800039696456,4.77116752520768,0.416
1.88140456100984,2.4861636663900493,2.544897695385586,4.787282393883801,0.417
1.881837549095449,2.486360589657254,2.546037565504868,4.789421546227037,0.418
1.8829292612520632,2.4882794815027385,2.5464853087491,4.792040645379505,0.419
1.8832002384580349,2.489627520866472,2.5471673111651087,4.798569954470629,0.42
1.8844929131480477,2.490343647783005,2.5512246454017053,4.799039953118634,0.421
1.885516020789521,2.490376826902123,2.553599299385126,4.799212581950758,0.422
1.8875267335525,2.4911424559680344,2.5557506907362515,4.802768240056652,0.423
1.889543278892247,2.4917683521943834,2.5685779161198687,4.802849462038696,0.424
1.889748837863904,2.4950771360079784,2.568603643206692,4.803155173604724,0.425
1.8928993470292124,2.4952910690451082,2.569385099502293,4.808675246720377,0.426
1.8998572633582176,2.4981936039105745,2.5696131191140026,4.811687156046725,0.427
1.9008205838629055,2.498302967571205,2.574491234562577,4.814183823756025,0.428
1.900968324025944,2.4992061551518354,2.581768453263675,4.816747125043537,0.429
1.9016129721395176,2.5151096297690425,2.583453095836795,4.827959167066749,0.43
1.904013457352686,2.515588748856176,2.5844007254001946,4.828873009417953,0.431
1.9044559529677532,2.5196987222005274,2.587864316432537,4.844415633634565,0.432
1.90577184743464,2.52023692107719,2.5911478618592656,4.847147156024022,0.433
1.9079456514530757,2.5203588231392273,2.59159457355134,4.852332550751007,0.434
1.9149129948235188,2.5212532743443226,2.5958412573107914,4.859029442921792,0.435
1.9162763130313547,2.5218641434441302,2.599179605264041,4.865444659972083,0.436
1.9172938691476225,2.5223128808844293,2.6002971979585614,4.865642454779133,0.437
1.91981620111295,2.5241795906388975,2.6076165810397787,4.888831533895492,0.438
1.9203699221897816,2.5257832607596344,2.6078830767458143,4.891715608448117,0.439
1.922319043150562,2.532067669293816,2.6089667250119435,4.898351842896852,0.44
1.92452441906194,2.5325342843481797,2.614152784960473,4.899339775616634,0.441
1.9258790100178929,2.5329609083209927,2.615365365132233,4.899343817266632,0.442
1.9264270364690963,2.5333498954733717,2.6155539057824777,4.90885622886559,0.443
1.9309641872585543,2.53390992997967,2.6162162011170915,4.914486877446555,0.444
1.9321617720661228,2.5407109318591736,2.618149457595498,4.915645595868533,0.445
1.9335090821233336,2.5514275553984,2.619746978695163,4.9351608441080455,0.446
1.9336294061421109,2.553266316521836,2.632821226848849,4.949236702774746,0.447
1.9388707601372883,2.554531999971764,2.6363530488030107,4.955694856835698,0.448
1.9398614483886365,2.556598551074943,2.642794815305251,4.960993496668086,0.449
1.940317085227024,2.562271971464411,2.644455360238974,4.970418540908414,0.45
1.9417303311422092,2.569313907426257,2.644706017901553,4.970885674153871,0.451
1.9420529834050024,2.570132207995748,2.6483201865072505,4.97354407157525,0.452
1.942761588416806,2.5764158995148296,2.653046956891337,4.975223567623449,0.453
1.946165967206884,2.5764422631445987,2.65700393112898,4.978623672552052,0.454
1.9489163594955248,2.577866881132069,2.660835131522792,4.981187090810842,0.455
1.949398294488044,2.5804215696010293,2.662504340333089,4.983409350266825,0.456
1.9503329626611556,2.5839645562985636,2.6652853934793552,4.993418729753946,0.457
1.9510503006900923,2.593488535562085,2.6718641095311275,4.996171598073146,0.458
1.9515520845879413,2.597782441422683,2.678935297273352,5.006281863698263,0.459
1.9538104770684463,2.600137385234754,2.6885455996206047,5.0129538644094325,0.46
1.9541051389734807,2.6054909121114087,2.6909455194026464,5.017825236096125,0.461
1.956123141626893,2.6068538197330726,2.693086144213725,5.019812979642966,0.462
1.9603358371593944,2.6101090859634226,2.693521442662495,5.028659713456557,0.463
1.961358259721659,2.6176532079054953,2.6942933216158966,5.028758687230028,0.464
1.961828007309532,2.62226856282322,2.696127443482492,5.04807608874554,0.465
1.962598337198089,2.624854599663109,2.6973037229919825,5.048214205609392,0.466
1.9667092418045613,2.6301050823946017,2.7045732342632576,5.051426326961921,0.467
1.96961460617752,2.630663537813932,2.705335190080202,5.060644603739357,0.468
1.9711651877271064,2.6340667728174463,2.7070973686395217,5.06431247211221,0.469
1.9717336814943855,2.637275718716278,2.70959115741177,5.079561894525365,0.47
1.9719950774961164,2.638218255620396,2.7107434363274083,5.079738897172279,0.471
1.9765799138353664,2.6475084359727177,2.712807239608646,5.080076957937766,0.472
1.9788496262784196,2.650195328130828,2.714564475503279,5.08213039940858,0.473
1.981104331576484,2.6537477993266934,2.717506031815568,5.08685691062215,0.474
1.9832526621781867,2.6547681677691797,2.7187355728562936,5.092522858657642,0.475
1.98393800459452,2.6553530097004603,2.720055418503593,5.105266683680556,0.476
1.984718769521307,2.6592648665179213,2.7244899231012143,5.134339488982985,0.477
1.9869528891828805,2.662997994255357,2.726045915032119,5.137732289702168,0.478
1.9882964385362616,2.66757234923271,2.7288314799229325,5.139402162405877,0.479
1.989554713081285,2.667908351104799,2.732512166894451,5.148624721779926,0.48
1.9910350786045703,2.6707209362485362,2.737414012588056,5.154992822078373,0.481
1.9936511444217109,2.670788390183409,2.740014938062064,5.161294841626749,0.482
1.9941097523392,2.6710660323221456,2.749848430145025,5.1626392929833145,0.483
1.9995452598005636,2.6727126354857638,2.756919466211394,5.163202766905742,0.484
2.0001046958347963,2.674543662470356,2.770461381041501,5.164054251013644,0.485
2.000209499400129,2.6747713550177834,2.7762597877364312,5.166510763182801,0.486
2.001266522691437,2.6781073694630892,2.780937478745977,5.187752990940727,0.487
2.01136024318564,2.6798886217476667,2.785204513779772,5.197072528157931,0.488
2.011945496017112,2.683259287548182,2.786875772100019,5.205312242217982,0.489
2.0123767806130224,2.6898666114382843,2.787623054042399,5.207210981543779,0.49
2.0146795412624416,2.698996109886309,2.787885659728798,5.212802105637212,0.491
2.014755010965959,2.701630857039582,2.7880055102587065,5.2252359396182,0.492
2.017331623240899,2.703480791712127,2.788162150792036,5.2271136705572525,0.493
2.0179595826172334,2.707793440093793,2.790922968740676,5.227544358965995,0.494
2.0219988340295783,2.712162402523934,2.803908764622123,5.238682909895137,0.495
2.0224064920061977,2.7156537963667597,2.805953947881664,5.239435966052451,0.496
2.029707077659292,2.7184674647549283,2.8112318610113936,5.241524189522083,0.497
2.031069434382628,2.7194683363059253,2.812897166200196,5.24580239330528,0.498
2.0323688639265804,2.7228792895298572,2.8160380289395017,5.245974639634318,0.499
2.037778258978284,2.7280181800080587,2.8206154990234653,5.247386756869685,0.5
2.038659027568879,2.7290721577958017,2.825622337312108,5.247564533107576,0.501
2.038955582888245,2.737315653816775,2.825655503299662,5.249978047967636,0.502
2.040299309763148,2.7390542372856475,2.830092484551247,5.255441494013113,0.503
2.041864851761285,2.741606056104174,2.832276522819313,5.257329412960564,0.504
2.045770087138137,2.749778563709907,2.836020167982105,5.265629373185275,0.505
2.053169864694882,2.7548690261994904,2.841400558955178,5.267846001414717,0.506
2.05352723003639,2.758663537429452,2.8429140492427525,5.27776983463032,0.507
2.055379279793736,2.765806745333212,2.8467904385376355,5.290022177561742,0.508
2.0587112319913112,2.7706368189118313,2.847404824700074,5.298610735020471,0.509
2.064085772342352,2.7709062504455737,2.8491111584551367,5.302992165725316,0.51
2.067696174633048,2.7732854048393802,2.8494621903684347,5.303200802401624,0.511
2.072998968617304,2.774612966486695,2.8562348346227884,5.303705056689752,0.512
2.0745622998352813,2.776002778837701,2.859371616987412,5.306049822123251,0.513
2.076695756739422,2.7845321554214557,2.8635299356478616,5.312912711589075,0.514
2.0779111752879853,2.8118145380157378,2.8639748623978565,5.3131615236119245,0.515
2.079279260750916,2.8121654104960574,2.865943503386997,5.326855662720174,0.516
2.083720165349196,2.812738677586153,2.8660681532992207,5.327638081642029,0.517
2.0862619736191235,2.816378061116236,2.872160331891082,5.360252372379234,0.518
2.087390899531792,2.8170238546296176,2.872178565282651,5.376968491314805,0.519
2.089260564789466,2.818941946339766,2.8774932210038404,5.3802385162014,0.52
2.090350347072436,2.821778796032958,2.8865305625534523,5.380402916492025,0.521
2.0967833778857985,2.8224953762375304,2.8947789410635734,5.381734475868381,0.522
2.100143159136255,2.826974036093039,2.896607747032589,5.387286845938173,0.523
2.1034246948420128,2.828262057637099,2.9096159176409224,5.388336985827827,0.524
2.107374295765416,2.8299228491110164,2.912306290908875,5.395541577180749,0.525
2.108341665175776,2.837881063321463,2.915162188333316,5.395672843057268,0.526
2.1087893944352185,2.8393971214861997,2.9163319336695093,5.401176459444704,0.527
2.1100848315829084,2.840807178687976,2.9175781505142013,5.410329950312844,0.528
2.112349114812844,2.8438801133980665,2.9208809269456224,5.410899687828236,0.529
2.115885736451505,2.846521498633097,2.926443493727084,5.411466836559562,0.53
2.120032385165803,2.8617433700868498,2.9301274676362903,5.413434424866304,0.531
2.121423455236098,2.8640757275500395,2.9306234027020968,5.433842456650242,0.532
2.1231462720450867,2.86437853365698,2.931780993186006,5.444229867923226,0.533
2.124706579284162,2.8790058661333564,2.9325058609917884,5.450937140924916,0.534
2.128452576787738,2.881760801972938,2.934833589211233,5.474344564821476,0.535
2.1306094272917777,2.883147288831766,2.943711187872858,5.48327716874164,0.536
2.137727440848039,2.883450109047198,2.947568510544804,5.49070189687594,0.537
2.138461917584712,2.8909036634572556,2.9486158120625574,5.495439849310379,0.538
2.1417592581311538,2.8960684716753415,2.956236135783544,5.502102843531178,0.539
2.1451287751048533,2.8977488494967627,2.9566464250488385,5.502129873880464,0.54
2.1520683917619,2.9084830414330387,2.9726085273481018,5.512867323922096,0.541
2.1521092375866737,2.9148851929137347,2.976040600835731,5.51413865376893,0.542
2.161814978959518,2.9173371624857407,2.984148785546289,5.519174535089116,0.543
2.161965486508723,2.9236214043705218,2.9921194540783795,5.520395507299653,0.544
2.1657709223235164,2.92678700106854,2.993617212085464,5.522314209689205,0.545
2.166635186026505,2.9287404403429234,2.998643227590182,5.545489083135858,0.546
2.16848151264903,2.9300226116852306,3.006196841343268,5.55180228070804,0.547
2.1703998441694825,2.934361332825425,3.007431751692289,5.559827970134046,0.548
2.1723129473778338,2.943956354429063,3.0078698496003446,5.561276564140094,0.549
2.17275809855595,2.9448378309601506,3.013943977385807,5.564572150804003,0.55
2.173890995789439,2.9475065868744554,3.0160532151670583,5.575163868729453,0.551
2.174731250848007,2.967856636424896,3.0411167233172023,5.576275935289685,0.552
2.1749905066255018,2.9691668657479937,3.046016507936047,5.576361843061584,0.553
2.1775508699598776,2.9703699724824255,3.0515955884396715,5.579908410749022,0.554
2.177798073794862,2.976628968116734,3.0524714784552702,5.58246446456192,0.555
2.1780018334085294,2.989891298093686,3.0524904748622026,5.585430811965018,0.556
2.178288488221181,2.9958998852356356,3.057129105804863,5.589303540092577,0.557
2.184926045546572,3.0021504946065107,3.059432702535648,5.589571778717072,0.558
2.185182872446333,3.0158856878946247,3.0605557133955514,5.597095950326654,0.559
2.188129065533758,3.0160108047013954,3.0695053406090707,5.598174492846349,0.56
2.1933975726176174,3.0179664707679446,3.070100316092148,5.617820231143108,0.561
2.1940988514892745,3.018390630150267,3.073408200474098,5.621873309010061,0.562
2.196390907141188,3.01843557562054,3.073678632251851,5.625079173271252,0.563
2.19914447218682,3.0222141794270674,3.077284337700588,5.625329096670901,0.564
2.1993701609852727,3.0325986191687853,3.0797429393050577,5.6264949114282645,0.565
2.202268703079002,3.0468187532894837,3.080238661596145,5.641694043059881,0.566
2.2029150270982942,3.0478799494586717,3.081653494560705,5.655302264274746,0.567
2.203646548632431,3.0482679482679376,3.08561093883969,5.6612190799475215,0.568
2.204998532701947,3.049227919007018,3.1050176702004104,5.661435040444544,0.569
2.214759282488885,3.0532329695561007,3.109728738997086,5.664253780454183,0.57
2.21710755398341,3.062718083899944,3.109756564432105,5.668892806312217,0.571
2.217817374256177,3.0646005458705448,3.111150662733061,5.674666781701831,0.572
2.2265926121747066,3.0663507802048606,3.112846681845772,5.6901925021498165,0.573
2.2278543995708544,3.0698277098108955,3.113410955859941,5.692877600038116,0.574
2.2346265724281444,3.0706966376520595,3.1141091146712268,5.6959132014050455,0.575
2.2427099176073595,3.0726751733958606,3.1151287285002285,5.696202954838933,0.576
2.243776698557145,3.0734625773477395,3.1185444952126784,5.717963885449055,0.577
2.2523018709120857,3.0867724075159266,3.1222519710866456,5.726347072164063,0.578
2.252560321978876,3.1043829578256745,3.1256003057181654,5.737855524344561,0.579
2.2539807509685765,3.105193061219675,3.128468038245211,5.74681408245926,0.58
2.2546612625565547,3.1058006094884436,3.1318821584750096,5.777598094452179,0.581
2.2582760467733545,3.108920065572545,3.141391566001886,5.790097935237576,0.582
2.2595688198535253,3.1120710122379744,3.1447382328626867,5.794684130386315,0.583
2.2642062458679724,3.1138780025178394,3.148078231311972,5.79634434333821,0.584
2.2648081760407672,3.114036239943787,3.1492200939522084,5.800828655054881,0.585
2.267406646007989,3.1155929500303285,3.15684129901665,5.8015267774395785,0.586
2.270842931324266,3.120269466031804,3.159301452729764,5.80327134604359,0.587
2.27116674955528,3.12047228013246,3.165325093423064,5.832382020318532,0.588
2.2737129586413385,3.1340003074770575,3.1719028589972824,5.835475873848157,0.589
2.274428020299132,3.1398511340027704,3.1886790391048967,5.848863667863825,0.59
2.2773878002308656,3.1429702218012423,3.1995769132670997,5.864927326065738,0.591
2.278416324645413,3.1432009265996013,3.200101932545322,5.865662003467583,0.592
2.2821689545335184,3.1472278383487535,3.2013803538190952,5.8675093164738366,0.593
2.2912915454444995,3.1493201824425694,3.2033947964704543,5.876062150571308,0.594
2.2915816302814465,3.154636696102056,3.2040988325076527,5.87723833751261,0.595
2.2934089803457143,3.1702245164729455,3.204141522553452,5.902774358258565,0.596
2.2975422212823955,3.1724820407555816,3.2163864901920123,5.903452039836367,0.597
2.299114112353589,3.1831798323607057,3.230603074049255,5.905628793465015,0.598
2.3007383330016866,3.1840636888630507,3.237236005012852,5.911525708628641,0.599
2.3015086680182097,3.195970013468774,3.2375912006794403,5.911947527437156,0.6
2.3041209712314688,3.211783505942077,3.2586734394358974,5.913141702248597,0.601
2.3059831040657737,3.21467246010546,3.262812870210586,5.94894159598897,0.602
2.3083144694765787,3.2205668875706683,3.2655716906309835,5.958830790425316,0.603
2.3104505820524315,3.2208867072767076,3.268130796480821,5.958830955002489,0.604
2.3119435912795003,3.2221082870425137,3.2688378200593324,5.959185942330037,0.605
2.314412921060621,3.2233646694524487,3.2745541156782725,5.970983959712774,0.606
2.315455493295405,3.2331389632504557,3.2772626195106875,6.003836150693559,0.607
2.316410028264414,3.243851312496882,3.2779381759031345,6.008642264427351,0.608
2.3206797033439632,3.2500486185702213,3.289593052584605,6.019915328922265,0.609
2.321928327420397,3.2573547541248433,3.299863548149611,6.035204946055286,0.61
2.326079006535399,3.2589131886512956,3.300740169512886,6.058787108838222,0.611
2.327643617088394,3.2623826348584766,3.3045841330497194,6.063139241601744,0.612
2.334141255332332,3.263934942720391,3.3082898879025824,6.0743896719634325,0.613
2.3467423469936888,3.2675029546097574,3.310330465976072,6.078590498340105,0.614
2.354148131708472,3.2734344082413243,3.3105647385384493,6.088433758166296,0.615
2.364174746668088,3.2756005984918932,3.3110364422785694,6.092575828093636,0.616
2.3647936411986143,3.2785723890038487,3.314192653724479,6.095227846398792,0.617
2.365367925179781,3.2796469838069235,3.3145820642444037,6.098612385107409,0.618
2.3683449106219334,3.280701995424527,3.314802490905387,6.100279138120979,0.619
2.3697384767260226,3.2859304647704923,3.3248835228778533,6.119391440063358,0.62
2.3709278812155894,3.287494370957576,3.3270716518984624,6.144714426493893,0.621
2.3789755191970348,3.291969434009676,3.328738589635384,6.149457172769623,0.622
2.379664463704799,3.2932922677011183,3.3453282333846435,6.16690636061658,0.623
2.3814976678382864,3.295435863305415,3.3578477365809736,6.172139373277332,0.624
2.383315205453936,3.2969805224596422,3.3661137562833265,6.178206047646198,0.625
2.3848934519469087,3.299959120589153,3.3740238792456783,6.187177089725672,0.626
2.385569128037885,3.307565780867894,3.3772122016651185,6.1907126780995485,0.627
2.3917544365260013,3.3105687670632946,3.390540944095237,6.192913484395762,0.628
2.39296030301834,3.3110280271113233,3.392429628103164,6.215052420876612,0.629
2.397601190330196,3.320969482955095,3.394849935300546,6.226977094878784,0.63
2.398706957722005,3.329387211913168,3.3960179044521883,6.227416500723511,0.631
2.399309953784297,3.335726850369692,3.3973763265524206,6.227761126417863,0.632
2.4134348116493816,3.336616702567259,3.402469861076135,6.228154331101629,0.633
2.413560382150609,3.347470273606334,3.406232916903812,6.247338987484315,0.634
2.4149214474515865,3.351463126907902,3.4070055614842545,6.257405895180431,0.635
2.4155886164980878,3.3624759957201693,3.408017721997518,6.264167711147361,0.636
2.418251955292895,3.377908027696894,3.408326001650291,6.304069440736169,0.637
2.4185000237464,3.4050012894518,3.409274471226411,6.307532383166493,0.638
2.426247633453637,3.41147207076512,3.4106953433861014,6.311502179711414,0.639
2.426938901930199,3.4127302019899335,3.421993326929951,6.363165646332731,0.64
2.427694101492248,3.414971416793593,3.433889603825316,6.368087234430406,0.641
2.4396162034782694,3.4178961028954706,3.435578579635447,6.378430199565482,0.642
2.4400865022182305,3.418594686130612,3.4362506099623644,6.381606546997898,0.643
2.4432304321084977,3.422455691489019,3.441990767728205,6.386128565972636,0.644
2.4473338426237903,3.4305611534610696,3.442029366661431,6.388873254664322,0.645
2.4525263880006496,3.4367989391603846,3.4429735378686974,6.397975425842148,0.646
2.4594804432122395,3.4461488744243,3.451610104684338,6.416011365174918,0.647
2.4601249498445945,3.454470312621579,3.4633580101615364,6.433556311926829,0.648
2.4635087935208837,3.465813186009444,3.472616493877769,6.443708458119369,0.649
2.463724778205485,3.4716074543871738,3.478119958926756,6.460367271551922,0.65
2.467285881508316,3.4784894790321115,3.4794409948088068,6.466318330188392,0.651
2.467348452596162,3.4833095383711927,3.4824145821071157,6.4823529714266135,0.652
2.475163971038937,3.486046305570704,3.4841786845236205,6.486291155746616,0.653
2.478026905743554,3.498079710152351,3.486297826154897,6.490462043828631,0.654
2.479618841689137,3.5024705486200665,3.486796495501173,6.5040582161999945,0.655
2.479731615942675,3.506049103802467,3.493587938552889,6.513979451216851,0.656
2.489231337228298,3.5070505783292414,3.494703015285991,6.525603609355914,0.657
2.491206763019344,3.5092972933051794,3.5009199698846625,6.529423372867193,0.658
2.492125280511276,3.510007802818105,3.5060554038308838,6.533954943912139,0.659
2.5035490906816094,3.5111239939012666,3.51922372760758,6.53792240129739,0.66
2.5057931210955333,3.5116185055705804,3.5213284946281247,6.561665300428987,0.661
2.513569039074014,3.5147711966940216,3.52230867852996,6.615844464387693,0.662
2.5147834203133974,3.5150220172349544,3.5264924595174323,6.65945773391858,0.663
2.51508326744842,3.5180491582067783,3.5273711562336256,6.660628693786288,0.664
2.517370654139298,3.5231937990773226,3.5299519220172844,6.669823543862512,0.665
2.520397504748232,3.526704618571469,3.5380496155272434,6.684020863930772,0.666
2.5218984789787493,3.5298137334943966,3.5407499029567298,6.69034843547838,0.667
2.5316384438102757,3.542111803820496,3.550515513392147,6.696569696060942,0.668
2.5330569083402605,3.556212018113281,3.5537586190692254,6.7001148541383095,0.669
2.540024984007081,3.5700001581592535,3.554640454566477,6.732342579141124,0.67
2.548785712657243,3.5712598845977315,3.55960293004736,6.737072301424513,0.671
2.550575385801804,3.5740171486021937,3.5668585773754784,6.760046045849363,0.672
2.552027181494952,3.5788901534717272,3.5683953103129262,6.77263020149269,0.673
2.553059505615886,3.5829796341072373,3.5724087348121567,6.782759367765592,0.674
2.555651758554184,3.5857897480789176,3.573380804980168,6.789831091005079,0.675
2.5577073723796526,3.5956157895110197,3.5750161596262533,6.801548072627423,0.676
2.5607585729242697,3.6000251549878697,3.5783388548901693,6.804623145364013,0.677
2.5628314130933054,3.6006384128075153,3.5835800245947387,6.81592930792862,0.678
2.568155895760821,3.6031260574519686,3.5953596075583976,6.817966506975932,0.679
2.569263090478024,3.6095549462943146,3.605485062996482,6.818264443828173,0.68
2.570519052383589,3.613296994777825,3.6058641140570966,6.818908463395968,0.681
2.5725125704481067,3.6236963855039868,3.621765427473677,6.820958353695401,0.682
2.582008356359706,3.624826821502028,3.622825020719542,6.826707683038401,0.683
2.5850347465553933,3.6303271952576877,3.6302069326104,6.836917341374229,0.684
2.5905111167741453,3.632622660698903,3.643068707235531,6.849998212801027,0.685
2.5943615033984098,3.641852530702355,3.6520443254972608,6.854372936312806,0.686
2.596878715277785,3.6423798632517976,3.666131741773385,6.863299603087943,0.687
2.603235178242464,3.646439357673891,3.666408006700386,6.863983621163972,0.688
2.605025143625228,3.6603357880176164,3.6667214937927257,6.866309894895412,0.689
2.6075324830171764,3.661553783262006,3.669197124146112,6.868359526599723,0.69
2.6076844936152965,3.66345685750007,3.6725319654811392,6.881838220826463,0.691
2.6189947120157493,3.6751820674179116,3.677339902248539,6.882969273394052,0.692
2.6210565627623,3.6818315657647567,3.677616827597468,6.905118878673051,0.693
2.6250676908498862,3.6914763512594244,3.680062314022727,6.914982695832905,0.694
2.637954799098017,3.7008045369573654,3.6859367428280736,6.957023968641559,0.695
2.639971591516576,3.700819880302351,3.692276403789857,6.970030974981503,0.696
2.648942731862957,3.706090277478891,3.692638066729965,6.975061560381769,0.697
2.649969848637776,3.7304657802721586,3.694628779858729,7.012346858608094,0.698
2.651211437391398,3.7309259004942095,3.703938222557168,7.020546842117553,0.699
2.654546738223592,3.732464363002806,3.7053411209203166,7.037389096012737,0.7
2.655465952918981,3.7438930248067095,3.707697214471689,7.038758625566707,0.701
2.672702369472777,3.7439393422142264,3.707910931190216,7.040236347380486,0.702
2.6744597312264315,3.7477527647326823,3.717810290154429,7.044884093796827,0.703
2.684420385697485,3.748425080928139,3.717831380040375,7.061067229709508,0.704
2.687366698064088,3.750212873005313,3.726644491494765,7.077923174852868,0.705
2.6883111684471137,3.758728744916512,3.732564616212873,7.097324077380862,0.706
2.694761654899978,3.758951058956008,3.7335772027772345,7.133921687628903,0.707
2.702782788878692,3.7594287239550503,3.7385732985391127,7.1369294093413655,0.708
2.7079049297953253,3.759683371594501,3.740423915708564,7.177271523540946,0.709
2.7120340663334987,3.7664606942008234,3.7474145243535935,7.178649548068083,0.71
2.7147666345655908,3.7680740684806833,3.758941240097865,7.182770196999365,0.711
2.7188570265363343,3.7721354512708385,3.769893020343499,7.191253014302042,0.712
2.7227667359840524,3.772996629032954,3.775967727478984,7.200671102431995,0.713
2.7238394259150924,3.777524340135411,3.782725292297133,7.2103660112454415,0.714
2.730078709769398,3.7783912415062386,3.788922141450082,7.216284058286561,0.715
2.73336603438304,3.7857099521941446,3.792025852583919,7.236194997423537,0.716
2.735152785747042,3.786756484875277,3.800240730173576,7.261210341398517,0.717
2.7448508888692427,3.797725014657074,3.8040382119210623,7.262304748216814,0.718
2.7478658041811888,3.7977813538427476,3.8189043933787215,7.2770930833561405,0.719
2.755319622412802,3.802343071149998,3.822458388497513,7.2823775327767155,0.72
2.7578876600264857,3.8051545556492763,3.8274631314791225,7.284903254751828,0.721
2.7662247348547804,3.807343002200855,3.827997022133296,7.302937209349053,0.722
2.768815773788224,3.811572984816424,3.8321480213111294,7.329537318313232,0.723
2.7760626960901,3.8225430206128426,3.832287684776196,7.331421014780272,0.724
2.779624345213485,3.826046268151206,3.832661775128236,7.341402480487885,0.725
2.781890222003108,3.8393990888078187,3.8374610572843264,7.362198428194118,0.726
2.7828137987995034,3.841494312817237,3.845457638927562,7.365266611974039,0.727
2.782868265405922,3.8484761846649,3.8460122620314783,7.377044456475559,0.728
2.783699016367179,3.8521949083356537,3.846447652145889,7.37741053258031,0.729
2.788981715185084,3.852664083725264,3.856623025749372,7.40420897876257,0.73
2.79125505585861,3.8560243236489713,3.864122899288924,7.404755564559378,0.731
2.7913919846973547,3.863897003121888,3.896976222877188,7.4113121163008335,0.732
2.7951256626253977,3.8684232442454105,3.9000878191951154,7.442299730731788,0.733
2.802485018279593,3.885486097641627,3.9178371295121166,7.462847677480157,0.734
2.8104696928238635,3.8870668375207833,3.925732430462016,7.500148537841591,0.735
2.815941851677106,3.8945580999888083,3.9288508032628418,7.547995557238191,0.736
2.82618708101429,3.8965341240783116,3.932172151561524,7.610093677475431,0.737
2.82780469328401,3.896762825743736,3.938578784745318,7.621444286088876,0.738
2.833398092786593,3.8998553712746253,3.9471282553967817,7.640273344325998,0.739
2.8414126885113107,3.9159269733018083,3.9546051424926656,7.738509851673492,0.74
2.8497256277246423,3.9173834310406397,3.965312488915721,7.74865317093203,0.741
2.8512383443279203,3.9252215379791093,3.968448858689445,7.752928905263563,0.742
2.8552185776818635,3.9294139984039984,3.970816316868937,7.792196182101334,0.743
2.861119579336389,3.9294155663608086,3.9761518586034432,7.800685016570386,0.744
2.862166672402694,3.937843214667637,3.992052889500668,7.809853923586871,0.745
2.865475532852894,3.9523438194011282,3.997880676722438,7.816989634032659,0.746
2.8671076001761167,3.95935098631051,4.006863615773019,7.846019845116026,0.747
2.8685947829539185,3.959941516729642,4.00719270721156,7.847076870839092,0.748
2.8730462901818243,3.9804160191548794,4.010685456751805,7.847158191067857,0.749
2.884634524125953,3.985010834150219,4.018089527388562,7.871475419010599,0.75
2.887806304018428,3.9856679893303504,4.0184943605539445,7.889482039950881,0.751
2.8993765827486984,3.9897753255648314,4.036884789994405,7.904548862729841,0.752
2.8994185245264217,4.020261084782268,4.074818359763529,7.9315119644800705,0.753
2.903777664945874,4.0218196610042325,4.075583802024287,7.991109952963653,0.754
2.913094890595373,4.0405485812214925,4.078150389209731,7.999063413916401,0.755
2.9149437549392028,4.048478542285526,4.07866755753379,8.019295064145963,0.756
2.917149739385457,4.0775961350866385,4.11742641138175,8.019769465093209,0.757
2.9199541599806875,4.091870442713699,4.119804233106219,8.02284406647403,0.758
2.92639643998836,4.092844186041946,4.124485957696622,8.027567352507948,0.759
2.928159043355018,4.107149250190762,4.134162289782568,8.04504053741432,0.76
2.932624947795143,4.114848203979813,4.136348726147592,8.046600080418104,0.761
2.936612618454701,4.130580042412559,4.142965833043999,8.130817795005651,0.762
2.940480582053346,4.1516695263867485,4.143087106046646,8.139347336216124,0.763
2.941937022663707,4.176395818462105,4.158059154516994,8.144505780031732,0.764
2.968740368454063,4.176831321021517,4.15960160339988,8.177230625817117,0.765
2.982260023016013,4.191173824395524,4.175591740231308,8.18988668454283,0.766
2.984740556718061,4.192488157909904,4.199357018437036,8.205117779962967,0.767
2.9848705626469663,4.200883402063794,4.202440445313983,8.216836741448978,0.768
2.9857538849309573,4.206595613642193,4.204849367689243,8.246973409796222,0.769
2.9860022411043685,4.208607515005391,4.2072023525008095,8.247890292567545,0.77
2.993821209766063,4.21492184133348,4.210689456062955,8.254507190335927,0.771
3.0094670118229487,4.221458764106081,4.221670647236776,8.270146088918242,0.772
3.011273051149,4.226212843126618,4.227036318244289,8.287589079599043,0.773
3.023635058008576,4.228004144064239,4.243316163564037,8.386945063314851,0.774
3.031107889849654,4.230789604437347,4.244951333271635,8.391937581794728,0.775
3.033242721116531,4.253054284355198,4.246483686520152,8.415436240399965,0.776
3.036271220765759,4.258849074978221,4.246542801945252,8.418657956019418,0.777
3.042223158299147,4.2606105741192515,4.24776176290642,8.476934254488532,0.778
3.043803815455985,4.261549383164301,4.290718891405715,8.477783644084134,0.779
3.0456022023393565,4.2808761522093555,4.294559885286177,8.509274988532285,0.78
3.054715317732529,4.290986113575712,4.296037664064632,8.559762879800212,0.781
3.0555870483023937,4.300846504053459,4.296627398500311,8.57303118528857,0.782
3.0566952064361512,4.301717666044836,4.323240177539731,8.579709827029458,0.783
3.0580631572854204,4.30328738120379,4.344839657030412,8.613203384082563,0.784
3.06925277120222,4.303486503245547,4.361515999774198,8.625050635238093,0.785
3.071679304747468,4.332184571806952,4.374953811358981,8.668608483628097,0.786
3.075291601784358,4.336662661006907,4.379185419713186,8.688707000311208,0.787
3.0757459200587496,4.337409992295825,4.404108877572792,8.694155160144758,0.788
3.087095751313842,4.367002933411728,4.426299123088156,8.710504607512002,0.789
3.0925552226345783,4.410466202509892,4.432789246496553,8.75708715253906,0.79
3.0997729067773454,4.413384421629071,4.435163862913566,8.781917787374843,0.791
3.109416065815892,4.4575442228465825,4.445156578067955,8.822295842087094,0.792
3.1124633739772287,4.4749942133229785,4.45351918432008,8.84333678807495,0.793
3.112978589764488,4.476998007429294,4.47283485018237,8.880548863219868,0.794
3.113049845407881,4.4803269446831555,4.486236573730887,8.911661540247033,0.795
3.119606001630954,4.485580446627589,4.489269010767522,8.95747624373305,0.796
3.119909816400533,4.487166115664934,4.506473337340563,9.02337153919432,0.797
3.121940505835778,4.500135775723123,4.509043611775311,9.030853799775164,0.798
3.125950472917096,4.507967265454108,4.514617139542502,9.054062649943704,0.799
3.134385811551994,4.508205979628175,4.522463921111684,9.090678767336252,0.8
3.1371909593411544,4.512366709270319,4.5246093240777885,9.125407176886617,0.801
3.14446710445168,4.528336957089111,4.529626355294377,9.159801248213803,0.802
3.149648415564674,4.543847973026027,4.550459057766138,9.186160272961557,0.803
3.157778027830137,4.578446870238806,4.552694220045061,9.246791409695724,0.804
3.1588430829802707,4.619064122730155,4.55953517868739,9.308931258089183,0.805
3.1687122243644974,4.633308644216907,4.573201527084224,9.313048604172542,0.806
3.1720119406830216,4.634417986357942,4.584496648568408,9.33605885553645,0.807
3.195010467538119,4.641696363208647,4.5854571907039166,9.360415701742138,0.808
3.196812254141592,4.64672042741594,4.588908161936623,9.369772565166649,0.809
3.198426359820861,4.65091923125327,4.594943545281453,9.420792993139242,0.81
3.2002831622003,4.6558643043274754,4.604602480196735,9.42890130544549,0.811
3.227399149989712,4.667746850124551,4.612198585336435,9.441916678666406,0.812
3.229972204265751,4.686838728849994,4.612542821861696,9.444653709430728,0.813
3.2327131372521216,4.690713489709555,4.61393512218884,9.451055571697792,0.814
3.2341485664420726,4.742284137858304,4.6245457545275865,9.460751873621335,0.815
3.234298913527557,4.753749476675073,4.639157116658611,9.476071560909505,0.816
3.2452207272433955,4.754433790041887,4.647541399733022,9.52137847807778,0.817
3.2472203129375297,4.760893585891708,4.649363136150282,9.556703756506478,0.818
3.2528225561107766,4.76884162507224,4.668928288842868,9.598135987691292,0.819
3.257043329456042,4.831008657574661,4.669902240692334,9.603856259607497,0.82
3.2611469279425247,4.891444277876895,4.672041718323779,9.64375840177246,0.821
3.2855509812688557,4.893036074844035,4.687980194803331,9.657203319852252,0.822
3.2885719624751024,4.9004121094296735,4.711599900000454,9.66125971384963,0.823
3.2892398172312185,4.905978348736911,4.7254179068916455,9.664921731683496,0.824
3.28938806343014,4.915645595868533,4.730217817409371,9.694867840997912,0.825
3.300693779449477,4.92866962704828,4.730720136085442,9.701967348876495,0.826
3.303979587062176,4.951350619127142,4.734162610655215,9.709190350859805,0.827
3.309209193386642,4.957443408412279,4.738467637988678,9.774789805359251,0.828
3.309633114318911,4.962660684053956,4.738979306144378,9.79697535729908,0.829
3.315481022090448,4.9631684512411,4.745362133017491,9.817936486232057,0.83
3.326209148314765,4.968765475699815,4.752599399465614,9.830886366778568,0.831
3.330363141416884,5.027685989622244,4.789866797453049,9.992139107343082,0.832
3.3345480378247934,5.037983405294879,4.857987896008439,9.993989418521164,0.833
3.33942328696244,5.058242354396757,4.863177103353188,10.031148300036117,0.834
3.3516505119259605,5.06884609794167,4.880481097500029,10.052094401768686,0.835
3.353323686124087,5.074184079412044,4.888664416423292,10.052317935997852,0.836
3.355866809646065,5.10367213795556,4.8965964681093,10.07049544300002,0.837
3.358063795239299,5.120367739652684,4.927337528694747,10.10464941458429,0.838
3.359663211651219,5.1400063289943985,4.937791684133589,10.11059028028334,0.839
3.3639840536088244,5.140425299617877,4.991456052395225,10.143466325302883,0.84
3.40543221867628,5.1792771895153935,5.028378610595575,10.15632769556506,0.841
3.408282434570037,5.199198007934989,5.045073931739925,10.181452637334337,0.842
3.411312950027095,5.200525359472358,5.046463386916853,10.211444284838374,0.843
3.4180785840559174,5.214989852903828,5.085727910840992,10.283118342159964,0.844
3.4188221216247983,5.217621531998306,5.136191651830821,10.284128802670285,0.845
3.430512101608852,5.226022441654776,5.137474037560994,10.304734236354978,0.846
3.4339766770978803,5.251352507146466,5.173987393471231,10.356980273173267,0.847
3.4374380435569947,5.260048382978869,5.181661812713142,10.37978788504281,0.848
3.4668824681094077,5.276743742735016,5.192262289476308,10.427108247754456,0.849
3.4691695389844064,5.279055012712752,5.194514008049438,10.474483094575012,0.85
3.4695251114314085,5.280210056949894,5.204195926165768,10.488166117478915,0.851
3.4700108106931498,5.299527766539167,5.224978052251684,10.51705631357527,0.852
3.5142297620822074,5.310078147925483,5.230255897595558,10.528873675178271,0.853
3.5356195752442487,5.314683106453335,5.234380184368144,10.53692950005177,0.854
3.536989861733161,5.325959062305217,5.248927679500127,10.573601544912464,0.855
3.5620178787787378,5.327895243642851,5.25620385304727,10.575539959982551,0.856
3.5706043561631198,5.334068504184128,5.274370537139381,10.685789030480484,0.857
3.580775646460226,5.340158310803283,5.30756168624095,10.711785408328446,0.858
3.5852266673202275,5.35749397996666,5.323933973964678,10.772733081650468,0.859
3.607803698660746,5.358661663717447,5.336305021914686,10.777029259424424,0.86
3.609858352434911,5.3623869333029495,5.3463706307361285,10.842960389117769,0.861
3.612293118925885,5.387998169303787,5.348222283883732,10.931551252814062,0.862
3.618849412790146,5.405437598560927,5.36509185080483,10.941410992092427,0.863
3.630054438462977,5.476561349316658,5.368198690874604,11.081065763277184,0.864
3.645763609845432,5.5440916276176075,5.373197420532173,11.119889612026324,0.865
3.650099572496851,5.5556377792878795,5.389082631111536,11.151480914835014,0.866
3.654182624570199,5.571347806230545,5.392908229697035,11.15284015756481,0.867
3.6685841652496025,5.572653063757603,5.402034739897849,11.16302795408338,0.868
3.672778503874601,5.5822414977166375,5.46593849621236,11.166954502779442,0.869
3.672863285552293,5.609553962821999,5.491840870792284,11.175683825107614,0.87
3.6749606991616273,5.629835871961329,5.495090226421924,11.177854109597993,0.871
3.677250954392164,5.637713788547167,5.498083998637941,11.189679999387886,0.872
3.6781365229420815,5.692218751667535,5.590523803875428,11.196514018846528,0.873
3.6794707589925535,5.7917763746831445,5.60296433957302,11.203031832011334,0.874
3.709574257883135,5.846558979475121,5.612829446924849,11.225179607789842,0.875
3.725638553976326,5.850489192777566,5.61792854093699,11.258526283041286,0.876
3.728177714689817,5.856232018543366,5.6285822109430566,11.299328890860616,0.877
3.7298298696176655,5.885915113560527,5.65629844217484,11.301589388377074,0.878
3.7580501257748735,5.894293443624175,5.675027149701805,11.302264332323173,0.879
3.7698165183089465,5.91742493380702,5.728664377651215,11.30347002573628,0.88
3.7746761678820007,6.021653429276492,5.750334892521916,11.397989693541168,0.881
3.790582515311441,6.026216835123515,5.850977435424202,11.461454275522774,0.882
3.796869201586109,6.068071223230415,5.862966421372266,11.48644238074179,0.883
3.8272130532031055,6.069619760266152,5.883245365179714,11.4867203851363,0.884
3.828785817926084,6.0964923653788645,5.88883569934035,11.494035238722937,0.885
3.8363940706078834,6.184091949641612,5.892829270934572,11.607971456041478,0.886
3.846491768451589,6.199235472419799,5.935914462227626,11.693213453838652,0.887
3.8508136401325137,6.244999937207282,6.025553207919973,11.71810787228098,0.888
3.856681675086327,6.301215662040914,6.038035517971931,11.789731485142788,0.889
3.864231188471876,6.302401079346774,6.0870272304820885,11.806232922897507,0.89
3.903346085363346,6.340024303717518,6.1554880647370265,11.807869331359688,0.891
3.92363230942639,6.367185205933958,6.160510684102778,11.894585146743976,0.892
3.9529386295276727,6.381461850544246,6.167005669877297,11.911751566354674,0.893
3.98400908179431,6.418490560526702,6.167516268189826,11.91693758093606,0.894
4.013089543452858,6.4241733188887995,6.2043106283191625,11.921265098289313,0.895
4.025741032687822,6.487642909971893,6.242459152798817,11.942064124879233,0.896
4.087820055902465,6.50462238904293,6.2572788954092,12.100911109400942,0.897
4.102763945060625,6.515407797608212,6.270068107964296,12.136357285692108,0.898
4.135890263402012,6.557170010504067,6.274863142639898,12.2025958490337,0.899
4.144380461943517,6.570691783140703,6.288668510704465,12.230636743183812,0.9
4.163635827168895,6.67464284741002,6.291625471763916,12.235903181773049,0.901
4.170611391725716,6.697436621876054,6.321139736151515,12.292950273724026,0.902
4.185485126076922,6.766372852776643,6.35745309477817,12.382662275721502,0.903
4.201845081126225,6.866720691017664,6.374371179629845,12.393583812476804,0.904
4.22469514337714,6.932267837016928,6.382855836533924,12.46528698928887,0.905
4.240855030821037,6.9627387441472,6.407783555394657,12.483633603461394,0.906
4.320987056890551,6.979434592387076,6.442110360659851,12.488615642713444,0.907
4.355803072158387,7.019074075464702,6.469093564815486,12.545912741239722,0.908
4.371583534579767,7.089820458259972,6.4885393852884405,12.723980397392468,0.909
4.372498301353636,7.151218481695379,6.568318906056804,12.752491168668811,0.91
4.375749293888315,7.213154644857931,6.679550139931151,12.794278932814311,0.911
4.419731123302142,7.2507574788588744,6.688258854869449,12.80551696025333,0.912
4.450001524124992,7.2846000904456565,6.71441770066565,12.90877686005901,0.913
4.505702221174034,7.2923696670659846,6.72391209741504,13.003087196000486,0.914
4.510835325866104,7.307762786697207,6.732546806960935,13.016405672474598,0.915
4.516110581458365,7.332696635755173,6.740349985985031,13.252848858176868,0.916
4.544120622841824,7.34995092040395,6.776218892960186,13.399062759680325,0.917
4.5741200329083815,7.390217991250021,6.80601294075092,13.455761147428433,0.918
4.579437336107565,7.395175393940306,6.862157402155956,13.548100435416014,0.919
4.601671381295263,7.411673953718313,6.868027734782108,13.629014613300232,0.92
4.609632346033746,7.477783688393992,6.890001296262271,13.674113410859649,0.921
4.623072138865924,7.521071663335637,6.9900938811395,13.759733207615906,0.922
4.640682307883396,7.5631385328747,7.050950549944981,13.841983917188056,0.923
4.660097960133911,7.6802715484872355,7.105248182433407,13.972830562589705,0.924
4.668506833572893,7.7020734241013376,7.112879898349188,14.01309163511913,0.925
4.678911864879808,7.852692249919087,7.120292085349911,14.09309189785185,0.926
4.70674470740142,7.895939388533563,7.144192742180624,14.110165495823017,0.927
4.714474995298372,7.973529278332343,7.173418948510966,14.481135537340696,0.928
4.73476457870944,7.9873594276702615,7.290925034477718,14.502338011110735,0.929
4.753530628828369,8.051609868122728,7.441620250087257,14.504825798500082,0.93
4.761962912150019,8.086708326269102,7.462148086132537,14.525723760266292,0.931
4.766655887771382,8.092740885945723,7.51022495754415,14.8064020350514,0.932
4.775271179427473,8.093861920861444,7.613453654320456,14.82977021281186,0.933
4.841556713086684,8.103978491380895,7.662421938350622,15.0533709185743,0.934
4.874462082434431,8.293990749282049,7.680481590752107,15.075971558469082,0.935
4.974427230643019,8.367138992754269,7.69875494085697,15.127262119701523,0.936
4.986058728532153,8.420190950889127,7.709750542229775,15.159819378283691,0.937
5.037731811533259,8.435867395635988,7.851769887555736,15.546999341000788,0.938
5.179419901906886,8.469189000058492,7.874712709509144,15.548025736591583,0.939
5.182327769604358,8.501656867187013,7.9568031200752785,16.01699800767704,0.94
5.204992707557344,8.629354300213176,8.023175607457878,16.019327198198553,0.941
5.208129164771878,8.64827533598531,8.073376749057175,16.099381135257104,0.942
5.212129886630367,8.794470754980178,8.272232021953135,16.151494991255255,0.943
5.230152246911739,8.886669258953031,8.284013880685917,17.09708795219967,0.944
5.253569346510578,9.095347996555281,8.31934147109484,17.357712878434427,0.945
5.301871036156214,9.138220852604995,8.397824152254739,17.50947880521926,0.946
5.335881592422661,9.217578442267989,8.479139869715073,18.14079930061809,0.947
5.375950950385764,9.283428197638385,8.5792746781223,18.499178696014216,0.948
5.438428023434632,9.294388225633675,8.591971638443871,18.850315049513327,0.949
5.532041592637068,9.302030035468793,8.803920182444111,18.85581552575717,0.95
5.61792854093699,9.302588365262585,8.837018934459515,19.018561771669976,0.951
5.620368128328829,9.49784087153108,8.911024330520911,19.232219484471106,0.952
5.656656773387434,9.568962472276237,9.00517229622756,19.27692300783422,0.953
5.667109875965216,9.74242533546829,9.235244153761412,19.27728916747717,0.954
5.736987673512103,9.994081897133421,9.413416734744118,19.79938411972164,0.955
5.822577314561815,10.040635856088665,9.543064490205428,19.811469464711568,0.956
5.873847459267716,10.060244950697857,9.586168534417991,19.89417160057385,0.957
5.98727443131015,10.153462974194019,9.800100588751103,20.54774967997664,0.958
6.056189775871348,10.17479290119138,9.863831979940944,20.590928328401542,0.959
6.130703282081729,10.192130568117076,9.890220568761828,20.854853855983315,0.96
6.235858506967418,10.193404899644062,9.900725993051836,21.04719763690673,0.961
6.256688570464824,10.322914026688547,10.039309041770434,21.10666565021959,0.962
6.277136578283168,10.421075077199848,10.11227605325718,21.274896006352414,0.963
6.3212600298003885,10.716805944094004,10.129137952937636,21.79572909208299,0.964
6.346704919503493,10.77183433079187,10.158468847691305,21.93755735369001,0.965
6.452071596505131,11.054330685355353,10.26482587260698,22.59930853053947,0.966
6.470434541073883,11.14962579670801,10.645792963862815,22.858214718960586,0.967
6.608595145666633,11.368231263272044,10.683516570502126,23.15555138881025,0.968
6.641873989584905,11.455098939504538,10.819377804685164,23.323386357086044,0.969
6.773961476167329,11.523516817859877,10.903240823499662,23.357043912329942,0.97
7.006871912991625,11.749058467447103,10.95466205741782,23.47598122411106,0.971
7.0285847109511215,12.009752955730242,11.135814211884526,24.072873731307062,0.972
7.313756204999301,12.23115183140052,11.239341548878196,24.33768708124978,0.973
7.327564508316759,12.523616939860013,11.746442393858503,24.464561017328272,0.974
7.569572990069275,12.69240521848095,12.16640102101957,24.49268810505633,0.975
7.618667087628659,12.728569559820794,12.252760069803529,25.5577632532357,0.976
7.912962311831887,13.556556992045058,12.723293822905717,26.080446199295825,0.977
7.931693903630595,13.996299266477081,13.980703988602546,26.9414290239777,0.978
8.005471414299587,14.126580229071612,14.331644123114623,27.68946899891836,0.979
8.487548435415807,14.207136199626088,14.656926352495113,28.048327593803347,0.98
9.113059040805414,14.300914209289742,14.721311607010648,28.149353278949118,0.981
9.272218879338045,14.92104497218578,15.110258645297469,28.38234788429475,0.982
9.547087156471134,15.135908158229332,15.957324102665408,28.98480919893834,0.983
9.595531428928629,15.168166462901969,16.356235004172422,29.361044600810978,0.984
10.542998591688368,15.494476115290711,16.76376835317338,29.44452332572259,0.985
10.794862480591547,15.980196819647178,18.606156838592263,31.553054120839352,0.986
11.296678873821255,16.505944462275572,18.67998188489066,32.61557362045339,0.987
11.700060953199088,18.12068032023575,18.887966788115307,33.55666863885967,0.988
12.334052598233654,18.40017753570127,19.16314669450449,35.1780164225738,0.989
13.31166849509994,20.299683142027764,21.05628941152385,35.89163149470107,0.99
13.584409315554538,20.65567103036354,21.171740887940125,39.54794095670125,0.991
14.864286721341692,21.176380135249655,22.12793555352657,43.1243760826282,0.992
15.923812125089103,21.480861025666172,22.61225574409422,43.35456061081376,0.993
16.326195362396394,22.264278161996923,25.419443095205665,44.49446657023378,0.994
17.700647096440722,25.21969571526187,26.560478451844904,53.24635601461157,0.995
20.143908535751805,28.224416540662745,28.496460755252404,55.70788508321079,0.996
20.425992068763648,29.006349030084408,28.98923614833329,57.83974505708051,0.997
21.36624938691669,31.520170536824256,29.35355541249699,79.50547044473537,0.998
22.4337945208438,58.33277086634707,38.53484322027407,117.30940264218027,0.999
116.2921596944606,116.57925437282117,116.42869731744996,236.3091988143017,1.0
236.3091988143017,236.3091988143017,236.3091988143017,236.3091988143017,1


==> results/mean_width_cdf_d2_K6.csv <==
mean_width_best,mean_width_fixed,mean_width_random,mean_width_worst,F
0,0,0,0,0
1.8343053279724035,2.163443177444904,2.128400939668716,4.858602434083727,0.001
1.843482997872752,2.1968097289055173,2.224613288926089,5.028493044362995,0.002
1.8501132463589487,2.2505181888970545,2.315768961904217,5.15500632812399,0.003
1.860519717794664,2.2669341645335086,2.3502416564996773,5.181692191197242,0.004
1.861369706290648,2.2722093393443545,2.373930422227455,5.196641445058228,0.005
1.8710675422027696,2.29322853219541,2.3812795809882434,5.328482402592837,0.006
1.881891025579896,2.298928318256644,2.413553235723772,5.3848103065979736,0.007
1.8889524941626277,2.316019531626187,2.4145452666870346,5.713539742405775,0.008
1.9486568479907749,2.329533877187922,2.421485792230736,5.770815657443359,0.009
1.95613525365738,2.3423420813230895,2.4411302221465587,5.828885726188444,0.01
1.979551245886818,2.346923190038884,2.452652564435626,5.902852497980572,0.011
1.9848225247499716,2.3570286594079475,2.4591526505335493,5.925616589954076,0.012
1.99270879197161,2.3597408993197426,2.482130727620781,5.971966676081719,0.013
1.9994464544703332,2.3721247383831723,2.489738293572626,5.985867896994826,0.014
2.0033674451261296,2.37504124923533,2.499516558906407,6.120886270530511,0.015
2.00746230057162,2.375319275423339,2.502844496927548,6.144441461261147,0.016
2.008463522842689,2.3934468784132257,2.5101309238214524,6.156184455248734,0.017
2.009673893896438,2.3964191227543434,2.511145968495748,6.165087734905078,0.018
2.012993771839792,2.4547785576082304,2.525755899496572,6.193658051162057,0.019
2.016669507526823,2.469778742890791,2.534312433794807,6.240857823139876,0.02
2.018111276237639,2.4889052072158817,2.550646948865174,6.244630032460822,0.021
2.0253288963057914,2.4946752001727988,2.551595459120793,6.257958211237254,0.022
2.031172532370745,2.4971481569324556,2.55221042051532,6.290538272911494,0.023
2.033116315432506,2.498034061458167,2.553631779331175,6.323049324324561,0.024
2.033903358567322,2.5080113741850116,2.5822654749435565,6.395131762051037,0.025
2.034924122785622,2.5229046431846296,2.5870021189799117,6.456657557179868,0.026
2.0434347509634296,2.524168266432194,2.594374383701717,6.476432395543848,0.027
2.0451318702900925,2.5294095257579983,2.5972546523886653,6.487154535675586,0.028
2.046739091888603,2.537202481582593,2.600154435029981,6.527815885988408,0.029
2.048397328282685,2.539644264015512,2.613231135451899,6.560928771519256,0.03
2.052952326641008,2.544392096654577,2.634777810733733,6.565574828769127,0.031
2.055578302370304,2.545863070774917,2.6361562737186213,6.57925226602813,0.032
2.056776766910303,2.5493809620518815,2.6535299668632777,6.590510603200414,0.033
2.056863174403796,2.555608716046312,2.65645056268254,6.595402639302171,0.034
2.058146977627045,2.5643635416097244,2.661259212357767,6.596935986439443,0.035
2.0585297610832574,2.5659098696415636,2.662043070011733,6.627078868088455,0.036
2.0645960675421566,2.5777059482666576,2.6644225181739847,6.640102913276212,0.037
2.071138362497803,2.5827274170018777,2.6710189164506803,6.702661597437494,0.038
2.071495520870461,2.583356583279322,2.6710315794725847,6.72765675504759,0.039
2.074247175128657,2.583470753778054,2.674717473966712,6.802580755028648,0.04
2.077539112602881,2.587423259223913,2.689909044073884,6.824969443591213,0.041
2.0829659263699325,2.588885918508719,2.694703501085905,6.84198990809511,0.042
2.083670013167075,2.5936151939599155,2.702514902370797,6.866972249983284,0.043
2.08367293027397,2.5970096274779206,2.705913414949213,6.891594717448497,0.044
2.0907112324549204,2.5983235289336357,2.709281442565898,6.928376526931452,0.045
2.0935213230824465,2.6061182647553554,2.710547997748782,6.931516070591636,0.046
2.099894658068494,2.60744341107315,2.7124002744689406,6.955194067735517,0.047
2.105738381707116,2.6189349594172993,2.714122837825892,7.015378898534429,0.048
2.107797107698574,2.6320205465089566,2.7253307503400297,7.02170359485536,0.049
2.1134700918104543,2.636110828409476,2.7281060322701607,7.036195252289943,0.05
2.118744065115969,2.6395587537507677,2.730307206262661,7.04411789185861,0.051
2.118810222059485,2.6517804333471915,2.7418786994879025,7.056269728322103,0.052
2.120290952884813,2.6545024204594934,2.7471827504260427,7.100840383215667,0.053
2.126624343743094,2.6547027852271285,2.7482376854762216,7.111561744406282,0.054
2.127676156590698,2.6551025073663883,2.751712274044082,7.116562769568416,0.055
2.1281980022715765,2.6639153701531555,2.755901232666964,7.129176336558638,0.056
2.1297081266106983,2.66427846767161,2.75721782977268,7.130038593296421,0.057
2.1315878479791914,2.6642886889283997,2.7587026113190314,7.143524171127858,0.058
2.13305853008486,2.669247624899287,2.768996555912509,7.150203403612673,0.059
2.135656968198007,2.6694199482585446,2.7780792435486155,7.166428300342186,0.06
2.139303134340259,2.6713363854910988,2.793284480440833,7.221428281506657,0.061
2.142562854267448,2.6748954876351023,2.797749984890725,7.223228871056284,0.062
2.1433477987662712,2.6795978066278914,2.8033238900752453,7.24370074169488,0.063
2.147760931168286,2.6923061079353037,2.8067440018810035,7.249685782420259,0.064
2.1502073461630973,2.6932568867294933,2.814978439463259,7.279530245062833,0.065
2.1621000697059567,2.6955430392318367,2.818593143139671,7.281500387224103,0.066
2.1621144571582387,2.697646351823481,2.8213823031903877,7.291884684801023,0.067
2.163152667128593,2.70026765370584,2.853481274369104,7.313714096652714,0.068
2.1641661820560727,2.70115736655642,2.8545826682127293,7.3304843481741155,0.069
2.165178904699077,2.70620708113097,2.8783824803782023,7.341825641477412,0.07
2.1668622984071635,2.710430070525792,2.882993682850658,7.345581441337035,0.071
2.1683243346228918,2.721661077086882,2.885926801761006,7.3543349732515235,0.072
2.168912792218332,2.7354748582159045,2.892321612248374,7.371295467162024,0.073
2.1706684837148837,2.7463872501150606,2.893253157943612,7.394002988923342,0.074
2.1715308534658475,2.752326152386429,2.905437296695755,7.417305231266457,0.075
2.173979106724444,2.753243475115186,2.910493880512303,7.426206325471004,0.076
2.174165339695335,2.7553974064759896,2.9179486275009148,7.468053837155769,0.077
2.179077577872755,2.7607886282113494,2.928129525226301,7.477898800602375,0.078
2.189998233105478,2.765058626015943,2.929506801334949,7.490396101203959,0.079
2.192888190726059,2.7756724672406152,2.937831517220725,7.492236346078744,0.08
2.1943945656145702,2.783368989710951,2.94502874836882,7.542264188419917,0.081
2.204401180813933,2.7891415277550364,2.9455824651673987,7.552696259475008,0.082
2.20509430144756,2.7924853008326935,2.9462466489939887,7.553032738140351,0.083
2.2059703506486774,2.7965684615609936,2.949832408415763,7.585752050515763,0.084
2.2076158369202643,2.80379787002536,2.952144626196608,7.6014452500784815,0.085
2.213180037679872,2.805250062283826,2.963805262181148,7.612151052123179,0.086
2.215049820849356,2.808442709805687,2.963836894959489,7.645890773548486,0.087
2.2187733025725795,2.819130614409676,2.974487975392038,7.655506186830788,0.088
2.220808308546676,2.8251856543747382,2.9803679597054504,7.66012857919101,0.089
2.222783963176689,2.8258285790479,3.0042363596745374,7.685504081264717,0.09
2.22745041275162,2.826448418876565,3.009978165392551,7.68559469588342,0.091
2.230857843169066,2.830694005564601,3.0108276147532127,7.686603321862004,0.092
2.2384956902513538,2.8325529720022655,3.011620307727096,7.689976404571253,0.093
2.2443631898483964,2.834238970198901,3.011776230339693,7.69353605851741,0.094
2.244846447814374,2.8347724721835457,3.019178874731908,7.723694624944954,0.095
2.2547020858623634,2.8352531916630945,3.022173594132095,7.746919682486578,0.096
2.260369024726283,2.839278679107574,3.024929372426296,7.766757387833067,0.097
2.2607426247319524,2.8395292798744056,3.026920025922504,7.776534576749138,0.098
2.264478718211953,2.839724867146481,3.0313905586540706,7.777565078198484,0.099
2.26680671759297,2.8482880231780663,3.0322937897091142,7.794351179409913,0.1
2.267290797003603,2.8487532043583155,3.040525041148004,7.796983225617689,0.101
2.269183909002721,2.8492640786731083,3.0419392951019906,7.829439057847049,0.102
2.270733163658671,2.8513181715481837,3.045073491834816,7.848907436830373,0.103
2.274020410978478,2.858490800134103,3.052250759816749,7.871037983152963,0.104
2.274448037888308,2.8629043529918703,3.054134579948053,7.885822519603769,0.105
2.274594739841637,2.8633340568079286,3.054167073327461,7.889118582678186,0.106
2.276339329337146,2.863829260968523,3.059328340839434,7.891573808804566,0.107
2.276382097141134,2.8777037384524253,3.060436352599148,7.89950013830612,0.108
2.2776463527898456,2.8787267228829454,3.066968421426488,7.915468933346608,0.109
2.278145057258416,2.880681813864486,3.0706246043606136,7.928560022007138,0.11
2.279741635861912,2.8834372077829866,3.073660744917861,7.939620391827663,0.111
2.279895271122208,2.895121618373445,3.0781300983739635,7.942830781133639,0.112
2.280706036978257,2.9002990690121866,3.085619004852227,7.958310014808949,0.113
2.289120182504615,2.9011448316266724,3.0875465487394003,7.961561767262929,0.114
2.28945834679633,2.9049570524741823,3.0896666870855576,7.968332780494409,0.115
2.2928564038869963,2.907846029344822,3.095315493016562,7.991269219046136,0.116
2.2939614310624403,2.9091062067328233,3.103695117638192,8.00560155964056,0.117
2.302235120953579,2.9096119787066566,3.113544316925368,8.013830475547039,0.118
2.3046743214791587,2.9096741508894524,3.119375938825854,8.04428803631409,0.119
2.3096504909758577,2.9165385529887167,3.1225874299639056,8.05767074981421,0.12
2.3121052238015314,2.91935661774999,3.124767234456704,8.066630976276997,0.121
2.3127776113605565,2.922187408804532,3.130295008041874,8.069609219222704,0.122
2.314889213886356,2.9274632765921025,3.1329359604095526,8.083093084379747,0.123
2.3193368579747173,2.927984735706007,3.1336111129595734,8.099243698357732,0.124
2.319710202398003,2.932336619721941,3.134826869919172,8.13878840075939,0.125
2.3222189704117016,2.9330812306509757,3.138805810532984,8.150689020058685,0.126
2.328595408167572,2.9558401060367703,3.146095106548126,8.160105823265488,0.127
2.3293972237421805,2.957598125593259,3.1483731415069283,8.197017745001151,0.128
2.3299197715513444,2.968634387247503,3.152924517357677,8.199124952084127,0.129
2.33092996736836,2.9710379875347295,3.153177429959234,8.21622421264413,0.13
2.3350881616189056,2.979018177556276,3.1608870690725466,8.224650343956423,0.131
2.3353906843328183,2.979671243522286,3.161785577193123,8.230083306828119,0.132
2.3369073152955697,2.9858419032555026,3.163575799596087,8.231868530790967,0.133
2.3391511075348266,2.9921343704304464,3.167479520475245,8.237448993671684,0.134
2.33918441999975,2.995216334847104,3.1675198564585045,8.249872961979856,0.135
2.3393713112872137,2.9971998314625816,3.167844913962269,8.260646383833741,0.136
2.3431155201453056,3.0047292179166427,3.169241963454565,8.264362391361326,0.137
2.343294012426414,3.0092491503285874,3.173216829383566,8.266887437849578,0.138
2.350789401879521,3.0140584054934134,3.178926210060616,8.268288776878542,0.139
2.352550322890223,3.025729893524648,3.186892090751533,8.270993594272529,0.14
2.352589833715977,3.0262220438660314,3.1873067093516614,8.277070514806319,0.141
2.3534956522637827,3.0268214161513822,3.1875808422203464,8.283895202783011,0.142
2.3633338965246136,3.0297074164114286,3.1878875243731253,8.329420789923036,0.143
2.363860315063378,3.0321303159298547,3.200696864228812,8.386427514131466,0.144
2.3643583717685424,3.0346730624649276,3.2033420431298065,8.399634337498872,0.145
2.364898974960764,3.0472507745657924,3.2086716633198216,8.40289273951263,0.146
2.365140027219251,3.04880054912614,3.213164270083848,8.412616367874694,0.147
2.366092565001097,3.0558625962646624,3.2138214271028214,8.424914089970919,0.148
2.368309334042657,3.0603622753724204,3.2149539995090795,8.431428017925057,0.149
2.37268054549652,3.061273560474553,3.222713080413219,8.440154859383155,0.15
2.377174655372545,3.0617980065124355,3.2289257071936075,8.440927765698817,0.151
2.379533119052284,3.0684027733903587,3.2343437823612358,8.450866454914316,0.152
2.37986271862159,3.07345578585194,3.234616291922073,8.458593315752172,0.153
2.38366257956134,3.0753581456603154,3.235361722221775,8.470327310490513,0.154
2.38544718351649,3.082982982011428,3.239112979009014,8.477135850600963,0.155
2.3873421696207053,3.0839744373487177,3.243170042592693,8.48955422413799,0.156
2.3916160853474544,3.08446367802428,3.259202119169874,8.501615532550908,0.157
2.3924911691668487,3.091378925691442,3.260278223103863,8.503763552860196,0.158
2.3962517491109807,3.091522796464787,3.268854590647469,8.511552589742688,0.159
2.400348586129793,3.092523204900066,3.27079043746396,8.52791418780052,0.16
2.402921181021711,3.09293995035806,3.2711577400265006,8.5281307468747,0.161
2.4054102807507483,3.092952706122547,3.2789916273388124,8.554391279607504,0.162
2.4091909760080488,3.095163813789277,3.279346963052056,8.579042859769224,0.163
2.4104620416242417,3.0992154015027786,3.2926551969866598,8.584715864705952,0.164
2.41194545543458,3.1059455310942963,3.3057780734243654,8.595246654118558,0.165
2.4119610847497244,3.1111683658703875,3.3068495162921883,8.608346184876803,0.166
2.412411213421134,3.1151162561142947,3.30962615775499,8.622582879097504,0.167
2.415138280259052,3.1188488358782593,3.3096383832570746,8.623785298358838,0.168
2.415989162465157,3.1232508503318286,3.313155814066675,8.625175320641489,0.169
2.4167321483239395,3.137923527545214,3.322420125979861,8.63001763361067,0.17
2.4178258173377496,3.1448325752862303,3.327972430793844,8.632568541094091,0.171
2.4180017219860552,3.145730261261656,3.3307655656166064,8.650166779803227,0.172
2.4206595464200165,3.147143975733364,3.3356815369515616,8.665930570897949,0.173
2.4228040988737525,3.1499026779718236,3.342182136860152,8.667266123708323,0.174
2.4273872761629733,3.1553050535234632,3.3430703483769544,8.674387067819865,0.175
2.4304617614123343,3.161856073974872,3.3623369437949315,8.67575856795471,0.176
2.4355527467456604,3.163146179642387,3.364304081370169,8.686274103285665,0.177
2.4375022386027667,3.170167856243737,3.3668421541087707,8.692195450690251,0.178
2.43925339510191,3.174287671673269,3.37357218421096,8.704376768362195,0.179
2.4401884041050668,3.180044596302528,3.3823192807883498,8.741789175141232,0.18
2.4411979278614924,3.1809445219116976,3.382804217806356,8.74559653998011,0.181
2.4414749189039395,3.1841613587601394,3.386007439727301,8.761150828080126,0.182
2.4418129976758154,3.186588274232798,3.394012797530963,8.769277325720378,0.183
2.445563498095473,3.1897696633969588,3.3976311714176592,8.776512215550765,0.184
2.4477307067352068,3.1911297790667366,3.4139899112569183,8.795806378652456,0.185
2.4488702155682747,3.192180025280476,3.423215821432604,8.798432607718965,0.186
2.4492937125915466,3.1981416048579696,3.4259684705124966,8.80673867258345,0.187
2.4543232803370865,3.19857363202227,3.426326697192251,8.81469653181234,0.188
2.4582868451687374,3.2013305836494848,3.4292788113179604,8.81762269534038,0.189
2.4587121208869007,3.2026823893959553,3.431877541258727,8.850153927587886,0.19
2.4609246501951008,3.203151094480675,3.4335579885975926,8.88137665060428,0.191
2.4611453515209494,3.205793993319686,3.4343037413333457,8.900583783980684,0.192
2.461763986164144,3.2086431067514747,3.4468049209281126,8.916188066854444,0.193
2.465797245021739,3.2092629185726644,3.448397218009605,8.958167971001572,0.194
2.466315781545602,3.214389395821899,3.4585909689290637,8.963811218726955,0.195
2.4684060679650446,3.2171839250718066,3.464704853156908,8.965737476693231,0.196
2.469570914525572,3.229083616826183,3.4666346619043766,8.972933184131639,0.197
2.471879733944487,3.2425866773124983,3.467521194794412,8.986502805740415,0.198
2.473183401433087,3.2427917481357604,3.46891818997472,8.99325284653745,0.199
2.475255526194996,3.244910060600238,3.475786991632755,9.009613358012617,0.2
2.4782787627544662,3.2540430424712414,3.4801671420115223,9.010194836744294,0.201
2.480260248341833,3.269582952756487,3.481365697816978,9.025545563851368,0.202
2.485822820718982,3.271119418243705,3.483235345756075,9.02924948491339,0.203
2.4863548173501195,3.2829136210393677,3.484216276736111,9.02953909747368,0.204
2.487356536523268,3.293337677966798,3.484524405749144,9.038690007403549,0.205
2.487472167858677,3.29780257282965,3.485359620313793,9.105844440846376,0.206
2.489642904888496,3.298177199063383,3.488969207188452,9.10996091830198,0.207
2.4912052723505296,3.2998710424982947,3.4934559624967907,9.116898890868695,0.208
2.492651621422631,3.3026628590662757,3.493982132229408,9.11729187014434,0.209
2.503292018888949,3.3106514797147026,3.494807799292309,9.1201830755408,0.21
2.5113927605731177,3.3108735943026315,3.496572618464659,9.125883119141417,0.211
2.5173590556310588,3.311099417218189,3.5003524434326145,9.148067688254326,0.212
2.5181090661740937,3.3111609187189726,3.5031504093602903,9.175816916227012,0.213
2.5275308252930317,3.311211228113963,3.508972754737626,9.176470610391473,0.214
2.5299775782000573,3.3119315014621775,3.511008109724557,9.18647033239833,0.215
2.53106440211595,3.3148395836850924,3.5143414445644243,9.20352607328618,0.216
2.532925450503112,3.3177493768986457,3.518790588204902,9.216440916628835,0.217
2.5362006388443983,3.322102566301036,3.5215818707111963,9.217359349376968,0.218
2.537804251483478,3.324538431152162,3.5228347427959648,9.21975113578934,0.219
2.5411763115819506,3.3247130396730644,3.5312446570225333,9.22359787076691,0.22
2.5427429514618427,3.325808524019654,3.532438656232689,9.246875407147623,0.221
2.5440571100024103,3.333774998854847,3.533259447977251,9.268380994247677,0.222
2.5441468172081967,3.3341849512332886,3.534674596391272,9.336983779659388,0.223
2.544472382811305,3.335204252000526,3.5366624479865854,9.34886435316339,0.224
2.544998447500281,3.336037453255835,3.542628510565525,9.36055627277496,0.225
2.5482747631916114,3.336753747744875,3.549746520609163,9.361397429686338,0.226
2.548410281847455,3.340582557939455,3.55009527329769,9.364093394118711,0.227
2.549953940612111,3.3462315904944138,3.5529149279514263,9.36837885597778,0.228
2.555467736354232,3.346764280867461,3.554059760863347,9.391072533196024,0.229
2.5560286561474483,3.347233237410371,3.5543896886355046,9.401698885619208,0.23
2.5598014263028075,3.3493889250819717,3.559686231150533,9.41596666380082,0.231
2.564586167145692,3.3557694099327793,3.5634918409594385,9.416165142386582,0.232
2.56941442366681,3.3697983845497204,3.5640880160366577,9.417491675650275,0.233
2.5709258725696094,3.3710902616028577,3.565298543996525,9.42423631022387,0.234
2.5734995218002936,3.3741053083349066,3.5706001513103467,9.431589737048991,0.235
2.574058147788556,3.374978625822349,3.571397378023571,9.442852120258348,0.236
2.574372212796324,3.3764002461751366,3.572639920609124,9.450980196878202,0.237
2.5744713309603844,3.3774047372395124,3.580850204816637,9.475163846568336,0.238
2.5768876332251267,3.3787183227230044,3.58806804150171,9.494748008791197,0.239
2.581090878723906,3.3791227579140726,3.5966219635755587,9.497561557454755,0.24
2.585393554097817,3.3826708706396733,3.600745449737569,9.53634646584778,0.241
2.587869468471511,3.384000270524445,3.60411581064814,9.559096661521709,0.242
2.5906940384254256,3.399305950519745,3.6073361496719687,9.559297816188405,0.243
2.5951104062476675,3.401995376636278,3.613225781990087,9.564053468213958,0.244
2.5955983322922824,3.4061441301419073,3.617717886949963,9.578848814634377,0.245
2.596598740453921,3.409201831305992,3.6215929658910633,9.5882877384215,0.246
2.598102483614723,3.4108380993799114,3.624039588053186,9.58946438970197,0.247
2.5993639654212366,3.414448583254376,3.627152331281238,9.590658531506495,0.248
2.602767850516666,3.4196935709811256,3.634266774045943,9.594993478524666,0.249
2.6032785825018547,3.42248092155939,3.648312327705911,9.595202052983604,0.25
2.6042366974962383,3.426522106259551,3.650332039602412,9.623506009895168,0.251
2.604720109130791,3.4273625348171666,3.651119971691776,9.629148916909188,0.252
2.60766145846217,3.4353085146068443,3.654821867538393,9.633208267949104,0.253
2.608786229920913,3.4354279809483788,3.654836230337936,9.638893713774449,0.254
2.6103559265826,3.437453214973044,3.656290077648922,9.651101747185724,0.255
2.611729381050566,3.4434818524904114,3.659209949582847,9.652556984303075,0.256
2.6158970418322856,3.444279633475324,3.6595648453517446,9.661536755210548,0.257
2.617362457022547,3.4443738902799477,3.6609635314710376,9.663678024157273,0.258
2.6188188237591152,3.448022742160437,3.663159502604272,9.664821415959498,0.259
2.6241170431458074,3.450700655031988,3.669227506955005,9.673711944427533,0.26
2.627146867055548,3.452916232815454,3.6790335229481688,9.693799505463767,0.261
2.6286653366461445,3.454697293600802,3.6837945577337656,9.697684071494162,0.262
2.629457906211621,3.4643228670043738,3.6908521116125215,9.712429733027266,0.263
2.6309421892046334,3.465017358703688,3.6911964953056335,9.71658504987041,0.264
2.631022299630321,3.4674847491623364,3.699483692251951,9.726374663398143,0.265
2.6313161954736035,3.471199301524859,3.700876917469654,9.735969895809706,0.266
2.6328570996152902,3.4715521953754287,3.7037032102887566,9.747377153048353,0.267
2.6336716252965835,3.4734320399574496,3.7040647107496834,9.754377921422655,0.268
2.635036444208208,3.478013096320291,3.708188964797453,9.75488408665251,0.269
2.636132339102371,3.4798749545093157,3.710352860560752,9.758574785170232,0.27
2.6365300919447057,3.4806696644171846,3.710660575864233,9.773842747949748,0.271
2.641778699647461,3.481365201190981,3.711290401544796,9.783457181784776,0.272
2.642098117672296,3.4936521741031514,3.7135281297818814,9.78856878936653,0.273
2.645812830994254,3.4985394414383038,3.7192338281515074,9.793251477310914,0.274
2.6505992949498305,3.4993815756846227,3.72113068006068,9.795094352042126,0.275
2.6506640653711555,3.5011119187396713,3.7233417796643313,9.811106715074873,0.276
2.6508967507761523,3.5026707603176677,3.730414662547933,9.837172825503783,0.277
2.6510124948185454,3.511178374497513,3.7315118357271047,9.856616430033675,0.278
2.654863856342684,3.521322280359477,3.7386145682587584,9.860886127606342,0.279
2.6548702157478496,3.5232659274404097,3.74046124054006,9.872677287518796,0.28
2.657771289916401,3.5393393684788803,3.7411881327728542,9.905042557023204,0.281
2.6615243642186543,3.54257827819865,3.743115284848293,9.934562289415467,0.282
2.6615259949306025,3.54457522808627,3.7440969456877142,9.942345080251538,0.283
2.6661587745189346,3.552881330026812,3.754422024052344,9.970933795115467,0.284
2.670143082306181,3.553182401268092,3.760077987040917,9.971323638176,0.285
2.6724719532360264,3.56351433251207,3.769138931410294,9.984109301006455,0.286
2.6740278789058443,3.563845057253887,3.777054358932352,9.98903823843598,0.287
2.675575811706249,3.566264451080159,3.782253045184987,9.997071639981131,0.288
2.676669122653525,3.5718773244023545,3.786979180604834,9.998242529736572,0.289
2.6771827191225057,3.5726926248712996,3.7879005356608433,10.007811582637029,0.29
2.678094978043432,3.578383374853495,3.790754230176331,10.01585681788437,0.291
2.6814586314940256,3.580942742757172,3.796787654589569,10.037131997002966,0.292
2.685037766540024,3.5809545522647097,3.806094401701822,10.064497391091052,0.293
2.6913634330863028,3.5903573365000367,3.8065014135301007,10.0659048627371,0.294
2.692385136592587,3.591011930339283,3.8087781041821103,10.070409616625462,0.295
2.6971461140979653,3.591963424726214,3.814981548409605,10.0759737832332,0.296
2.700346219899699,3.599979113082768,3.821378734852589,10.091433302430737,0.297
2.7026024447567827,3.603384068779276,3.825382507183578,10.092535232524,0.298
2.703017496981713,3.6034133921263094,3.8261135450926274,10.094714606975518,0.299
2.703825399103382,3.6046263006044437,3.8264321824397136,10.098374810908972,0.3
2.704110495994957,3.6057584543608487,3.8269237252267674,10.114950377535465,0.301
2.7112272710159475,3.606941832325429,3.827205933725057,10.12394669181634,0.302
2.7118421124276884,3.609111728909737,3.827807427780991,10.127018890166884,0.303
2.712961892107836,3.6134094663172167,3.8286424003389534,10.13514786058919,0.304
2.71466239875761,3.6137257441569086,3.83219224552574,10.152713064314574,0.305
2.7147339863387208,3.6148436297040796,3.840107267069905,10.177438467706432,0.306
2.71693854688638,3.614946568884714,3.8419801419402817,10.183590520520884,0.307
2.717069534945588,3.6158996963340395,3.84358189759884,10.188947812359244,0.308
2.7197060152161208,3.621068747640958,3.84960620695821,10.200543312687966,0.309
2.723861811705105,3.6240599010080268,3.8538588652046415,10.206328922315414,0.31
2.724850903257111,3.631431585011652,3.867032464431168,10.20648234814319,0.311
2.72717875973462,3.6317545880207627,3.87085780855324,10.21132991522081,0.312
2.7278980153475283,3.6400674712683903,3.879506578152717,10.215622277958865,0.313
2.728054516284692,3.647948940355904,3.884342274690261,10.237080248414744,0.314
2.72903109233242,3.6492800343346343,3.8863296565140537,10.245488849835532,0.315
2.7329440772778075,3.6600092129446895,3.886568626827177,10.251069645147636,0.316
2.733134400916744,3.660683643292027,3.887924106746509,10.251615317001274,0.317
2.7345158389489046,3.6612370069108717,3.888205272257168,10.26433154664225,0.318
2.738030471303115,3.6646178816348534,3.8901537118813834,10.267028257835388,0.319
2.738734492900955,3.670573215198234,3.8947146252309297,10.280379487873216,0.32
2.739229824479622,3.670938412626698,3.919363092963617,10.283427001825377,0.321
2.742018373342237,3.6725550114516468,3.919900498086769,10.288389989455528,0.322
2.7432405977515764,3.6750310485248847,3.920104519936845,10.29862016188694,0.323
2.747497677158199,3.675335451619238,3.925186175597241,10.316687233861398,0.324
2.748856278016337,3.6758532158206263,3.928445140873146,10.333609900536509,0.325
2.750277066608499,3.679607718649109,3.930298718842984,10.349033455891986,0.326
2.7526915909440217,3.68301871848985,3.931704620856453,10.35601696985771,0.327
2.757629390740882,3.684274447226194,3.934112102808084,10.377168156647247,0.328
2.7583686542664285,3.68722146526492,3.936341927335978,10.417942794451635,0.329
2.758670625821652,3.6901883267005964,3.942621524083512,10.449138708135653,0.33
2.7632651680875906,3.6934382005907076,3.94346150776896,10.453643301008253,0.331
2.7634092930755303,3.6946013618577473,3.944315302665738,10.486222210992754,0.332
2.7696638898222776,3.6987419125291137,3.948324703950141,10.503005209758628,0.333
2.770561871536016,3.7038985597864373,3.9538492656392608,10.518481318626788,0.334
2.771726554910082,3.7066849519847094,3.958174637893736,10.523066487267876,0.335
2.772428865624422,3.7103953547312494,3.958667175142232,10.554382001187385,0.336
2.773794708697194,3.713767517572086,3.9609311817206514,10.564360726763804,0.337
2.7739315609747277,3.719622596346275,3.961637718258192,10.577807356176836,0.338
2.7763658400006515,3.721541367519032,3.964239826207114,10.5886330701568,0.339
2.7839927137280327,3.7216056728464313,3.964426050471902,10.608548005880843,0.34
2.7851052735673165,3.7255571038621604,3.973270859097021,10.60891200416242,0.341
2.787858458520651,3.7369994709564356,3.973341131908657,10.62002201487036,0.342
2.788549027257725,3.741163863080997,3.978562170485298,10.632807795679652,0.343
2.789875471771769,3.742077964546727,3.997919083398382,10.638373715070976,0.344
2.793247748120967,3.750580619912745,4.003167221308526,10.663267016811847,0.345
2.793739100489291,3.7634967857080053,4.012432167867818,10.67047566794067,0.346
2.800892219579466,3.767041819584518,4.025378026150869,10.68819476089961,0.347
2.8069409577963444,3.7724180130317615,4.037678622494585,10.7208152843458,0.348
2.807595354498779,3.7728303989918475,4.042849475425919,10.737147422856363,0.349
2.8085774936013808,3.7730409560895946,4.043039639571921,10.737481630710896,0.35
2.809348598760706,3.779801501026382,4.047572501069146,10.755395355355994,0.351
2.8168183434618035,3.779960024412956,4.048543037895339,10.755754963072672,0.352
2.81833937337849,3.7869401523524204,4.049493866787898,10.759623073418023,0.353
2.828129551486531,3.8058921472383567,4.049546984079771,10.7833635076667,0.354
2.833791345908713,3.8082541698922476,4.055102221093255,10.806833594008946,0.355
2.835358274857616,3.8142481562504833,4.064549814843724,10.823534132829929,0.356
2.836002646899889,3.8171839335536237,4.067251439578885,10.842031045894618,0.357
2.836462171964308,3.8176609938447643,4.082254801353546,10.856926242911218,0.358
2.841212290709312,3.8176715533136316,4.085148451800541,10.860488696050687,0.359
2.8423646705415777,3.8240784688739113,4.094051007108972,10.865513022119,0.36
2.8474709565258736,3.8313172172304983,4.098109526134143,10.896573457529652,0.361
2.8490513461545706,3.831959863598812,4.100671236380308,10.91224485308503,0.362
2.851837531484976,3.83967676172944,4.104652703357989,10.92574333882198,0.363
2.852410520066874,3.8404606837976925,4.106907713399057,10.939254576751711,0.364
2.852587596425641,3.8482948420854086,4.107675057710017,10.940611942007774,0.365
2.8526454385573707,3.851214730278965,4.123471657574572,10.957962760589076,0.366
2.853061359979008,3.853045166813309,4.124361843452693,10.97583332276758,0.367
2.854399054816673,3.8532550916711035,4.137440497361821,10.98361066581229,0.368
2.8572643613935598,3.8611052672497346,4.141030518377179,10.99709185165621,0.369
2.8612089115380184,3.869177121535077,4.141984231286578,11.007966617984728,0.37
2.861598215793405,3.871171715202175,4.144534060788828,11.00802167497883,0.371
2.862582889943114,3.8729643498694166,4.147782963765874,11.028945452452003,0.372
2.86902325546804,3.8808718677305856,4.153081183101019,11.034507199789845,0.373
2.869269225332559,3.881275130786082,4.163101013202986,11.05298588283644,0.374
2.87003520126874,3.8895345332129603,4.164166934945574,11.053552765114356,0.375
2.871134382121917,3.8996230764725577,4.167592453470457,11.058005143243282,0.376
2.8715055785332897,3.90456895677131,4.174296297703799,11.060846907271364,0.377
2.8715818609145227,3.909538492314568,4.177189814465201,11.067647061118834,0.378
2.877881525828396,3.9147575380500617,4.179903359005792,11.06907517567134,0.379
2.8782966445617677,3.9152920622046934,4.181799318452987,11.114381111464365,0.38
2.878861313039367,3.916119770793191,4.182162586391467,11.119271843202975,0.381
2.8801319161239203,3.9300252000195126,4.184881248499651,11.134082439240627,0.382
2.8804652723526445,3.9322257887840038,4.186697512933954,11.148502240748236,0.383
2.8836747956878503,3.9371065271880474,4.1871467605456125,11.15702301240288,0.384
2.8847659886327683,3.9373415483346883,4.195168769007696,11.15733221110574,0.385
2.8875284465304034,3.9397928630577006,4.199010294787396,11.180804863290705,0.386
2.8879187337436685,3.946945120813449,4.200522655883648,11.18998962159967,0.387
2.890935715170855,3.946953116598122,4.2125392670218496,11.197314055051816,0.388
2.8915506451836896,3.9507676541988346,4.227535666907357,11.205125086987628,0.389
2.894038143420607,3.9546303513840004,4.229338969315672,11.210312694200873,0.39
2.895385785307495,3.9564685677080194,4.2329532236555565,11.218669889551414,0.391
2.896713160051497,3.959162218123862,4.2349962785010025,11.22188511992031,0.392
2.896777260835127,3.9593249574456992,4.245816694053016,11.223657772988735,0.393
2.897068959425302,3.962430528989214,4.246889858804055,11.224610644357496,0.394
2.89747394566563,3.965124228969265,4.248412187162316,11.22656168576736,0.395
2.8976933814134043,3.96964676626352,4.248655627390461,11.227818348096736,0.396
2.897713849784318,3.970284751337032,4.253467229516932,11.23260504939621,0.397
2.901077633069678,3.9757914189471655,4.260646323628135,11.235091077478426,0.398
2.904382853039517,3.984301844189568,4.261795193353832,11.279444582169283,0.399
2.9055488929266278,3.989492778394576,4.264648610265741,11.295045260808728,0.4
2.90639755232768,3.992916053718986,4.2675451167922525,11.305768851828937,0.401
2.9065797941803697,3.993165468464939,4.267823936921091,11.337260690822175,0.402
2.9095307420806686,3.9946269757199113,4.268121688769165,11.343735993244252,0.403
2.909674413695069,3.998948253444675,4.269364142416389,11.361326178393895,0.404
2.9110558008384286,4.000340443870504,4.273601068956951,11.364389897740654,0.405
2.911340220994605,4.004371386220071,4.27387213093705,11.418709588296524,0.406
2.911348307204882,4.015998395689015,4.274626261107335,11.445758491418587,0.407
2.9136635874954826,4.020043207995078,4.2753676375453615,11.498329860312896,0.408
2.913840125557542,4.020800764375577,4.277580533353454,11.502836772943455,0.409
2.9181425424635306,4.024818625539525,4.2784364065061045,11.504904195355651,0.41
2.93050833626248,4.034696393761921,4.29584339745217,11.511181230015676,0.411
2.934022668986206,4.035669270911752,4.301377680925611,11.522683099910134,0.412
2.9370895316551886,4.038198546450662,4.319222754405284,11.544227017618743,0.413
2.9382987369837235,4.0383967208882305,4.323284056981953,11.563735623893695,0.414
2.9404630841881723,4.039602913746465,4.327414871180448,11.56480531567226,0.415
2.942076158167311,4.043586956720713,4.337286425969646,11.5833426930008,0.416
2.9440797170612867,4.0446450541892185,4.338039907678477,11.58869924896266,0.417
2.946075816856935,4.044882330637392,4.338374747294203,11.607304241965196,0.418
2.946365223019931,4.046010064729611,4.339298251498855,11.656288688663386,0.419
2.9543798461867343,4.049492786741682,4.346689653003347,11.673547566856168,0.42
2.956097951374886,4.060250295418563,4.3482233405239,11.68202006594582,0.421
2.9565475112023614,4.0684618971663715,4.349920355178838,11.687039887504188,0.422
2.9574581530896515,4.069101072992799,4.350013668048215,11.71197493747177,0.423
2.9587338323853745,4.076733374590727,4.360144731449264,11.715134994182236,0.424
2.963774247719741,4.081721334237409,4.366695573816345,11.718119618818648,0.425
2.9653102265873144,4.093288636809843,4.367565094588252,11.724784503942782,0.426
2.9684383947027677,4.0963222091658915,4.367912011062013,11.73848637134521,0.427
2.970074346517936,4.101400363985802,4.368707005242162,11.752077949151252,0.428
2.972481320320129,4.102376891078743,4.369490440464796,11.786465708983531,0.429
2.974707036298284,4.102799919400146,4.375050327721607,11.806777032522094,0.43
2.9752884793086736,4.109724033647284,4.375284413065375,11.819887981854666,0.431
2.983448999317905,4.111305914728729,4.376220237867493,11.837680573677188,0.432
2.9844534874840245,4.112692295364179,4.377586668744586,11.838982569951042,0.433
2.9867212430252628,4.113048270779156,4.38234063322587,11.869231127668844,0.434
2.987439708490295,4.114351835305498,4.383389081537342,11.892961579270242,0.435
2.98849152724464,4.1159157325884195,4.383966757449654,11.921081118652287,0.436
2.9888536814496,4.118672392671177,4.385966212810354,11.932061702595558,0.437
2.996954316391208,4.119827779205351,4.398199297152436,11.948496057383998,0.438
3.001056926827608,4.126062332969311,4.398371952756171,11.949987083213635,0.439
3.0021825714619084,4.128285805304943,4.398867438988064,11.95728310598374,0.44
3.00535628410862,4.136655636318695,4.401811040829301,11.972310020906036,0.441
3.0054424943969296,4.140061302342804,4.41627116244133,11.98671390790049,0.442
3.006013614509968,4.146252224408618,4.421240816263613,12.007290063733643,0.443
3.007248388229227,4.1494858472108636,4.428346179531423,12.022277328485854,0.444
3.0093464189832777,4.153739307068056,4.429112202540242,12.045083302704942,0.445
3.0113457743978578,4.159842714012621,4.43399890295198,12.071606815007105,0.446
3.011560007748919,4.165117495480093,4.435515176947559,12.073107339603862,0.447
3.012358177232123,4.167439604324477,4.43779435807092,12.076665111810222,0.448
3.014565273194888,4.168996373642345,4.441550183686552,12.078305428006978,0.449
3.019398177414094,4.173278984418529,4.4478030106726845,12.078812173976784,0.45
3.023320725500221,4.173350666496845,4.449772775509388,12.079939017668211,0.451
3.0243864242097613,4.17462047695005,4.450573987207264,12.097265778671144,0.452
3.0246923265469023,4.180926441485006,4.450805856797532,12.1038452383387,0.453
3.030687434675831,4.184082311196965,4.451449833242627,12.135038637272316,0.454
3.031483709461425,4.187505640671273,4.452316094010463,12.143607724216142,0.455
3.033590843546353,4.191103460712119,4.454925442440795,12.143940688012488,0.456
3.035517385272004,4.192399105685293,4.455009767484347,12.153188210835998,0.457
3.035684493800808,4.197174207626761,4.463932504662781,12.168772811366363,0.458
3.036542881642516,4.1974816591801565,4.467974921648932,12.175850134851933,0.459
3.0384950380846387,4.205660625804258,4.468980231812254,12.177992029938547,0.46
3.0399394600277887,4.209688911076083,4.487203990872556,12.18527412446024,0.461
3.045465613013788,4.211368488884758,4.492128520560628,12.201808982249952,0.462
3.050721263674097,4.213250414903705,4.492153059976489,12.204328795726411,0.463
3.051415907821258,4.219413244825101,4.503916645108225,12.20588459148232,0.464
3.052884509167918,4.219535912292967,4.511933302746703,12.27523349358161,0.465
3.053513110370833,4.223925283566553,4.514240920521891,12.280865639334504,0.466
3.054055642463879,4.226450210885876,4.515476449963515,12.287239301292184,0.467
3.054309533306119,4.237819342416282,4.51662468408124,12.289585088194798,0.468
3.055148003500149,4.237925196099027,4.519163133280142,12.31018085930149,0.469
3.055960036066738,4.237989943543393,4.524384938636764,12.310985831050385,0.47
3.056112720554537,4.239689379241362,4.526048347058195,12.313595940548613,0.471
3.0578039170474187,4.243871517347685,4.526071121302099,12.324538970140912,0.472
3.057852952769113,4.244729168952828,4.530089908259114,12.348784468295149,0.473
3.061615027685338,4.2514512350912295,4.530960317468058,12.349075884979786,0.474
3.063638811273254,4.264962498459283,4.539819211352553,12.37429552935593,0.475
3.0647038141869576,4.266840193070689,4.5449181200303,12.378212511915626,0.476
3.0648624072892257,4.273684122033132,4.545506228976692,12.398578134347616,0.477
3.0687064626522256,4.276915973580616,4.546196740718156,12.399541661453444,0.478
3.069346043081455,4.281681065455259,4.555749766436144,12.404481563708591,0.479
3.069652158236715,4.284584929062703,4.557945595007946,12.417531296127011,0.48
3.0718677784080244,4.2849145370013035,4.559846487614122,12.424797159185948,0.481
3.0738638361165957,4.2956569308031485,4.56037102996484,12.425454388653831,0.482
3.076251508697424,4.2957207986665065,4.5609202095408445,12.443081678833764,0.483
3.076456726667196,4.299093644316529,4.562104067937173,12.468624590451526,0.484
3.078114058708984,4.311065189172405,4.577505642195312,12.471941584935708,0.485
3.085882032440252,4.314251666243987,4.577864765793114,12.480570481053132,0.486
3.085972649041277,4.317262682154594,4.577867986929164,12.486512338227843,0.487
3.092421617505458,4.318105542771946,4.5797613225738,12.491155634117614,0.488
3.093290549653488,4.327038433289837,4.59030315826489,12.532039616351533,0.489
3.094052660247182,4.3281358736002185,4.590586730214161,12.539867395953651,0.49
3.0973156228321903,4.336014684801073,4.590716817994157,12.562081541724067,0.491
3.100368359840515,4.3372468447924115,4.604466473006815,12.56405898453508,0.492
3.101423837741144,4.342001310222683,4.613887691933,12.590845787960252,0.493
3.1018266984389653,4.344658777174425,4.619559595396306,12.619093319030233,0.494
3.1036871274444278,4.346802996599121,4.620562336120295,12.632470457298862,0.495
3.105017439577782,4.346860879845694,4.624205011261286,12.644269301588764,0.496
3.106830606893026,4.3541422418860725,4.624331210534423,12.693106568652365,0.497
3.108104113581447,4.356497062506938,4.627802417233535,12.704832272568302,0.498
3.1099618416812813,4.364111691729314,4.631882083651504,12.743942956542403,0.499
3.110665542725802,4.364127766059329,4.640237243844864,12.748567466888002,0.5
3.115951739282196,4.373643036888493,4.641670613386773,12.760297227069032,0.501
3.118184288322293,4.37588760623325,4.647359726673402,12.760554539662508,0.502
3.1184778630854924,4.376373426189966,4.653001871057915,12.774851304337783,0.503
3.119716749099527,4.378912004805948,4.660764739252484,12.790408685948172,0.504
3.1201218833096847,4.390356348132921,4.665930126902678,12.80212552758831,0.505
3.12670113756314,4.416536145737994,4.674222122202753,12.852060388231225,0.506
3.126956738790272,4.425546627085446,4.680525013212073,12.858715660006302,0.507
3.1284165010215363,4.42561139301257,4.684102874510284,12.886901219706042,0.508
3.128440306328431,4.426819352722036,4.691097678610482,12.907402280537273,0.509
3.128494685564505,4.428160397482251,4.692826340294391,12.912275969494573,0.51
3.1356635629995124,4.435180014887602,4.693543924806817,12.914156486783066,0.511
3.1397635971901154,4.4362562676645005,4.69454975449669,12.91479714724267,0.512
3.140488890215698,4.448114495780519,4.698009231406022,12.91834652369023,0.513
3.140697185368486,4.448202513843177,4.701504595659272,12.949077835936228,0.514
3.143134365807107,4.449016144398284,4.722429965236517,12.953577794033832,0.515
3.144485820400894,4.45651430710931,4.724670085371897,12.962117379377489,0.516
3.1453892049692165,4.458155397997339,4.728067909853016,12.975514250426592,0.517
3.146591697404196,4.461411952452468,4.729555480927686,12.98044812507699,0.518
3.148764030238083,4.466244532436557,4.731676246417507,12.99460696404508,0.519
3.150020603619835,4.468865226643122,4.734982012533859,13.018401232634078,0.52
3.150455582819581,4.468865374139512,4.759168234400169,13.024980777826489,0.521
3.151619698620264,4.474981419524149,4.7666359492351775,13.037915990841302,0.522
3.152270248402659,4.483985688499494,4.778384018423189,13.043936405314248,0.523
3.159272991530393,4.487224750993695,4.7844716932797855,13.064190501828651,0.524
3.1661564639002435,4.4883991605163205,4.784657025035478,13.091398919216829,0.525
3.1701808494669166,4.489799609963896,4.797674635000835,13.102233343723071,0.526
3.1704675720280866,4.49116546316485,4.813023044334015,13.103758140544755,0.527
3.177780239048253,4.493539466843937,4.820936510005282,13.108122550748758,0.528
3.178011873419715,4.495907697064557,4.824083486797759,13.12498049836202,0.529
3.1809775990192954,4.4968526952298085,4.82536164170483,13.17509758749237,0.53
3.181715864497079,4.500192128134082,4.833357669299242,13.187919934985276,0.531
3.185650773337202,4.500615745247827,4.835579802569977,13.19350353126527,0.532
3.188509996839741,4.507081315434867,4.836660700227775,13.208430636638132,0.533
3.191847496340014,4.507594572263937,4.838695901033766,13.20977288164179,0.534
3.194440353015243,4.512095806069037,4.840517622927903,13.247780187781713,0.535
3.1998591016735376,4.51739671227186,4.849429441350289,13.263092358459474,0.536
3.20174012591954,4.521966899681672,4.856696152247572,13.31522174435657,0.537
3.2027407379646755,4.532086721941869,4.873690012538971,13.331711693179932,0.538
3.2031538048676413,4.538394764477112,4.885991034751264,13.369190829226588,0.539
3.203240723824225,4.5446070705656965,4.902423684818397,13.376895773439454,0.54
3.205886995316673,4.558660385899858,4.914890222732062,13.397278873922897,0.541
3.206425823020272,4.559488408677137,4.916298734514509,13.419426769027252,0.542
3.207475542193668,4.568083225265547,4.924279906951439,13.475372589518464,0.543
3.207899030238821,4.571841426342376,4.931370191714803,13.492771275971991,0.544
3.2084347170257663,4.586238509188014,4.931519940183065,13.512931841160526,0.545
3.21251457080594,4.587574370879573,4.937002736082739,13.517946374011087,0.546
3.2129942365781505,4.587906683207781,4.939204202094492,13.557193478076735,0.547
3.213556827783839,4.595531036953116,4.943799758245584,13.565755949235202,0.548
3.2180857226291524,4.598249861417819,4.950567608612823,13.57537068314091,0.549
3.2194653988938837,4.5985760447659105,4.95144521141926,13.587583609540268,0.55
3.2293389242901283,4.605699557729002,4.954612875693428,13.635113794615757,0.551
3.2416260791115503,4.617241101042755,4.960001999530251,13.636236702874951,0.552
3.2448107198859235,4.617358616119505,4.961095584537034,13.646879485954386,0.553
3.2452455268759697,4.618629686783003,4.963957746668415,13.660798484657375,0.554
3.246502656074048,4.623840278061562,4.9741876727273056,13.666067731172213,0.555
3.2488651188796487,4.627878626110053,4.975078300780446,13.67085186044024,0.556
3.2503199789937733,4.628997652868883,4.975648053996519,13.671104764692416,0.557
3.253712307268224,4.635815283277006,4.977135407707796,13.672749284251198,0.558
3.26163959419272,4.637710646167642,4.977324423800621,13.710751326833364,0.559
3.26273432874439,4.638672685555107,4.9774552051793455,13.755310464102571,0.56
3.273453730134388,4.639236498380604,4.994342485607059,13.768778666724693,0.561
3.2735410857696787,4.641352648047349,4.996039833609137,13.794385372251057,0.562
3.2761312567177088,4.64822019402487,4.996506148233285,13.814623240094065,0.563
3.276726827333099,4.655045074480298,5.000411002761876,13.82913914123548,0.564
3.277093750681216,4.668396053299558,5.00554607710148,13.829807957234037,0.565
3.2780428386928486,4.671427889927729,5.005646648034656,13.869160835197246,0.566
3.283621120588231,4.675600218646875,5.005742972087274,13.87813543352841,0.567
3.284697452279111,4.682913578170285,5.013501973267951,13.895730475997622,0.568
3.2850979986213327,4.683680637786588,5.015559495015439,13.90143145058076,0.569
3.2888920744025736,4.683704778051455,5.016143737222087,13.908774749672572,0.57
3.291943525316144,4.68553044154092,5.017844961070344,13.910208416742602,0.571
3.293003988075652,4.692555037966724,5.022846090541789,13.9165039809265,0.572
3.295716823484365,4.692800231921308,5.045208783843562,13.93048181877944,0.573
3.29782035710461,4.697217047345202,5.049766674401719,13.983021872606251,0.574
3.2979256925463964,4.7046422484569685,5.055436362836061,13.99004700943617,0.575
3.298314829587642,4.714504650164914,5.058242863582329,13.99409788965326,0.576
3.299530602401493,4.715575324463647,5.0664237980343785,14.02093520652441,0.577
3.303310380869975,4.717011046689521,5.0744241917070205,14.028572771668784,0.578
3.306788800088277,4.717098713508164,5.089568144823733,14.058586928362825,0.579
3.3079913833503287,4.734738330821422,5.0983767863194505,14.072038652310992,0.58
3.308158216671188,4.7369415390259535,5.099707791510899,14.102371692546535,0.581
3.309023890987196,4.738322169015957,5.105734017192026,14.134653803723332,0.582
3.309524782149233,4.738916492293609,5.108008298538879,14.13894949043774,0.583
3.312584827373268,4.741599414085203,5.147865868585724,14.146532912721474,0.584
3.313808650023568,4.747174091160107,5.154954769128207,14.15407370968401,0.585
3.316526303823478,4.749863032539227,5.160641469932044,14.189580780468102,0.586
3.319462801648948,4.751769752553589,5.164058178679191,14.197564454487493,0.587
3.3217249510690987,4.754032874524451,5.164763646675182,14.215464528426704,0.588
3.3220136120138752,4.761746161422175,5.166544285997218,14.240486881621075,0.589
3.322523944672484,4.762046459075893,5.176923455397299,14.287858066537972,0.59
3.3234194862752133,4.772155697719173,5.179196670679886,14.299434304572376,0.591
3.330870430892774,4.781185147100015,5.184237394712953,14.300406748969207,0.592
3.3327414829877013,4.78184544370239,5.186180192468902,14.30936709320769,0.593
3.333476465839165,4.792145755444574,5.186570614777304,14.316868416798336,0.594
3.3342915669385635,4.806916046573053,5.188008667281322,14.352679081851498,0.595
3.3414807969995004,4.80916637813306,5.188095201063469,14.365639670122002,0.596
3.3417568002580014,4.815493355181672,5.192093896865841,14.37770957167588,0.597
3.341871059462293,4.820201217008512,5.20763389815386,14.394075204743242,0.598
3.3430905747753723,4.821635007146328,5.208684926589164,14.415091236974009,0.599
3.346588804005048,4.823210672599954,5.2151834549380105,14.421721744326163,0.6
3.350483993789441,4.826889329630006,5.216666468404205,14.424669021924393,0.601
3.351230589604045,4.833901102469682,5.227623492635455,14.438640410723403,0.602
3.352871193745009,4.840218653690223,5.228054626753835,14.444633922857127,0.603
3.3544990900421108,4.847438992155852,5.231264206468625,14.463749161255569,0.604
3.3547986862552115,4.857380760980051,5.234878396303715,14.464783425511587,0.605
3.3617308766297542,4.867819771787153,5.239260622279261,14.473782667968813,0.606
3.366305479661979,4.885107771978757,5.244023217452963,14.495460814052324,0.607
3.3719871097449734,4.886407281815831,5.248305832202031,14.520949319236207,0.608
3.3764335332686435,4.887539759481123,5.249039979583922,14.527167005402658,0.609
3.3793820687249605,4.887688150250034,5.251151245505472,14.5577566235981,0.61
3.390489631102334,4.900653007938939,5.251162281762059,14.568498896046911,0.611
3.391599582812022,4.90908571083804,5.2553464734862025,14.58465792831613,0.612
3.395103352907095,4.913773427970069,5.260115575485918,14.585943244788428,0.613
3.396430928826262,4.921642810878881,5.268969048254096,14.626166825059814,0.614
3.399571088219328,4.9268743959439725,5.269199672159956,14.628894183161336,0.615
3.400482459654117,4.933158230190958,5.270214086286391,14.633764249313442,0.616
3.4011563440218007,4.934003019726938,5.284813594464184,14.663992791346145,0.617
3.4021045989546512,4.937925724527911,5.293998537813152,14.686093977061583,0.618
3.4084030496278888,4.94263345815685,5.29824413287745,14.75016787562547,0.619
3.4134494685178858,4.98393476803183,5.298960100683641,14.765806314974077,0.62
3.4155751870755218,4.984490622657457,5.300603380330535,14.776634474451088,0.621
3.420928255078165,5.013165123639828,5.309168928482725,14.815834437944632,0.622
3.4226402834429983,5.014972541717545,5.310544016545281,14.823344710622305,0.623
3.427093654161649,5.022532464459767,5.3126952710485895,14.858912043604349,0.624
3.4381751953812114,5.042095647866086,5.316940462781422,14.866873343049011,0.625
3.4447517574226607,5.050957671593831,5.323380093874974,14.921357121949669,0.626
3.4507654344108225,5.053369060798983,5.328690331750893,14.92202036170102,0.627
3.4519024347368297,5.055783860227872,5.329151380130698,14.937162619235169,0.628
3.457359594802456,5.063195216504889,5.332711332214257,15.073474999967914,0.629
3.4574694103622865,5.066343027694822,5.35178797321157,15.092787945419277,0.63
3.463063835174068,5.06913417899791,5.354656821236191,15.09936403112022,0.631
3.467735379565603,5.073273318979385,5.369379896146725,15.10059650455078,0.632
3.470940846798989,5.07493540683335,5.370790821660398,15.109642748083507,0.633
3.4715961692586963,5.076614502917713,5.373039580220807,15.1208369622339,0.634
3.4723453071120014,5.081689050672147,5.380077169298851,15.1324956673071,0.635
3.4724652287845545,5.081883314484276,5.4017858496719615,15.18313506331106,0.636
3.477475292982549,5.090541762420466,5.40436944206492,15.19211994990664,0.637
3.4785688463017506,5.091454747184518,5.439701797736787,15.21366135040396,0.638
3.481841636203412,5.09819086547017,5.461960838211461,15.275205127431374,0.639
3.4868219894591066,5.100565726411256,5.467446452326532,15.313193855099628,0.64
3.4879426591194447,5.102283739583846,5.47996160987981,15.32055968958302,0.641
3.4913217550370392,5.107092695650343,5.482965813153892,15.3229279838035,0.642
3.4945231098074374,5.108590703466735,5.4852372502109805,15.327537642951963,0.643
3.4985575922978027,5.118612312900133,5.487131096176591,15.337206806824868,0.644
3.501427373305092,5.1305501149209505,5.489079570115745,15.358795339185232,0.645
3.501969012261915,5.143420179853815,5.493718303390817,15.376041873652245,0.646
3.5070558407195564,5.147843901674872,5.504942193832244,15.393186605116645,0.647
3.5090148979801894,5.149870700159048,5.512113060598326,15.40762050330427,0.648
3.5113814458835795,5.1588314361931085,5.517569697962049,15.424313569225532,0.649
3.514577886132653,5.160478978401901,5.520357544581271,15.440665078217908,0.65
3.5148579018765416,5.16563816987369,5.521479254369006,15.444565603515729,0.651
3.5184515471648106,5.170309030042359,5.5250537587832405,15.455106970799337,0.652
3.5335682356241813,5.181676469515232,5.566260938864778,15.470336734409852,0.653
3.535114952744637,5.186993690103734,5.570255687755081,15.491994962863302,0.654
3.538957465648229,5.189672479177101,5.5704461009326245,15.529657285464772,0.655
3.541413407077438,5.191972818348795,5.580538317232297,15.554599618429087,0.656
3.5514779081381445,5.193596120813279,5.583919321492328,15.56434455988713,0.657
3.556853602763014,5.202499172646193,5.587740953302345,15.56440251005662,0.658
3.559717782109354,5.210701910929353,5.598219964339695,15.586206254030794,0.659
3.5628419379247824,5.226978941437571,5.599249094631794,15.598484600514604,0.66
3.5665546483894786,5.232785932505963,5.601943547564618,15.608449125047622,0.661
3.5792590467831094,5.242289601883648,5.6208962041566926,15.63997607861141,0.662
3.582120607450837,5.2499970623914,5.648313546112254,15.64209002607875,0.663
3.5831862855286074,5.25560845420656,5.659995754366412,15.65703352064141,0.664
3.587785470104665,5.2579928671807385,5.66172473535585,15.77877595463575,0.665
3.599939863691929,5.259049099391128,5.668105493674098,15.790144367406832,0.666
3.600538809836034,5.267582158507243,5.676809894181229,15.828993789730742,0.667
3.607655932948784,5.286509788231031,5.701346420179728,15.845447246206042,0.668
3.610776861272468,5.28942817874995,5.711989122076838,15.947132907282557,0.669
3.611841500711984,5.29874567763093,5.714373916032424,15.94886400297917,0.67
3.616872252260032,5.308987835102411,5.715405355278347,15.96271323589809,0.671
3.618883685028853,5.310588078227804,5.717421046059448,16.007942004856805,0.672
3.621820892116701,5.3165639164605745,5.720528777861115,16.017926502501822,0.673
3.62701969020178,5.333428909532209,5.736217805991016,16.028884592039354,0.674
3.6274456452206296,5.341474586422379,5.737557473792894,16.079070941146263,0.675
3.641529919743826,5.36118134069183,5.752181531787897,16.081213238811795,0.676
3.645454799153831,5.366190909657934,5.766757638706362,16.109544963754367,0.677
3.649214703520049,5.37116311205534,5.791375597873927,16.122083450994612,0.678
3.657846803896236,5.372510877840452,5.795432433643872,16.156750957974303,0.679
3.6603172568333298,5.378629575712531,5.796703841139218,16.238824145478112,0.68
3.6603895980632353,5.393722736084469,5.804337680146306,16.253765812050144,0.681
3.667931101449161,5.40379489426707,5.815514979667729,16.258532408548547,0.682
3.6693889400155753,5.405296887316834,5.829232210064442,16.26341676470539,0.683
3.671018341358679,5.408437355832219,5.846613160114528,16.279887684743343,0.684
3.672442406126705,5.413976846240693,5.856334873179085,16.29007963475079,0.685
3.673477938316173,5.415564991660764,5.857433704046866,16.309844864982395,0.686
3.677633184456617,5.415805413508891,5.85791773354077,16.312127116152265,0.687
3.6822464593486144,5.42824330401702,5.869655372071652,16.31694213236618,0.688
3.6827785426669686,5.431855843809761,5.871817773664795,16.370617231781655,0.689
3.691441885297364,5.434056606216526,5.879930652716256,16.44858563906311,0.69
3.6925142398069473,5.440031945398042,5.898230581464845,16.45531903295026,0.691
3.693490015223861,5.454832593365279,5.903759065009938,16.503003114560094,0.692
3.695319523554248,5.458308048975024,5.905450581712932,16.5083720602492,0.693
3.69669404897356,5.46162347529918,5.907246504253188,16.55406112777063,0.694
3.707470063420872,5.467353961831732,5.907889376472329,16.59155092241997,0.695
3.7083828112785473,5.474470923608909,5.9122554494433714,16.624322565085187,0.696
3.709512358704303,5.4751312251402275,5.922149640857796,16.642954298201484,0.697
3.710165234916785,5.489679536904647,5.9543557282259325,16.655490238884223,0.698
3.71582308578828,5.493969753505533,5.963071696786771,16.66631484940062,0.699
3.7251010844027017,5.499637649222821,5.967172026735288,16.668776705708982,0.7
3.725912216790304,5.5070516445099,5.979173145043177,16.676973631952915,0.701
3.7265524075911856,5.529406862685816,5.991090109956399,16.68361502312017,0.702
3.729148496336498,5.537987717534386,5.994391335387672,16.7164857423329,0.703
3.750121116212005,5.541601169422175,5.996294722590171,16.744297859601385,0.704
3.752969762416421,5.555607547185739,6.004545941646445,16.828014106792036,0.705
3.755073067350614,5.56689916624996,6.020751418624794,16.868720004973106,0.706
3.762281779956388,5.573157560789995,6.035806792667099,16.883890363571844,0.707
3.765654122327488,5.588827804940882,6.044003110668159,16.897231762540205,0.708
3.767294248078012,5.591913093226776,6.05401492629084,16.90604176621011,0.709
3.7686266226631178,5.594984229779264,6.054691814222562,17.017092912849236,0.71
3.768974316885565,5.634429500376127,6.063754311849601,17.059644738730128,0.711
3.7697147572937633,5.636759633804891,6.071614502693242,17.094951777378483,0.712
3.776788952641464,5.637915175495904,6.073735039442911,17.116064287278107,0.713
3.779251838796081,5.641891570842148,6.075113957700404,17.154467814775565,0.714
3.780495971427367,5.642799991821211,6.08486211540193,17.201942345775258,0.715
3.787862237687359,5.647860518696658,6.091227077424574,17.211733836203035,0.716
3.789306175554366,5.65274207390684,6.093774289740354,17.219425978717332,0.717
3.7914629013710353,5.656676427079326,6.10833078204379,17.232834775656926,0.718
3.797055796535112,5.659290784590945,6.109052135710559,17.333210565108264,0.719
3.79777778134585,5.659472505527805,6.117401650806677,17.347884099708562,0.72
3.8065816790755127,5.667990605709088,6.120413839477173,17.373221039281987,0.721
3.812118389839175,5.671322532512894,6.1295627350898805,17.446831013948,0.722
3.8193673402680206,5.683732168570449,6.132094447631797,17.44718286044371,0.723
3.819805808654156,5.700702859200479,6.13266231775386,17.515133142650512,0.724
3.819886592910937,5.709083829956759,6.144156110692318,17.521181285023665,0.725
3.8248278772700472,5.709989991529444,6.160852463636422,17.531375211422294,0.726
3.825509986386964,5.713855047283033,6.167853372064768,17.54015470840808,0.727
3.8417604851498455,5.7402913991796725,6.169918918488449,17.546154564829934,0.728
3.844349906603431,5.74302866909184,6.172969659033166,17.549532509727374,0.729
3.844489081002867,5.750255726135466,6.175387902524072,17.56456752581185,0.73
3.845188910319926,5.752734610098693,6.188097719566814,17.577331973160064,0.731
3.8485267212677545,5.75523776116652,6.192140608558923,17.601659154605734,0.732
3.8488474193371554,5.778465804332323,6.199708026345356,17.611983180043502,0.733
3.865684505147617,5.7889865460930565,6.199760749435923,17.61999664874665,0.734
3.877966620372657,5.794453847140188,6.229212304757336,17.661390934358177,0.735
3.879923584684016,5.813552856325025,6.243320100358988,17.693263818300423,0.736
3.8816962362111154,5.8154228544338995,6.25279952538312,17.70336524322899,0.737
3.891068904515405,5.816103243518373,6.256716763503308,17.703515024119987,0.738
3.8967114991007423,5.836106324100153,6.294865124764557,17.70876233480545,0.739
3.91271566967588,5.845317786518726,6.3042572008461,17.767448480751508,0.74
3.917830262924026,5.846360710121847,6.309889939397718,17.82240697908008,0.741
3.91813082807289,5.85967779584805,6.317456651415736,17.85162845521627,0.742
3.921292028465248,5.881187901808685,6.31922464666734,17.88718241586825,0.743
3.9238612931518593,5.882285990181236,6.34338094487523,17.922427755072473,0.744
3.9306805661889097,5.882674152860287,6.345101732309109,18.005972629933765,0.745
3.93238119481106,5.891485717428575,6.350653819780631,18.04094521498881,0.746
3.933080614850976,5.911837776547496,6.353192125807761,18.05335874470917,0.747
3.9386796876963786,5.922673148073387,6.36574895970991,18.062361772398283,0.748
3.953066205585992,5.9399421056620785,6.368284138676418,18.113313137924106,0.749
3.962210616241417,5.944302232187624,6.377247216425172,18.12894225791292,0.75
3.966007234556277,5.948549867654286,6.381195873689068,18.1583540231409,0.751
3.970421108998332,5.961951644801821,6.415855403380818,18.228090280116437,0.752
3.970866896796048,5.980989965377728,6.419385854988556,18.245958821051133,0.753
3.980701066766557,6.021978479925043,6.420058245693703,18.25732471585273,0.754
3.9860009628095288,6.036671600354223,6.422468190852714,18.258058451985494,0.755
3.9897552697017233,6.04293708009247,6.426703835041673,18.26729154404053,0.756
3.9966433675490713,6.043041490590922,6.431823352571215,18.395197453648976,0.757
3.9988603550299606,6.0455506293528485,6.458589113943598,18.405073316448348,0.758
4.001050640342208,6.045602025034043,6.488913925851588,18.407300180758448,0.759
4.0011057617029415,6.072998275275336,6.497084492041761,18.442979317140537,0.76
4.018802676013492,6.083076821003085,6.497086813843832,18.4693069528093,0.761
4.019424349695678,6.0835561735567705,6.500748737106175,18.471857924497403,0.762
4.022237030249649,6.088119726476977,6.506889253548941,18.55472884876477,0.763
4.023769065854882,6.09236823214465,6.523072092696013,18.61199314526412,0.764
4.025903378839978,6.096050626375785,6.523754330128316,18.62428774589492,0.765
4.030223854787506,6.112900504405989,6.525540132616683,18.69422526553589,0.766
4.030500953912679,6.127404914911061,6.528640974725361,18.710065618139534,0.767
4.03685507505902,6.134583749162217,6.53734100824292,18.780041719940503,0.768
4.037224596846541,6.137192029807942,6.539955773063153,18.80180996352754,0.769
4.038618050900686,6.139687039984796,6.543573351105831,18.84230127835096,0.77
4.048506467079461,6.141853821132069,6.543661720362281,18.87433956160781,0.771
4.049590540520647,6.1637947007631535,6.552839380458705,18.894196016829483,0.772
4.05898276346854,6.178879856162753,6.561052514554505,18.936211040629612,0.773
4.066970009674375,6.179670955946203,6.562203394797013,18.9903075567859,0.774
4.083261434782042,6.204138530313462,6.566356351584485,19.0118312769588,0.775
4.096715792948347,6.22138339698418,6.579679936963787,19.02787018437049,0.776
4.099505451188265,6.228607791264864,6.580722167787698,19.03351286332345,0.777
4.105067322958384,6.260363434526171,6.58314802940673,19.04216168031533,0.778
4.106277326670538,6.277747031895982,6.589447547668441,19.12513275550695,0.779
4.126790307083603,6.288514479847475,6.596829404555329,19.19099761430571,0.78
4.132039576238133,6.297501639778541,6.598532731858661,19.254202815942623,0.781
4.1403838674579605,6.306884831897949,6.60871212843075,19.267398667179847,0.782
4.142612528468235,6.330444196751028,6.618356663959936,19.275058950922517,0.783
4.161821169195157,6.340823871929243,6.648379286467654,19.28598267980211,0.784
4.16420028259333,6.358372926927187,6.698300174337413,19.30990256244543,0.785
4.1757239877166175,6.3655814990731585,6.698549456019624,19.33096546712036,0.786
4.178949726921061,6.368976732404825,6.715903970269817,19.36515385122025,0.787
4.18120444906166,6.392788105109124,6.7178836811581455,19.40349373577728,0.788
4.18663934179328,6.39512737025697,6.723481649885084,19.427431299037828,0.789
4.1879897160935,6.4223089795662265,6.744560908938548,19.49879020317123,0.79
4.200185245348901,6.43567489364543,6.757545087897481,19.634840501219426,0.791
4.205294000166539,6.449391400773807,6.761135078618646,19.63619140411282,0.792
4.215282047688644,6.459732293072026,6.775386538739092,19.63778166463435,0.793
4.224015518390495,6.469896865005062,6.777861643671073,19.68577250124427,0.794
4.224811684748945,6.498084028391338,6.77804857359753,19.802664470684867,0.795
4.228423407122323,6.51060588941365,6.803321717955409,19.80646932056159,0.796
4.230748531745457,6.5257071514158005,6.808905075015998,19.814781482889234,0.797
4.239180459170065,6.532169780821632,6.836177020427707,19.850496135766207,0.798
4.271917459023309,6.545653906262244,6.838609714548047,19.92370677346247,0.799
4.284190305125467,6.557726630619805,6.845975860850126,19.932722957472528,0.8
4.292896927761712,6.593190832663106,6.850128759578096,19.949930367822866,0.801
4.301632438510548,6.597035853515429,6.868626145196064,19.977825987639363,0.802
4.305662650614561,6.607524031626631,6.869414857647657,20.018250449531937,0.803
4.306085558028989,6.621778995698387,6.887337210535103,20.09486979346088,0.804
4.3076916652559785,6.638686842433993,6.912373156618801,20.101174754676265,0.805
4.328311213756236,6.6442614420387,6.94144333995197,20.10232464330628,0.806
4.3287948219091525,6.64929041437679,6.982734078859764,20.13343140254704,0.807
4.3308022779550965,6.6580255548148735,6.99121401000168,20.13597368204692,0.808
4.359101554766337,6.670409928913393,6.99644027574439,20.15142076316442,0.809
4.364326152572004,6.688564061905695,7.034566408609744,20.31766232710693,0.81
4.370591314992326,6.702158745930418,7.074832125229376,20.343954009973864,0.811
4.377370793612553,6.709752261042505,7.10114819062027,20.42172906958849,0.812
4.3816729481031205,6.7125276338067925,7.155863688738062,20.42207199583581,0.813
4.3864854672699005,6.713758990809969,7.161928377538715,20.42305153445596,0.814
4.401089122237382,6.714032642706421,7.19092293711395,20.611613864050543,0.815
4.4035735785094055,6.729897817448558,7.202661018948238,20.617010080254538,0.816
4.405878677865786,6.777333310185725,7.235729320811642,20.643002580055956,0.817
4.40772263580414,6.8042688936513,7.274142317863813,20.6584507636096,0.818
4.407831499823549,6.816802398306802,7.295529008290539,20.714023791560614,0.819
4.410471543600761,6.825856504346881,7.321079433518889,20.837946029255846,0.82
4.414813627761948,6.834303546524202,7.332643263800442,20.85188169900098,0.821
4.421319174264214,6.850796816534409,7.354504275495573,20.985917428577807,0.822
4.422300239119244,6.901304821686762,7.381699316519584,20.99233985808983,0.823
4.424540050099932,6.924643836071581,7.400890802352576,20.99777166016749,0.824
4.426998808056402,6.93758498069589,7.406200868627986,21.01079272047632,0.825
4.449799619501816,6.9717616975112,7.412485297231212,21.115073534222148,0.826
4.472264946506978,7.000973934317948,7.414804757291778,21.143669664585893,0.827
4.473520926936822,7.00743612222839,7.450805123071033,21.36315590586768,0.828
4.474565352139113,7.073881499073982,7.456286960909908,21.472435779722844,0.829
4.477963662750994,7.074554013653872,7.480764648926382,21.48364508655171,0.83
4.504614075218584,7.085126809021898,7.482560816446387,21.598624605606112,0.831
4.521557010541976,7.086629650333431,7.505632241923715,21.7401174457798,0.832
4.524555329065709,7.098502396496988,7.507946638730899,21.752457548433217,0.833
4.537406835748637,7.100867156941891,7.519029577562632,21.821600874528343,0.834
4.545305543811631,7.119730751660169,7.525074277588504,21.868668033648177,0.835
4.546875572850436,7.126109974699757,7.530107038374666,22.023884928046154,0.836
4.550457117312325,7.136837438843278,7.538915191387827,22.12734125232324,0.837
4.5523222982535465,7.150743201572066,7.563239466965431,22.14204452011588,0.838
4.553520145287148,7.173763649760348,7.595064621873766,22.14230686711733,0.839
4.596713505323862,7.181377498237643,7.598685466076629,22.159388449738188,0.84
4.600160120856442,7.1954653656308984,7.602199596748743,22.200062262049965,0.841
4.614838099421114,7.196309695400956,7.603876800155081,22.20735169701736,0.842
4.622876782573415,7.198538033341673,7.604058075746402,22.28105989559867,0.843
4.62652386637354,7.208812036600977,7.613737714281365,22.536787661014067,0.844
4.627257549194233,7.2151447665621555,7.642695621393743,22.64506336771197,0.845
4.65397564285791,7.239834794572113,7.643552382643277,22.74894319468383,0.846
4.65471034905231,7.365670051694786,7.671571601326664,22.793970916468844,0.847
4.656478611522767,7.367960255223904,7.676144802199074,22.869998443767734,0.848
4.664632556362028,7.38903038267108,7.678213901434679,22.88753048514065,0.849
4.685784700017914,7.439641140715413,7.699766852953816,22.907992227040253,0.85
4.701365690531352,7.449333745561088,7.7031698030499856,22.97475057406445,0.851
4.71081117761516,7.460417553058997,7.720074754650192,23.068862661059303,0.852
4.711981293311165,7.541742734949008,7.731566222869912,23.098602510347224,0.853
4.722586460140917,7.549382927965641,7.732208419113674,23.10249292392426,0.854
4.733776616654789,7.552070900570505,7.744445545474839,23.16142254113675,0.855
4.734402619823932,7.558882301100138,7.74831637907508,23.22929518103729,0.856
4.744200046087919,7.563170504439912,7.750284716674564,23.281657149582344,0.857
4.75406935961755,7.574087355137461,7.765129763377635,23.414029667372557,0.858
4.76541421417009,7.57946026428905,7.841216748841271,23.43361456274089,0.859
4.780667597695205,7.588726469808531,7.848434280606197,23.45149442116721,0.86
4.787492544134334,7.619739198102834,7.870729656639892,23.480505883337266,0.861
4.812524671608299,7.668483029715312,7.889653807699595,23.50427900067461,0.862
4.8179859168822725,7.674993371563651,7.897901403658897,23.56289726010417,0.863
4.832665931209991,7.678571225807357,7.913589835450868,23.579574219020323,0.864
4.859612414896164,7.691229929827705,7.932527216854905,23.63253456602876,0.865
4.879748968213905,7.727130796362552,7.947998733157063,23.662599640297785,0.866
4.885085191268036,7.777518779751888,7.9653692762110335,23.672781282166746,0.867
4.899579722179254,7.804666331676407,7.978910595898039,23.72502983673005,0.868
4.930277829562007,7.863356021259554,7.995857314142246,23.781126647904653,0.869
4.941738427206854,7.89676129414353,8.023970852781183,23.87414460400585,0.87
4.975381190990151,7.909257772451325,8.045368639411985,23.93484270629732,0.871
4.985989218902963,7.923616778682092,8.051124644228711,23.996987548555392,0.872
5.033148701984743,7.986108162737059,8.060768175865448,24.24147179099541,0.873
5.05759867144187,7.99232204422844,8.069032551572404,24.372381386413046,0.874
5.058734606987203,7.9930823805249345,8.100054389259206,24.385723891623968,0.875
5.0813221563564905,8.003814905893453,8.100756661063853,24.442308777867023,0.876
5.08150048065935,8.122559861805968,8.1015843883215,24.54440035210908,0.877
5.086688715944073,8.126782858390603,8.108260317335516,24.63726570233245,0.878
5.118277531742296,8.174031298367925,8.158996555600638,24.688101358683127,0.879
5.145715768474508,8.17971866959681,8.178080036836898,24.69816267175644,0.88
5.173287571547271,8.233473110201635,8.179445481189106,24.69910326600965,0.881
5.180036829121001,8.236804593770069,8.201389495647359,24.858276294569897,0.882
5.201075706947086,8.261418554995215,8.239993676743117,24.947755140232367,0.883
5.204501105605676,8.294668729217252,8.255290388247897,24.979188798482127,0.884
5.205682750681245,8.306522587649603,8.276346412175945,25.01786766413904,0.885
5.245395641400312,8.353250344156177,8.293108393781731,25.08202936393008,0.886
5.257032687421855,8.40194637848806,8.300836619209747,25.185385099529945,0.887
5.303684205171916,8.417310055787636,8.313144791301323,25.199363153779608,0.888
5.323544141496532,8.446941016498563,8.373144556868558,25.220948503838365,0.889
5.34427857370367,8.448161964064452,8.40882148645178,25.28163465612796,0.89
5.35854553777966,8.525837770145474,8.468556627784118,25.35008393664104,0.891
5.363677932646308,8.640064524050423,8.483523132389447,25.448874113897865,0.892
5.366797415110647,8.653409432576122,8.497071679655527,25.45455100138172,0.893
5.396671313881667,8.713969803098443,8.503201235582466,25.460435311251278,0.894
5.416849126031603,8.735585307682879,8.519538777347886,25.528626568119325,0.895
5.453539148248316,8.774819492693503,8.547387126020688,25.809286032751555,0.896
5.467353890449997,8.800572822913281,8.571556308396733,25.9320769536606,0.897
5.49495491461389,8.833726637289947,8.594894690386964,25.97789317553608,0.898
5.505536088372117,8.913895648450042,8.650074789485448,26.0559065511908,0.899
5.505955650001094,8.925753056229706,8.81897422497422,26.08113149426396,0.9
5.510282358725371,8.948144099955652,8.826438111702064,26.20548830515439,0.901
5.537350649276052,8.96052817501188,8.883995550789912,26.317942933739157,0.902
5.555942553143741,8.96389857462017,8.943731120057151,26.46725521304081,0.903
5.56439570687707,9.099214035848284,9.00701086901482,26.480905867185957,0.904
5.592387773568416,9.133418002324348,9.051215816552574,26.576877837100703,0.905
5.636909327087263,9.140775512222453,9.092497314544886,26.689344515137027,0.906
5.643972477697499,9.207084163341849,9.150584618525995,26.83220459321214,0.907
5.644359023037949,9.256098473049965,9.157893872425952,27.058482027438835,0.908
5.695996993412522,9.38466895432368,9.166098214518088,27.062049348524013,0.909
5.70854257242957,9.398904644144977,9.173485688944565,27.14167190514757,0.91
5.713120659482784,9.427322543024253,9.190341102947013,27.34287947794547,0.911
5.721923210323807,9.435541096153747,9.271361559509923,27.51617767137762,0.912
5.7333025553114485,9.47015677674341,9.28060724303092,27.699313333098686,0.913
5.754226920480507,9.475546891661356,9.309592846454272,27.752749164860557,0.914
5.798120013206478,9.507573475372128,9.423703120639974,27.93884385629164,0.915
5.811261667185068,9.519858631030369,9.479177093814735,27.994925570405847,0.916
5.814167368413564,9.5691971404065,9.50653571377968,28.040330602252787,0.917
5.830826018179264,9.581697604921635,9.517266415658888,28.136142617465502,0.918
5.881463885124193,9.625169003522016,9.533666900951726,28.24581805725744,0.919
6.014936503400875,9.633903812056788,9.589159472396158,28.253469858231902,0.92
6.01531223651037,9.646478535994838,9.862474405909987,28.34685045285864,0.921
6.021587285932297,9.656226646037501,9.962377475200876,28.54308982938901,0.922
6.0559720608991885,9.708685272018755,10.104991286452448,28.71395507372333,0.923
6.101715761003765,9.709790275989459,10.10904032341689,28.797955316473725,0.924
6.116476538400724,9.789144711512414,10.120053455361736,29.096069140454105,0.925
6.129557989704626,9.797277886861501,10.128350442381787,29.366255732511533,0.926
6.147510520858789,9.808480729454585,10.182240405216533,29.44284356317709,0.927
6.154257328272241,9.819974969112607,10.307336230549964,29.533728572713517,0.928
6.1940919037969575,10.040933186775607,10.38246512930088,29.556827492304496,0.929
6.197286760685017,10.120248153319844,10.393089016550505,29.84837361785667,0.93
6.212703848754567,10.134243375784822,10.53781109985449,30.050477100533023,0.931
6.214618464896581,10.160128642616062,10.559009060754583,30.857674472633757,0.932
6.258918157407509,10.220519571917887,10.649195106923097,31.051230685038043,0.933
6.304412595569842,10.266946417371814,10.805869656984704,31.060434482711266,0.934
6.359793417384534,10.276094486007427,10.808183916978264,31.673936389856948,0.935
6.41709078151302,10.320653776688744,10.927803195867227,31.67655850536321,0.936
6.442267759775731,10.437345672082598,10.97728795883497,31.854325433509697,0.937
6.454361209904825,10.465239789384496,11.117215933544957,32.655689107911535,0.938
6.695357817449979,10.479410393563915,11.161632519098974,32.92565314969287,0.939
6.755477176037012,10.494991887732185,11.187723233999442,33.32262240055337,0.94
6.760045221974572,10.560111881095349,11.1927062652853,33.58891176569157,0.941
6.775741734295686,10.709186012586075,11.221505451026614,33.6455918797052,0.942
6.793455662309617,10.711306496456741,11.453093051786722,33.831704748534634,0.943
6.838507663481597,10.771916105814627,11.495758020772502,33.844624108234925,0.944
6.900939302050647,10.804076194944367,11.527763799617407,34.11436995803198,0.945
6.9376188059636,10.81538927156003,11.623808184597946,34.162506596255966,0.946
7.154640029271263,10.822687293515028,11.95209999760113,34.36939199139765,0.947
7.158472752114199,10.850997543225184,12.391523142891316,34.774989893402946,0.948
7.271678671634089,10.927012756310479,12.698744449563616,34.85782294205983,0.949
7.314024076757024,10.937926781548096,12.742826021679177,35.05682670967775,0.95
7.406833549581058,10.93998921864586,12.754336400659202,35.44043886549708,0.951
7.467952122751276,11.080165864248354,13.08371129491735,35.44802724471055,0.952
7.488048758977502,11.118206437553793,13.172002379179924,35.57275210437834,0.953
7.489326904665637,11.144492195089846,13.202306311867776,36.330747510536526,0.954
7.513740055369396,11.317618819047842,13.221101251228736,36.79443030324296,0.955
7.613124074209421,11.628745410158064,13.413103159433511,37.22293643270392,0.956
7.631148534815337,11.94566749232368,13.441074285184015,38.1565777707592,0.957
7.779756888801635,12.124407679334697,13.695372661695398,38.371534502685634,0.958
7.892675938227905,12.303752650236913,13.989898186919223,38.440201086746846,0.959
7.957207206169071,12.348012590565666,14.217656692651769,38.4806772024016,0.96
8.144179389814651,12.439614547224549,14.219771995411753,40.9061499974036,0.961
8.200272872559305,12.443571556301624,14.651623595755884,40.98600509577696,0.962
8.20849713407569,12.487557258978306,14.666654167893515,41.104466959267526,0.963
8.392236342160675,12.573873307963082,14.719416333468164,42.43035442124243,0.964
8.598496047739498,12.610426884632597,14.788758823505567,42.5232550708468,0.965
8.767228887976417,12.83842555296176,14.857096594157936,43.20610870500539,0.966
8.855744948922462,12.897418183483344,15.047523444246693,44.325853240669296,0.967
8.891894630440012,13.196464423103047,15.150531858322047,45.47729791057503,0.968
8.896710047891272,13.257723909485897,15.20985879018825,46.00516161391379,0.969
9.321360774640372,13.313439552620771,15.904763089818646,46.369950167545554,0.97
9.4712621162476,13.372783060210924,15.908763953317552,46.45606739691234,0.971
9.486281795644889,13.447333316548177,16.05282208713425,46.76174506829868,0.972
9.511516415574294,13.475397745525855,16.380861234599003,47.86956308184656,0.973
9.53475346871737,13.561642040996695,16.892563273189186,47.99909696887031,0.974
9.647675397256732,13.935281949849537,17.221854240093876,48.60288822455046,0.975
9.842061576116766,14.192128820651286,17.816450350337394,48.83826218470072,0.976
9.994765636546273,14.27650927321413,17.891851737624027,49.22017376786479,0.977
10.568198779982588,14.690158825781845,18.021609264400738,50.4864432938578,0.978
10.60919651574769,15.05339052075552,18.337596194531425,51.67315802554302,0.979
10.735346001836009,15.440932407258094,18.437374885589385,51.9867307473724,0.98
10.781220050259172,15.597102978673519,19.677393652101888,55.014466049410416,0.981
10.910992932495246,16.028003046957775,19.843901211926664,55.38199052550008,0.982
11.223280682265912,16.07402250854951,20.11610206368045,55.42153065597061,0.983
11.368104397793878,16.38805520117123,20.299431341662157,59.6875017257204,0.984
11.809372351904589,16.435517085024124,20.44740691273893,62.18680233581634,0.985
12.080554071646556,16.560316325145553,20.49101028244559,63.05348600787578,0.986
12.622122502495998,17.714254498809503,20.632502799018635,63.4689795250856,0.987
12.72483529186428,18.931610255464555,20.778446735215542,67.91926848120545,0.988
13.090188139893636,19.348775857856015,20.95543335673664,74.92658798949978,0.989
13.2684933961191,19.465619540103248,21.246965919934027,98.189128970282,0.99
13.328669729715198,19.538020543075937,21.388977340979796,116.77395540232162,0.991
13.84030147750929,24.03655859279955,21.95380384295515,120.29056735071843,0.992
13.971971071726236,24.81654784848323,22.05465423818869,123.78651767715677,0.993
16.10288281290154,26.44498538253985,22.570575718284083,143.87807138345988,0.994
16.466018184074194,31.223514563640492,25.21707161627672,144.43081953125449,0.995
18.633534242164117,40.48179551882046,25.52383990295266,151.35561477306254,0.996
37.06732348993187,60.52493474685086,39.241388153552265,159.11979496075688,0.997
57.72454017955322,74.30035273450368,58.62582977308178,161.2537396080266,0.998
73.5536825896792,79.05642470611268,75.31518261600395,370.6856187393005,0.999
78.81716186701081,116.08656881645504,155.85538452559533,370.9675163947923,1.0
370.9675163947923,370.9675163947923,370.9675163947923,370.9675163947923,1


==> results/mean_width_cdf_d2_K7.csv <==
mean_width_best,mean_width_fixed,mean_width_random,mean_width_worst,F
0,0,0,0,0
2.6633886323454226,3.1546016630858524,3.302476111395668,9.118618032121606,0.001
2.718285195464352,3.2998797115316747,3.5696779549841406,9.196972696497328,0.002
2.744909561671764,3.4077181942299464,3.585735034596298,9.418624919485689,0.003
2.7773087806329952,3.4590021508168336,3.607034467600724,9.715954020903872,0.004
2.799937225872597,3.521755112049176,3.62506742083198,9.745214194492874,0.005
2.8062907645182342,3.521796144289844,3.672727674118984,9.769706623902932,0.006
2.82641727411132,3.528622562595234,3.710114598368431,9.93183883186214,0.007
2.8683428275710514,3.5359716603177462,3.730839480353258,10.130583966964783,0.008
2.887725578684844,3.559481987604847,3.740914167462402,10.156607569738274,0.009
2.891178302525364,3.589073788011247,3.763111699544697,10.218282338927356,0.01
2.892674454260617,3.5929804630992206,3.774278054827443,10.67054988522885,0.011
2.902142048907061,3.6258841932107195,3.827864675630457,10.76964763165981,0.012
2.903180664895549,3.6307025238410424,3.838307739508083,10.92078431869248,0.013
2.9077293260421904,3.6431421606587207,3.8830645373233112,10.99513472977894,0.014
2.9162648898332915,3.652639556649955,3.883854866383349,11.091066996684496,0.015
2.919016169698317,3.6738807324811233,3.903297792460465,11.246457180771106,0.016
2.953567722173542,3.677476343306325,3.921064153442803,11.264712571280148,0.017
2.965071923347397,3.690453586141463,3.92149460958257,11.455466625077705,0.018
2.9696957214041064,3.6956274051991853,3.9529152948899418,11.46026707626812,0.019
2.9774479488654766,3.702765175922195,3.97298351093558,11.63062647837672,0.02
2.98460695256787,3.741646876216004,3.977633652050309,11.639252744849436,0.021
2.985305336948538,3.7470206064625593,3.978691429843898,11.702000278803215,0.022
2.987338833811682,3.774821364879572,3.981481714130194,11.704288874106547,0.023
2.988700621991532,3.778400507875795,3.9850290527990326,11.728238252927191,0.024
2.9914667332625737,3.8103092893787327,3.9960690094821048,11.912127389811529,0.025
2.9937429630337418,3.8185855180926014,3.9975868397817673,11.957433205266218,0.026
3.002688599272656,3.8290199358411434,3.999759560097057,11.97473023574626,0.027
3.008861360407452,3.830120117636609,4.001428986585308,11.97805659371456,0.028
3.027767965284672,3.832713957828775,4.036782539141764,12.12206652329485,0.029
3.04900333796249,3.8370528269334407,4.042639450486787,12.13607839992337,0.03
3.058613744392022,3.8429135300964856,4.04923803333531,12.168645972407177,0.031
3.059962887726157,3.8506623425858963,4.096556168382215,12.202383394484,0.032
3.0655523678191003,3.854274985943972,4.115196202809598,12.29665564550086,0.033
3.067042415529824,3.8796623436795934,4.118046255483047,12.404662416347133,0.034
3.0769796763086346,3.907211445679164,4.132226814406454,12.440710394081412,0.035
3.082276167745144,3.9283513165131074,4.135418658755186,12.54009561690638,0.036
3.087620070612786,3.9310297606509295,4.142452466754073,12.618231938180667,0.037
3.089694587528693,3.959519547308356,4.154796084579238,12.632800011308213,0.038
3.090350756855466,3.9654006504706225,4.158013814159287,12.719263133488065,0.039
3.090677551804497,3.977313368757064,4.159422131151894,12.731680318393137,0.04
3.0944161475598064,3.9795475338098383,4.164994897480879,12.762048841212955,0.041
3.094846804247053,3.9805770455592415,4.170781387321959,12.771173550874504,0.042
3.0962746230983837,3.9857310607748375,4.194608471521667,12.805696920250393,0.043
3.100249429906313,3.9956545802941474,4.199525288743034,12.830607050136658,0.044
3.1010834964270675,4.008917255722067,4.200253378172664,12.83663959685629,0.045
3.112531186207325,4.026329456282764,4.2054810663013455,12.860877138810997,0.046
3.115411038795594,4.03486564673713,4.206811228855853,12.900188235614788,0.047
3.1169875538469936,4.055775509574442,4.213222330511852,12.91370698243735,0.048
3.121386795950302,4.07343907272735,4.226233086464314,12.93605564202056,0.049
3.1214918445172466,4.079689609162236,4.237384113708775,12.946160632335673,0.05
3.130795326854936,4.080805780943027,4.2584869842096165,12.95054835233356,0.051
3.13176749580243,4.082926545033786,4.270906745850962,12.951827502278196,0.052
3.132616406045412,4.08635512809055,4.27787439296672,12.957599053115288,0.053
3.1350047282975364,4.086903697267565,4.303740542556652,13.004279329763037,0.054
3.140076313678468,4.101067991536759,4.309184957054105,13.036693932632238,0.055
3.1420220046091,4.123395794876022,4.312674294002284,13.098791837856888,0.056
3.142988708854227,4.129014398772361,4.318423243086182,13.122347519973337,0.057
3.145637821829113,4.129121710252819,4.34298186449545,13.134684946614222,0.058
3.150151611392869,4.12995520452948,4.355432540763446,13.146282157908956,0.059
3.1512882574513688,4.1361156341197365,4.356697504271805,13.17299983440372,0.06
3.1514844575303984,4.1371242554598355,4.3576275125233055,13.188270856034794,0.061
3.154401543485192,4.159440045645193,4.3854581289555625,13.19095140657351,0.062
3.16280026688205,4.164921517764747,4.404615023857067,13.234304340191311,0.063
3.1630104429413937,4.177380730120488,4.408083289491169,13.273226086676942,0.064
3.1662772000754957,4.201401357604619,4.410141896820278,13.27775425024937,0.065
3.169478895561915,4.2350436757092185,4.437724847258593,13.337714772867647,0.066
3.1742148873963005,4.239253329438565,4.442607410959373,13.347705119462294,0.067
3.175083891101401,4.246057376459147,4.447258823486143,13.410473986304313,0.068
3.1812084874528104,4.252514554048706,4.454971897345013,13.412493840201387,0.069
3.1818189143601407,4.252534539095293,4.455049592827941,13.41551201237553,0.07
3.188105207632514,4.254869664317526,4.471706393134809,13.429321184182344,0.071
3.190758270135688,4.257702543975539,4.472181957106542,13.4655794987186,0.072
3.1924480496460066,4.272221364381797,4.496211363973154,13.529275038637577,0.073
3.194368659683423,4.282422858442048,4.504418271332543,13.561449198826212,0.074
3.194426276678505,4.3116229559182715,4.521170951118,13.6350957333711,0.075
3.196103166344252,4.3128657446913,4.523395917526631,13.6359247932454,0.076
3.1980184847799458,4.32654698670402,4.529831284226566,13.650812578788983,0.077
3.202021885778994,4.327122339931996,4.539466221888748,13.6802353447447,0.078
3.202087456354883,4.331746490100545,4.5409813351983095,13.69008916956285,0.079
3.2062297378333726,4.334678012310639,4.55096655942437,13.720979268235254,0.08
3.2143839650397164,4.337332318367635,4.554317249870505,13.762546308668924,0.081
3.22286487806468,4.340236041684697,4.56290040077632,13.831257041158077,0.082
3.227605494335238,4.340993065830451,4.563093923796463,13.876203964813064,0.083
3.232903607913888,4.34811841512646,4.570012693255044,13.878291389511665,0.084
3.237616691636168,4.35820201133933,4.573585350406876,13.916321584465054,0.085
3.2459219408872206,4.361550727063998,4.575331139340868,13.931260891656454,0.086
3.2492342526226734,4.376784255350489,4.596594133196086,13.94526711362766,0.087
3.24950346874472,4.3956822300962335,4.602195287138347,13.94747479441652,0.088
3.253315641457849,4.399319598419598,4.608675465579776,13.994657236614952,0.089
3.2562378765775737,4.401322155515777,4.610735527179442,13.995344990842172,0.09
3.256681378597776,4.408605402707048,4.61803162401452,14.010231210310998,0.091
3.258351562434391,4.416439231535252,4.621089167215004,14.053972604562878,0.092
3.2652784839372915,4.4316627951872976,4.629785500882434,14.068480438997344,0.093
3.281932333026226,4.4322780743009345,4.631000594129767,14.17331830716822,0.094
3.287978427525762,4.436424996112427,4.635446433699516,14.176488607195283,0.095
3.2905732693610026,4.4524840580728995,4.635869340506744,14.258662797733043,0.096
3.2928801255744498,4.453027949984591,4.641180529222702,14.363028347854591,0.097
3.2964687242087973,4.4550336389623055,4.643072722161175,14.367755508549426,0.098
3.2967311369853305,4.460367998092415,4.654237847931754,14.383674454151931,0.099
3.2990151395188265,4.477477317917718,4.661083190084419,14.39010008415009,0.1
3.308895292080332,4.485695763159674,4.663693399878376,14.423751159437767,0.101
3.314758063305814,4.500032891288166,4.6697678561493285,14.4488445596014,0.102
3.3219779958536675,4.503314853255005,4.6773846386432245,14.463545014854269,0.103
3.3307314127040994,4.504965467348721,4.680724116353321,14.577912400052544,0.104
3.338632789261733,4.5170218907927,4.685801869334195,14.580503044189724,0.105
3.340758430797636,4.535140586057953,4.689690163447923,14.586432629421893,0.106
3.348662298367972,4.538752545625243,4.699151731492467,14.604893980646397,0.107
3.3524656704765543,4.539017389135557,4.6998298694739065,14.622286110106405,0.108
3.355899799947082,4.54385120302563,4.704481577571716,14.633897301469906,0.109
3.3643639920922417,4.549305869625779,4.710768180250645,14.650949878618492,0.11
3.3649806221007754,4.549544360275999,4.716929726276288,14.65877790988977,0.111
3.3669509844039407,4.55575114943199,4.717104412568378,14.678191890916844,0.112
3.368115276332711,4.556858623644974,4.720608348600716,14.700788816124629,0.113
3.371839014128116,4.557713015357476,4.723661012643563,14.737055162642742,0.114
3.3731298082772225,4.562982607738149,4.725985955497594,14.782065664526955,0.115
3.377481141216065,4.572608214172098,4.746379053786882,14.783474789660906,0.116
3.378036407430724,4.580788415056976,4.746490357001249,14.784591639332966,0.117
3.380086593098176,4.5857664047135405,4.748739249098505,14.804585382577992,0.118
3.3824060209245723,4.600376956727553,4.749641277116872,14.8087339808618,0.119
3.3849886153563733,4.600545670217433,4.758342696186656,14.823384556145555,0.12
3.385218412998169,4.6017732071357855,4.764337846255767,14.891501948880231,0.121
3.3879258681404343,4.609512110129629,4.773345539341488,14.893906726769648,0.122
3.390878945570113,4.61009877946433,4.776762772125322,14.905795173352397,0.123
3.392923806219068,4.618816672764343,4.779413218757198,14.92492770087003,0.124
3.394003698186508,4.624498769014834,4.786066984872422,15.00389150616846,0.125
3.3947384074803297,4.632462159606039,4.786323234131565,15.038097394276372,0.126
3.4009692571044736,4.634112071621604,4.787883829243609,15.046471484861048,0.127
3.40599859298561,4.634542364876538,4.792134358657306,15.073144127978455,0.128
3.409162654789057,4.638273690821595,4.792591959701615,15.0921211933769,0.129
3.421590829218633,4.639304766779412,4.792663289147398,15.155095269475275,0.13
3.42318295624033,4.639415613876497,4.804607900735603,15.197275871492604,0.131
3.4274825632150354,4.64138067798143,4.804892009844116,15.218741229801848,0.132
3.431874772679562,4.647849710255015,4.805642128338406,15.223167144463128,0.133
3.432453305536125,4.650144646993381,4.809173199137918,15.23035540474491,0.134
3.4338439427403964,4.656313806136659,4.811222032517683,15.232847913241528,0.135
3.4366480304469795,4.657510165683445,4.817917567785829,15.24276259323704,0.136
3.4415949874029987,4.65895970993356,4.831903092226408,15.259878657780073,0.137
3.4502948375240843,4.65952636919585,4.83869954846218,15.30463769589139,0.138
3.453781855660774,4.662464739426089,4.84324916787794,15.315949119884516,0.139
3.454419312726609,4.662588960520394,4.845463329027877,15.32527654198826,0.14
3.4547575096913548,4.6677748997188155,4.861777301588913,15.339797962483756,0.141
3.455591931517165,4.672584925129075,4.866907322325082,15.362896849386154,0.142
3.456590826582969,4.6731875261197855,4.868766502253943,15.38584313531588,0.143
3.4588589619627568,4.674902972647662,4.8694790412814575,15.394005096652974,0.144
3.4656110310652366,4.678603069169949,4.875282242914532,15.40789080438854,0.145
3.4667319198209188,4.679013668649674,4.88878317427745,15.43406785274525,0.146
3.471216033120493,4.679906378128581,4.898450821692414,15.468641553103488,0.147
3.47228791745817,4.682895230319295,4.907271386032969,15.479985388211842,0.148
3.477823305675258,4.6891930283483525,4.912590081666975,15.49797279574818,0.149
3.478195403100329,4.691384293198152,4.913155721615355,15.53935737648008,0.15
3.481340369447901,4.7162698147825814,4.913764768629142,15.574195881039936,0.151
3.481584064829548,4.717105771697587,4.937919981551227,15.620647900168525,0.152
3.485519582590848,4.725234501960339,4.946086411675672,15.621598756006032,0.153
3.485529012254593,4.72744760866349,4.966206966336662,15.63872631481317,0.154
3.486011672657297,4.73298867670888,4.990566948266794,15.654285879338648,0.155
3.4880548641117395,4.738388025479678,4.997760156104821,15.679071184659213,0.156
3.4902431376452605,4.756535931912553,5.000345833164611,15.682348532718322,0.157
3.4958120629853657,4.762706525871038,5.007104693329755,15.712993199718118,0.158
3.4993265080313574,4.777221739110363,5.0194610802448585,15.75292962154333,0.159
3.501064104970488,4.778229447131732,5.022205897623913,15.774135390617252,0.16
3.506734306072118,4.787391689610679,5.023466287509878,15.827553877262003,0.161
3.5143516492903744,4.788994136158283,5.023841389056568,15.841969715148611,0.162
3.515788834197613,4.792349879881053,5.024906998184948,15.84636357072135,0.163
3.516397443531016,4.797582139227777,5.032447079086423,15.850213240295394,0.164
3.5194100517746216,4.803056667886685,5.038001139052597,15.86133299003422,0.165
3.520657334712704,4.803479427082795,5.040819414586701,15.869603419550195,0.166
3.5227631501366545,4.810749184957629,5.0478143226536805,15.932526614359396,0.167
3.529529249009154,4.816465931913347,5.058592558552269,15.936717742776874,0.168
3.530931365257256,4.829840015836958,5.058682499059423,15.962546250434654,0.169
3.536297708646884,4.847305181927914,5.075424173011251,15.971933209081197,0.17
3.547407362745552,4.8484974294604,5.076353064016779,15.987007694691286,0.171
3.55154803207131,4.862376169504154,5.084034830777661,16.015541100841368,0.172
3.557385098017553,4.866403523313444,5.089298759007808,16.019786766055763,0.173
3.5578300498528983,4.867374137300011,5.091208547624323,16.0200124645728,0.174
3.5594672714618336,4.870125983028913,5.093393102047688,16.02404061902422,0.175
3.559505096908901,4.8718803865729035,5.095169033171971,16.043324807587958,0.176
3.559858217147241,4.874140172296603,5.102204304265203,16.05440797428829,0.177
3.564026785315062,4.8787939930966715,5.115678323643485,16.05773464922808,0.178
3.565879450213407,4.883886114846547,5.116880746456332,16.082993795342514,0.179
3.569886246798964,4.898185966562098,5.117642659566389,16.101380239475244,0.18
3.5736809580474658,4.899355279507084,5.124745506109406,16.108265075299812,0.181
3.573803705338519,4.900743830204503,5.12553551996718,16.12161340344475,0.182
3.5753198892007023,4.900886080230551,5.131830094969592,16.13776774588169,0.183
3.576475184203201,4.9160033067022235,5.140222060428206,16.13826410105244,0.184
3.577916333464645,4.936942575570745,5.149902921534956,16.159602541115362,0.185
3.579616925493473,4.946768877262023,5.150884743014836,16.179978467438197,0.186
3.5797454345705324,4.946819952118298,5.154803460510312,16.248067732768245,0.187
3.579775743314634,4.950298217198338,5.164766014274888,16.254084115170503,0.188
3.5812558867476207,4.95420013768057,5.170997908578602,16.26410309962928,0.189
3.589012552955192,4.956057095730421,5.17431096337298,16.265713033953144,0.19
3.58915290417182,4.961732309260558,5.174396430445497,16.276308312702284,0.191
3.589241161584801,4.968420209337564,5.183701251152288,16.27745294490359,0.192
3.5916675880722675,4.970036969953668,5.188556468262275,16.29741735111127,0.193
3.595173081503348,4.981171948845951,5.193715353192944,16.312631346451553,0.194
3.597448396449802,4.987111640117884,5.204220055472906,16.330572380712972,0.195
3.6009471900306043,4.993015137182337,5.205308210856515,16.34389046205787,0.196
3.6026576328692697,4.995442141087511,5.2075501588862805,16.345485919298596,0.197
3.603617408981489,5.001018337476226,5.213722949890929,16.37801990682411,0.198
3.607241504537477,5.015102585776475,5.215253564818275,16.38107470719853,0.199
3.609938407518322,5.015506012944888,5.215847835086611,16.4033231876833,0.2
3.6156873208568414,5.01781737978976,5.222655866004403,16.410245534243646,0.201
3.615951481695768,5.024149703820016,5.23377671220718,16.413525961850063,0.202
3.619543089785199,5.029170905495498,5.237415133955616,16.439154993451396,0.203
3.6261177987310633,5.03425664488849,5.247719391538798,16.457086907402328,0.204
3.6268851850680193,5.039134561935907,5.252516623091427,16.479022523423463,0.205
3.627346769055058,5.044570011522243,5.253656401344097,16.5328704862162,0.206
3.628655141603595,5.050432819385372,5.2553718187599845,16.543851826141122,0.207
3.6342714925180335,5.0634822473099454,5.258520024627792,16.574575703502617,0.208
3.634580240874836,5.064271432831709,5.260036737518413,16.58331791563873,0.209
3.638244027813379,5.078797776860709,5.2688984380448,16.591124801661273,0.21
3.6417810677617295,5.083310342503587,5.278273664738305,16.596105984991325,0.211
3.643258989125761,5.0841168500733325,5.281953510073241,16.596140595268434,0.212
3.646541650424464,5.086253909425241,5.2840115389640525,16.597403804370924,0.213
3.649770538868955,5.090391349583017,5.28436079590572,16.598242070410972,0.214
3.656506356317779,5.092437457065738,5.2870618360798405,16.623429287842686,0.215
3.660428616377036,5.097910926715893,5.289468388259648,16.63851635734929,0.216
3.661338576850036,5.108551289196082,5.289563480674373,16.6403660923479,0.217
3.67290176997044,5.1142644328596365,5.2930006570037085,16.649401922399388,0.218
3.6798002007904738,5.115724910126462,5.297468074031984,16.749985548953394,0.219
3.679917333130996,5.115836435582219,5.304947636554129,16.75193110680136,0.22
3.6809256485590014,5.120743694956686,5.3084127981346825,16.78288296982792,0.221
3.681694898103865,5.146892983061947,5.314109104087186,16.80509893132608,0.222
3.682894042358933,5.147896137950238,5.319163775933435,16.823564565093772,0.223
3.689363288859226,5.148514096636676,5.319703538985892,16.8272574012538,0.224
3.689752113081584,5.1535949831811365,5.319858184090313,16.836184768444912,0.225
3.692391257701497,5.168445498401423,5.319950199609011,16.844494156652736,0.226
3.692737672134056,5.170412774253334,5.3209020578439805,16.850064923282364,0.227
3.695242208152586,5.173375986121229,5.323173423089471,16.855205491178875,0.228
3.701409731840206,5.1768902731572,5.32554278528742,16.855694077658196,0.229
3.704749465385847,5.178261587494214,5.332666072239116,16.93854728507012,0.23
3.70527181389784,5.179182893181308,5.339274707199381,16.9718177797645,0.231
3.7057029720286137,5.179706576309638,5.348677243238359,16.988405687316092,0.232
3.7119900453228185,5.182253464547431,5.350711299121223,17.010621706118073,0.233
3.713407826529262,5.184064754461827,5.358919017496211,17.01271823416074,0.234
3.71652769973184,5.185342959602831,5.361765076059329,17.040630562261107,0.235
3.719882038116995,5.187319030719442,5.362153526357277,17.049674996859856,0.236
3.723240368610032,5.201149964880116,5.365124140427302,17.068950222136834,0.237
3.727741846922227,5.204553286992701,5.372070281414255,17.101662265720982,0.238
3.730176868578918,5.212587683316868,5.377287554956803,17.11683590170334,0.239
3.732793014012957,5.2153773472426055,5.384718374147664,17.143724489521794,0.24
3.7330083524736697,5.216865918662531,5.390730187381111,17.153770352512332,0.241
3.735649248297269,5.2241989074242925,5.392753185259926,17.157267878623838,0.242
3.736552168188667,5.22994902714031,5.396117009572216,17.16920156780902,0.243
3.737623293292421,5.240453425564463,5.397798504215647,17.19484598236107,0.244
3.738043733123511,5.24186238947678,5.399404726560921,17.20861187574871,0.245
3.7384251457591,5.246649080941001,5.401311786549108,17.21032716303046,0.246
3.739287435545032,5.2505162552871765,5.4101880476701085,17.267094754560386,0.247
3.7445743386227344,5.255431842062154,5.417298711670652,17.28474198503298,0.248
3.7448661239372263,5.256731824647522,5.4194681088806735,17.298481177781188,0.249
3.746794012648481,5.258176930935517,5.42610058721422,17.306283958043934,0.25
3.749310233483549,5.260911809364636,5.434285200050397,17.312679581125607,0.251
3.750826938674179,5.273157500603461,5.443365449733366,17.317327174955484,0.252
3.753738759361589,5.274924561575217,5.443484847212357,17.360102720227072,0.253
3.76122328819758,5.286912410196155,5.449835050142515,17.366008170632725,0.254
3.761664545954033,5.288370251417584,5.451911026760755,17.396352591110503,0.255
3.766787664624849,5.289421688536163,5.464598562661002,17.40859562779421,0.256
3.77099361077972,5.294289646427563,5.466953809790942,17.436070928471462,0.257
3.7731098823278746,5.296799477301155,5.479058200788646,17.50049723596159,0.258
3.774257715396697,5.297740705037306,5.4841421840597055,17.505080724821823,0.259
3.774911895737083,5.298570227667756,5.488693975681315,17.508637862655505,0.26
3.775775304942625,5.298737703078698,5.493444961509539,17.51447731655155,0.261
3.780880773662718,5.308599562960855,5.499271662524802,17.526507466318545,0.262
3.785481137614872,5.311371975705361,5.503371027859001,17.565285164541915,0.263
3.785517865562064,5.312748582319409,5.50386145318879,17.571631947708752,0.264
3.7866825231420473,5.313506076747424,5.515285678953398,17.58328673691745,0.265
3.787994391237503,5.3136653711152935,5.517856921609066,17.63862421367337,0.266
3.791056939515869,5.3136704854041446,5.521478369872821,17.652548390045112,0.267
3.792182639030359,5.31485396561202,5.523749822226533,17.676933707377678,0.268
3.795375050376791,5.31670190813076,5.529913432941561,17.711254761200415,0.269
3.803422511587228,5.326024366106443,5.531708155309631,17.71595739173493,0.27
3.80398615206393,5.326836151593347,5.532450995973127,17.78998672153034,0.271
3.808024020637681,5.3280010389930865,5.533589716162309,17.802822748498123,0.272
3.809055499070392,5.335317253959991,5.5429634541955926,17.81501741890519,0.273
3.811162490276357,5.335383583194097,5.55365215984182,17.824854127304928,0.274
3.813156311535749,5.336632604851431,5.555962339120546,17.849381369048604,0.275
3.8135731133586206,5.337514596296886,5.561608721878577,17.85461939851082,0.276
3.8145479768735258,5.337777317358485,5.562548195719287,17.865964145930516,0.277
3.8154205765204336,5.341475512722814,5.563039126396465,17.875312588942542,0.278
3.8165491632307424,5.349224766620122,5.571970160153148,17.959338179061007,0.279
3.822618795780852,5.349572578415505,5.572486679254799,17.977919119354148,0.28
3.8259734751085994,5.358327180420574,5.582269088052299,17.993600296873915,0.281
3.8270909640178985,5.358495112068814,5.58549053625913,18.002506667976196,0.282
3.827336075987194,5.369550392526819,5.586858202961712,18.042870671040305,0.283
3.832980932821222,5.374286548363947,5.599335579464439,18.06778046949816,0.284
3.839200756492826,5.37966926204082,5.604808250479853,18.11197815927017,0.285
3.839648302855231,5.383249528402539,5.615265756797791,18.13828050559265,0.286
3.843872491524373,5.385632255443253,5.6159972380653,18.14466632904328,0.287
3.843874191968777,5.387797445725136,5.617573634864662,18.202282851495266,0.288
3.8453374255316857,5.392758129642724,5.617997093198172,18.21453635918567,0.289
3.846571073997652,5.393290130559361,5.633050391439247,18.21718751977799,0.29
3.846973275349822,5.393923819098652,5.636168558066042,18.247147013736495,0.291
3.854599502226293,5.395940605420232,5.639651348656669,18.250346269404066,0.292
3.8592441439931418,5.408323488999289,5.639911012037212,18.29634438269573,0.293
3.860152456809807,5.4146076198866275,5.643105960041023,18.3227784871762,0.294
3.864985157542278,5.442049999970733,5.647297632514062,18.364645049232557,0.295
3.8654793692670695,5.444467351633188,5.651897127682368,18.407916178556697,0.296
3.868210632079313,5.447574399198283,5.654245584705706,18.416755813480307,0.297
3.868430622761208,5.448888250943959,5.65792547130153,18.42842451499797,0.298
3.868610056394001,5.449767782402136,5.665028808405436,18.439032058293694,0.299
3.8716298522433656,5.452036171997624,5.670894680242977,18.450520451346325,0.3
3.8762977399174336,5.456067070747317,5.675657564206525,18.455454702282125,0.301
3.8782302110786784,5.4595123442459865,5.682056933521097,18.481632494905977,0.302
3.878608476064868,5.463133752742125,5.685680336845582,18.5020030123616,0.303
3.883874724779591,5.46478739916571,5.689540189917199,18.51819570726376,0.304
3.8848914109590384,5.467508488385276,5.700979430728035,18.5568540699289,0.305
3.8856290527027855,5.4742373016029475,5.707802035806991,18.58213818008264,0.306
3.8897691406241295,5.47544001587753,5.718179437923804,18.607537501606032,0.307
3.890593703004992,5.479465921644409,5.732124999587572,18.617074042618714,0.308
3.8944264862324554,5.480999771822189,5.73479609888987,18.633496250492133,0.309
3.89532520685609,5.49237966192058,5.743676419956387,18.63787160004872,0.31
3.9039416965748406,5.504047774757347,5.752106862604054,18.646640432187816,0.311
3.904489437177135,5.508025182744674,5.755622369814912,18.647989722210408,0.312
3.906390625620282,5.5216394181085295,5.760047668745431,18.6659058968949,0.313
3.909548723917761,5.524544227047769,5.761706503586006,18.68572065315036,0.314
3.9107882212072,5.524994305076542,5.767887964125929,18.69584450253553,0.315
3.913634410639,5.527848480798536,5.768823229609975,18.71720754896836,0.316
3.918173980802292,5.540836990892369,5.769969477819355,18.72792579792476,0.317
3.920574307237021,5.567095529694975,5.783728080026386,18.730629941594582,0.318
3.921843233991016,5.56820919746914,5.784122542684057,18.789173776140167,0.319
3.9226140034087775,5.56823630924865,5.7955130608173,18.80036691596469,0.32
3.922665898064992,5.568879764514136,5.798138884490225,18.80599510750353,0.321
3.9226858518710586,5.573237866174076,5.806124703162277,18.899865990377545,0.322
3.923245801155677,5.575298786782107,5.807272364415706,18.94586473785826,0.323
3.93224752256196,5.588262102621872,5.808143108460282,18.95633646222432,0.324
3.932319627589134,5.58946619416221,5.810373708231412,18.970633425072894,0.325
3.937284097432367,5.593412957723304,5.810505285194802,18.972083962297148,0.326
3.9405420939402473,5.59610478494645,5.815200128151311,18.992899255247004,0.327
3.941970942426933,5.602349183825086,5.815291280900206,19.05045843726064,0.328
3.944683434498685,5.6029992151297074,5.824796508565934,19.064252064247835,0.329
3.945846568126255,5.607642039812733,5.828631196996129,19.068303381322472,0.33
3.9498550578115887,5.619016612756887,5.8338462220748735,19.11226013588115,0.331
3.9524452323411294,5.61971457852324,5.83828778822051,19.114477743167228,0.332
3.957531517884584,5.63539646692616,5.850539625672814,19.118360827607308,0.333
3.965270401923258,5.640892093415366,5.851599095814959,19.126575720321284,0.334
3.966157173298339,5.642094383166531,5.853960324145216,19.14156802449905,0.335
3.968073757406676,5.644719087257627,5.856505405291215,19.210090933782958,0.336
3.968482878955184,5.64749757921185,5.857722613853683,19.239339051510186,0.337
3.9710757014166425,5.648291633379818,5.876058566965125,19.26952368190238,0.338
3.972479323708314,5.662767695624652,5.876876683513545,19.276489779913646,0.339
3.973511511779062,5.667806847381906,5.879005946354115,19.277237601534903,0.34
3.9747450213635327,5.668743459479107,5.895642913787988,19.290948621926912,0.341
3.977303697215461,5.673031922810262,5.89576443130138,19.305707575457085,0.342
3.9849085310038,5.673913050611527,5.903016006760536,19.308385051884308,0.343
3.989219328037213,5.674136956851298,5.907786008990319,19.3234544983735,0.344
3.989877109124345,5.675283880031796,5.909699604367119,19.35618321292105,0.345
3.99711529318879,5.676451737694436,5.916410528423774,19.37453120795221,0.346
4.001719812678487,5.679040129633493,5.920696750310634,19.42994228892113,0.347
4.005261564508366,5.691774389323803,5.921050952098376,19.48141133346849,0.348
4.011299232020407,5.692532753511014,5.9222112407714365,19.509445536196814,0.349
4.011785674313386,5.693594001745775,5.923372401952618,19.53977658691181,0.35
4.028688696663476,5.7026894857182935,5.929294782609869,19.5479470706332,0.351
4.030653595221237,5.712011690697327,5.932709402688644,19.553101086298245,0.352
4.031094960143571,5.719913648799678,5.93593154650738,19.55532199838083,0.353
4.032288324302447,5.728370182698137,5.937540947589144,19.606151469734087,0.354
4.034709938287088,5.729885505489906,5.945242738189272,19.64495980652342,0.355
4.04474846525578,5.732840894773451,5.945812653026189,19.663013993664688,0.356
4.045785501051561,5.743496227038882,5.946068784658422,19.688550324176127,0.357
4.05493645228468,5.748699834019266,5.947625858845953,19.71137274171781,0.358
4.056600181918307,5.757287169414468,5.951573232367819,19.72328032334421,0.359
4.057656190185347,5.761928421741426,5.962981825641865,19.727172676090262,0.36
4.060606156532508,5.762919673057471,5.971560685687868,19.751314348845437,0.361
4.062684013129519,5.765023735581024,5.972592076712304,19.78618453932548,0.362
4.067483403845076,5.775063004455253,5.980123662246439,19.81867035048376,0.363
4.067642579654998,5.776391166954568,5.980270818642236,19.86693910327345,0.364
4.070308356654158,5.787611807540827,5.981465592929249,19.92771467163402,0.365
4.073532189173818,5.790886598073408,5.983671025245434,19.941989897895585,0.366
4.084169548398237,5.794840128646851,5.985481180157715,19.950476417938457,0.367
4.088376306371667,5.797872484341681,5.994051764508611,19.973379763734204,0.368
4.089146628573488,5.799645049149328,5.9942311649575775,19.976701970728644,0.369
4.095890311209543,5.807501887512062,5.996827358658573,19.99177840158181,0.37
4.097210359571429,5.810219429594597,5.9981020114362265,20.01963610946849,0.371
4.098879817832634,5.814563835707527,6.019540815422234,20.020100695688683,0.372
4.098930957156902,5.8146439068251246,6.021607891076617,20.05910984345335,0.373
4.100237970162649,5.820064837210376,6.0228314406512204,20.092499955004797,0.374
4.101392812100927,5.820150466998981,6.030360220118579,20.094434016692336,0.375
4.104101815207686,5.822616494976995,6.032070769303696,20.106223006415043,0.376
4.106356319754275,5.8237622096163815,6.039811973937417,20.154599272133407,0.377
4.107817584120999,5.8241715634038,6.045330539853532,20.187717975715245,0.378
4.109953585533177,5.831054508514724,6.048442788147766,20.25803667114119,0.379
4.111092442352761,5.83264995509162,6.050767940665756,20.285591596234163,0.38
4.11272511685516,5.845667642171491,6.059858704646258,20.29337071561837,0.381
4.117616944857587,5.8502288837578185,6.068773443969941,20.3143033733962,0.382
4.11801389595627,5.860112813706219,6.070546319453439,20.32867557296129,0.383
4.121549729922916,5.86864708550093,6.071014938515663,20.33922907571657,0.384
4.125944987654891,5.878852730670968,6.076095511224188,20.37063580985585,0.385
4.126021981315067,5.882695226559181,6.077529391527029,20.378775285167517,0.386
4.128293461058577,5.887287449283486,6.078179100940792,20.38139715168345,0.387
4.129829772714199,5.8881625185606135,6.095880841667616,20.38214226154317,0.388
4.131007456072001,5.890211135612052,6.102030873734097,20.397585691001225,0.389
4.132878444816084,5.8983458983927575,6.103807435213747,20.407841651968937,0.39
4.136923643529234,5.9001454042567705,6.1065197861346325,20.41109341470999,0.391
4.142721883787411,5.904631085500298,6.121830977314516,20.416334963810705,0.392
4.143954962409648,5.90507999858105,6.126874961802423,20.42303260386898,0.393
4.146178243261445,5.907803918381179,6.12908019157475,20.439385272979788,0.394
4.147851797507406,5.918368435035894,6.137139001946033,20.448340894437607,0.395
4.149227909804069,5.923159669326132,6.1387382064458,20.46916013292861,0.396
4.151147103063106,5.925247097199515,6.139492179622853,20.49605041165699,0.397
4.151899454839454,5.92620943956687,6.151235269553261,20.50171324484991,0.398
4.152055051446359,5.927378146974526,6.154918320067266,20.52111053030836,0.399
4.153758334189064,5.928870601864244,6.179887877124465,20.57723838167288,0.4
4.162606447401189,5.934217698204564,6.192453745712079,20.61540633273556,0.401
4.163787306131778,5.937742474580327,6.201431966139494,20.62911929268902,0.402
4.166341225449527,5.941216664208156,6.206068575077896,20.675357636247814,0.403
4.167434187198871,5.955761271799524,6.21089077544749,20.700416604122815,0.404
4.17090583141193,5.958100315237176,6.211962757462299,20.740936579187267,0.405
4.176950284362911,5.960914151669185,6.212944331398654,20.748762976478908,0.406
4.18096044911298,5.961861378535491,6.219307520766982,20.74902605123416,0.407
4.1840395100992245,5.9634869123608425,6.222095302679932,20.764272656999896,0.408
4.193217695600662,5.968199744920907,6.240699140972816,20.79887790201264,0.409
4.193273832938751,5.968500388905288,6.247158220579398,20.843788151199,0.41
4.193484088836795,5.969842391516636,6.252257103119753,20.854002895757628,0.411
4.194831778841362,5.9716986452796075,6.264729033958405,20.859130765625626,0.412
4.198016277040746,5.983890264357539,6.26648899083114,20.903225964170858,0.413
4.202842624201667,5.986311310494579,6.270544424820343,20.939618746605262,0.414
4.204373695881767,5.991124534370046,6.288856137098375,20.958433414793216,0.415
4.2060010124702805,6.0041911809260835,6.290935863798008,20.978610082757367,0.416
4.2113571765660085,6.009630768945235,6.29157665112024,20.98344844861456,0.417
4.212291289874994,6.017185232369327,6.293586293973595,21.004863483713905,0.418
4.212484877176178,6.02096420311182,6.297736517349518,21.061609767215373,0.419
4.222159506241367,6.021516878340772,6.308271102995668,21.08641872139723,0.42
4.22354845661118,6.027180396024027,6.315687806811615,21.09696036596291,0.421
4.233146800715813,6.030822088319155,6.315755894399032,21.15664445647982,0.422
4.237419980285885,6.033462180623937,6.335665635406009,21.185355770867982,0.423
4.239563699327659,6.042081998379959,6.344002223097034,21.21092507968662,0.424
4.24177231974333,6.047261171044813,6.349757191801572,21.21604369373465,0.425
4.242925225446191,6.051805367943213,6.3747505903721375,21.24130869590296,0.426
4.24427261002701,6.0561149073076015,6.378895147049584,21.24844370541782,0.427
4.248061197812334,6.060942538836112,6.381700188331878,21.259278828514795,0.428
4.248691795268829,6.064012674550202,6.39604673611884,21.2868889956772,0.429
4.255169011556935,6.065409879468569,6.396927217451094,21.296997999616245,0.43
4.25625033709971,6.066055829210427,6.399596273010717,21.30660937189909,0.431
4.257609115451911,6.07255479743894,6.408971856280502,21.42765710277259,0.432
4.2610331813282745,6.0731329342165585,6.411814373320858,21.44619706391802,0.433
4.261798414845497,6.076243983418598,6.412520683321856,21.478066781965097,0.434
4.262653440382035,6.077483239769438,6.413165987558788,21.48153601762496,0.435
4.263388701170577,6.098990707861013,6.423758491112712,21.49355524939285,0.436
4.263921323065214,6.10421198046851,6.432602039561001,21.50645182104212,0.437
4.265235118652943,6.109137101223878,6.4347140024929095,21.517239413542107,0.438
4.271665436122023,6.1205123996819335,6.438868762525076,21.54850609559509,0.439
4.272323366623735,6.1295174027193875,6.445956178191754,21.55433267186321,0.44
4.274548884168187,6.134177978852293,6.447334807848552,21.55679070500163,0.441
4.277048775260633,6.149743690530918,6.448430886065184,21.567305835806565,0.442
4.279609953593622,6.153088559033311,6.448970818956568,21.57244860369274,0.443
4.2817722029287015,6.160376029162398,6.4530786236677296,21.582341561797605,0.444
4.28265130618979,6.161356149856359,6.461052021020389,21.61396583396346,0.445
4.283167023466527,6.173039889624436,6.461612785396645,21.615475979853112,0.446
4.285418477960789,6.174394810253544,6.471121222024951,21.62567546258351,0.447
4.287570573151319,6.176275258437302,6.4723076777979225,21.626857286735028,0.448
4.287853481242234,6.17727284310079,6.475322848850421,21.642340428981736,0.449
4.28919100340688,6.178917546608652,6.475364199924095,21.64717332698801,0.45
4.291320491301681,6.1801709873386645,6.482225107767225,21.689850641508507,0.451
4.292235596383596,6.182769727002118,6.4861040082573584,21.714114689541265,0.452
4.293478365293678,6.185685374460682,6.486888394276205,21.71706777767996,0.453
4.293505610910007,6.190086732302332,6.491231823958061,21.721712112838965,0.454
4.29605932037818,6.196449754369401,6.491560805998539,21.730021855862603,0.455
4.299656478159298,6.211313378757845,6.495254361757689,21.73503097304592,0.456
4.301126808746486,6.212799401140646,6.518336707176693,21.75922982061478,0.457
4.301211900302654,6.219283527517658,6.537104316276689,21.788395062874702,0.458
4.305571701789407,6.222616013429312,6.539404823164278,21.79081491315815,0.459
4.306851938526529,6.224176258661643,6.539856196263161,21.83434303644012,0.46
4.3103264654329525,6.233622751997064,6.5415753677060895,21.844799046986036,0.461
4.315692741257361,6.237514824565446,6.5435477057748255,21.854062984550435,0.462
4.319286225684134,6.2437592890493425,6.545430049053531,21.86539612989961,0.463
4.335717821112303,6.245405637931021,6.5495139108298215,21.880952279792638,0.464
4.339298897652588,6.245912561670595,6.570045279497075,21.91802265650244,0.465
4.341140486692325,6.250018845790145,6.57246696700965,21.92100132671042,0.466
4.34143510159085,6.274857074552804,6.57432722647184,21.93431585053921,0.467
4.342944541163883,6.275975710304305,6.582747185578008,21.94450916188239,0.468
4.3484149694506655,6.277508426690497,6.583291605101341,21.98203027132736,0.469
4.351062383572622,6.281329182003584,6.586321446500859,22.001455105726087,0.47
4.352219552078277,6.288207351533205,6.588163468132931,22.01806471427216,0.471
4.353485296369531,6.299531035965213,6.597364920712421,22.09283655849048,0.472
4.355338469990351,6.305980681933148,6.608185095802767,22.108448250327204,0.473
4.360864585770462,6.308568461275371,6.613513401298208,22.120837748058158,0.474
4.361258902535408,6.308622839303954,6.6203661238651135,22.121399252335483,0.475
4.361872083753295,6.3122004399982945,6.632592539984452,22.165977429900767,0.476
4.363725283251671,6.313775589530165,6.63705311002436,22.20479972969561,0.477
4.375995767111326,6.313799774284422,6.642163647901857,22.21516907426857,0.478
4.379247888527163,6.320807581196878,6.644145949660801,22.222248507871104,0.479
4.380634343379894,6.325100537230439,6.644488522491812,22.2226375677575,0.48
4.382792994176133,6.3269427755778365,6.6610811631906754,22.24163958606812,0.481
4.38346695352469,6.328956427641229,6.661435706966239,22.25302630653764,0.482
4.38421308936029,6.3301060921288235,6.68622522738146,22.27931159517087,0.483
4.387046010424179,6.332620845615575,6.688257419819123,22.41961793079493,0.484
4.390049616630816,6.3335715069377665,6.693078237404071,22.42499591857948,0.485
4.391267709927674,6.339824604973061,6.715482760455668,22.457674958396904,0.486
4.391826084968608,6.341384008124146,6.718322328328385,22.464103097477523,0.487
4.397286381032672,6.342378736057539,6.723442893746993,22.483991274129583,0.488
4.398526561597772,6.343202165051561,6.726004626848819,22.504093801149548,0.489
4.403742845173488,6.347977523198909,6.731500132752445,22.531593827974696,0.49
4.404010400933886,6.35008651596846,6.7424945855040175,22.56707000329365,0.491
4.4071695776619,6.3534123774244575,6.772533940413741,22.6014296128227,0.492
4.407832788370062,6.354868598059639,6.789963905652092,22.61348042958713,0.493
4.40788755498939,6.3561777043048595,6.798780846730256,22.648484550632915,0.494
4.4153239510713895,6.3564545200040685,6.799719599963153,22.73446291333726,0.495
4.418811345389492,6.358752172304426,6.802469674079107,22.742347643213208,0.496
4.423934735050137,6.366429547051988,6.8047516305590445,22.743992608235526,0.497
4.426270116389107,6.368494094026455,6.828842285792556,22.765043293617445,0.498
4.434317340822092,6.37551500582031,6.830114358596901,22.78865231653142,0.499
4.436300447436505,6.3858645685739575,6.841323318310055,22.85790057646744,0.5
4.436555625271639,6.411899809818945,6.843350736044616,22.88557950678876,0.501
4.437240284455718,6.419562461121927,6.848512429854521,22.91833178922375,0.502
4.43969069016766,6.433398541686735,6.852004474895728,22.92062576657305,0.503
4.4411032596372575,6.435887314556073,6.860227462762692,22.975948970096617,0.504
4.441945308652186,6.446197925570287,6.861327809500556,22.992441654735693,0.505
4.44957354347538,6.455716291672612,6.862548490506036,23.00842736625953,0.506
4.451282314253893,6.4618525844275485,6.864337751846133,23.01608016201592,0.507
4.452582127471096,6.46409616383658,6.866677786947529,23.026705350229676,0.508
4.453224990071281,6.467527345356675,6.876230842947495,23.042790828212727,0.509
4.454583802653112,6.478421869329757,6.913402678329941,23.06202147303791,0.51
4.461302412130632,6.481517930677764,6.917389896611341,23.085098399281705,0.511
4.464986841118034,6.487116398793821,6.917473077500531,23.10465868846019,0.512
4.466059055303142,6.49082381965727,6.9222239165827215,23.11408989612761,0.513
4.468209266797231,6.5015070132230885,6.926352713457622,23.122475478303485,0.514
4.468711030525863,6.503161410422804,6.935206557105768,23.13157735171791,0.515
4.472581130794668,6.504533584880428,6.943117189080034,23.168226278876805,0.516
4.475038520018588,6.506514795945743,6.945158729717682,23.21877002914138,0.517
4.47549657258203,6.507767886813232,6.945659350167553,23.22319841763437,0.518
4.480601497565352,6.524455075657425,6.947728796181187,23.293558481335257,0.519
4.4824398018648886,6.534036503661397,6.951957051857214,23.36124438999164,0.52
4.4852411096580935,6.541780035615287,6.964294736227663,23.36886611692324,0.521
4.489001766924105,6.557757336339828,6.977762996076374,23.39682880674912,0.522
4.493968433802282,6.564629733120099,6.980946736114368,23.4490432390738,0.523
4.4946287783078,6.565515813346129,6.986416886556334,23.50318357331407,0.524
4.502683736668863,6.581143355804488,6.991564229881743,23.53847690162732,0.525
4.508265996392976,6.581306232296856,6.992370278139298,23.55496263391046,0.526
4.511370259361262,6.5819942499199025,6.992573389394217,23.594064663441923,0.527
4.514891480845684,6.587024368957302,6.998192076964354,23.639452441876667,0.528
4.515072595889912,6.597395173294539,7.0012102355462735,23.683771781231208,0.529
4.519352423971203,6.61503367173486,7.012611674341299,23.73891988642144,0.53
4.5289109564161,6.621783651858091,7.02043074014701,23.747754740642115,0.531
4.529251666028694,6.625439957040748,7.024971818811148,23.76622866300192,0.532
4.530355565400156,6.626933472818374,7.043932693233302,23.766862512074358,0.533
4.5323276289006085,6.627862820092002,7.0464737027216,23.784585060544195,0.534
4.5350779321482495,6.637782232988038,7.056773599025283,23.805845867795764,0.535
4.540999369001685,6.638768628617014,7.0681565530725,23.80680657507131,0.536
4.541784464535134,6.64034214138122,7.0769044894014055,23.82487828450603,0.537
4.549928730443636,6.641309158577627,7.08064781146834,23.83092478370449,0.538
4.551241331151817,6.654676373882681,7.084763213622496,23.852984932837263,0.539
4.554386219413567,6.667623685921562,7.089389631858952,23.943140817075765,0.54
4.559459167328364,6.668054003432097,7.090754650388146,23.998268275936816,0.541
4.5621042317489096,6.6693681008107095,7.092076886506492,24.09451983717644,0.542
4.563307777354769,6.671425309292012,7.110429637683419,24.133236756490195,0.543
4.566975973549321,6.683377093781076,7.1112321460557935,24.18997271079506,0.544
4.569724062846202,6.684419028553756,7.11689320357623,24.2025993949978,0.545
4.576766602451913,6.68528460598788,7.11730310935863,24.27181071331408,0.546
4.579436277626572,6.686083306482981,7.131624364152048,24.273776201860183,0.547
4.580706203749361,6.6866389212384725,7.136632273157611,24.280337086522245,0.548
4.584130528569175,6.689954054967292,7.137436607510377,24.287132678849822,0.549
4.587469283976549,6.709431505391148,7.147679483793325,24.313494359269622,0.55
4.589883432968467,6.71289387164234,7.156011776113301,24.355456360255264,0.551
4.591025975438624,6.714879595904589,7.157112062430538,24.35661146817777,0.552
4.592011546541456,6.731292188266775,7.160796750271502,24.36036679172637,0.553
4.596895985446942,6.734166936188682,7.168201399832476,24.43102503139343,0.554
4.599783514030527,6.7469055373223785,7.1698507149465005,24.46369989822078,0.555
4.602509244165165,6.7610824711098125,7.170737037693522,24.47009369485331,0.556
4.602741464766172,6.776323479795291,7.222022050013445,24.48346773988488,0.557
4.606081010115014,6.781358881811725,7.2225010244099455,24.53351871272013,0.558
4.606655510042055,6.782567019364727,7.224844920285019,24.53953146917036,0.559
4.607268063582604,6.786543180418985,7.236647769378679,24.59419224702773,0.56
4.607580990274973,6.786684532538668,7.240825855023543,24.595263465528067,0.561
4.612347124160995,6.7922181599217355,7.263938511641639,24.633147651244183,0.562
4.612902436889313,6.796489840203363,7.282694232977565,24.639297494296187,0.563
4.623982115430223,6.804973291159795,7.287200431742102,24.655704979624023,0.564
4.625724588675236,6.805404768784484,7.297859560174834,24.721725663640623,0.565
4.628737503093633,6.807362964836978,7.315101559767962,24.7888949014318,0.566
4.630063847649471,6.812020164247745,7.316845762623577,24.81074518115347,0.567
4.631300768395983,6.816820598332604,7.342197799912734,24.82698386827364,0.568
4.640378332953119,6.818631713490326,7.357838136701411,24.83162625004296,0.569
4.642493674088859,6.818995296804401,7.387056091417589,24.919017743626306,0.57
4.646043392777642,6.821986310318986,7.39287626842564,24.927083842458856,0.571
4.647334617206265,6.823586761415256,7.398144117035891,24.9369079127773,0.572
4.6507371530875625,6.825328694208339,7.399855443388712,24.9489849250788,0.573
4.651434685611199,6.8274529072722325,7.407698910429199,24.99718798839395,0.574
4.6535698369370895,6.847609652635405,7.413467206916207,25.03239981438282,0.575
4.654102987087094,6.850135559337827,7.417892362036638,25.037511393774157,0.576
4.658347925636714,6.854333232544652,7.418357230293955,25.053169028699664,0.577
4.6586458764194605,6.856998332641164,7.42568169440124,25.056985988167742,0.578
4.660900671998119,6.867391634850634,7.429506232639413,25.0725803516832,0.579
4.663868499846512,6.868733686429806,7.4366319969856,25.085459611254212,0.58
4.666661120797452,6.878067421630616,7.449986289084574,25.102100440371103,0.581
4.677502140081017,6.879319617790914,7.452905064272289,25.11503489111768,0.582
4.688728807361617,6.882326621171327,7.460608522823224,25.13669336288565,0.583
4.691162758862685,6.896901216417468,7.46486136562315,25.21241860293843,0.584
4.696828247639666,6.898613354972827,7.468585830753465,25.25337920405392,0.585
4.699696894187406,6.899356037840788,7.476100176527722,25.264041876981278,0.586
4.704132101172686,6.90979285056947,7.478224665630583,25.296401797410923,0.587
4.714196604462246,6.918679670239339,7.492601588958172,25.30953415204224,0.588
4.714932240726272,6.921714816796458,7.500079449318495,25.309620549741577,0.589
4.715133464645015,6.922728231065077,7.500362412218287,25.343792768016577,0.59
4.715859114468242,6.937421356962966,7.503899189647378,25.361449046858063,0.591
4.720244236411406,6.937619840074467,7.5049001170297185,25.37356364214794,0.592
4.720715911372481,6.944251354700256,7.515410460287299,25.3745836200006,0.593
4.724011150082476,6.964057702813281,7.519933736940866,25.377154238183603,0.594
4.724842799274367,6.97645900956458,7.53929593372504,25.377707188612405,0.595
4.7284025350836645,6.9905759129327505,7.55385486001157,25.38513165236851,0.596
4.7372866556462085,6.991493314884382,7.561317087832397,25.391912597993727,0.597
4.738274466285675,6.998202633561624,7.569811100667138,25.413427592389414,0.598
4.740023456095505,7.004612049638509,7.577870778091004,25.48597800041596,0.599
4.742367461594465,7.004771530921369,7.578289085725105,25.49815925982237,0.6
4.750691496878719,7.018814602218167,7.59009409502138,25.54264123124666,0.601
4.750796076327457,7.026489520482784,7.596632291872973,25.577837663999457,0.602
4.754390026397551,7.0265531814713125,7.6069051660042994,25.63960225206393,0.603
4.763826808044558,7.034895028575612,7.617103594647906,25.741384849447503,0.604
4.764772044016951,7.0422616508420885,7.632527178236427,25.89767690706688,0.605
4.766178092495958,7.045884876473911,7.642649349958915,26.040263534072214,0.606
4.7672946703714585,7.067857919889457,7.6726393715049745,26.117626531852117,0.607
4.776046827191027,7.071881745160734,7.675912747599765,26.12437510291838,0.608
4.776240514239419,7.09711291702196,7.677410959031389,26.142478199233928,0.609
4.776786968569573,7.098437045490551,7.677754666638624,26.19112200990639,0.61
4.780541788181893,7.098867858326198,7.679669743328477,26.19283985067898,0.611
4.781714721083642,7.117622708815582,7.686883631659979,26.20199809839574,0.612
4.781981183262984,7.120349095314628,7.69284023447369,26.254627103944696,0.613
4.784888495943143,7.125022716458571,7.694862028346866,26.273691558331866,0.614
4.78666590592728,7.137379646828556,7.698666178386944,26.2743902407337,0.615
4.792033617619493,7.147756181955398,7.700926839869423,26.278269844790632,0.616
4.7943857444396505,7.149484151011806,7.703289090205149,26.289189140734543,0.617
4.810682371954978,7.1806868460607465,7.7147684685066364,26.3507703910364,0.618
4.818200428347529,7.19130584447724,7.724952358944725,26.39460528811013,0.619
4.823636480850082,7.194073600394072,7.731348887447431,26.41316737222053,0.62
4.826182847150102,7.197751628517563,7.733224334138376,26.483491838369407,0.621
4.830517839422279,7.202442919780406,7.743025652655017,26.484299710436275,0.622
4.831581550895296,7.202497719396665,7.764530725128039,26.494374480306163,0.623
4.832382679694243,7.205398935287052,7.785478864267608,26.50409475890953,0.624
4.833312598070099,7.213675933683241,7.78580168961693,26.52247841424713,0.625
4.8379397435412805,7.213724182731989,7.7863319673789695,26.52941708482452,0.626
4.839731860409279,7.221564889797353,7.793692869934849,26.53630395574401,0.627
4.842627618609596,7.222556334242077,7.796970306167396,26.54453730552329,0.628
4.848350864263582,7.223277245990487,7.799795814991392,26.55530454965772,0.629
4.851526105420969,7.240888056634503,7.827298222277182,26.643175531377576,0.63
4.853662783632264,7.248414966194577,7.829317739550794,26.664743380537843,0.631
4.856687164548243,7.249388761941889,7.844137832525153,26.70984567913876,0.632
4.858304890410056,7.259341649873493,7.848237885020421,26.726303124379523,0.633
4.862207486052516,7.265901577294737,7.849512571467557,26.72645555516624,0.634
4.864023496368102,7.271394252527045,7.851597489050957,26.83190215966212,0.635
4.879429481656136,7.271820200393691,7.853207774896028,26.84861004507243,0.636
4.880444299925702,7.275521502374065,7.870687166383167,26.91977674730671,0.637
4.890942644416503,7.277788802031933,7.873130002695575,26.94765463304272,0.638
4.903765330744879,7.2807151524399805,7.876667629804064,26.973143686329365,0.639
4.904237833427023,7.302465723531069,7.880877855787335,26.98472835859072,0.64
4.90469375243697,7.306136413984612,7.894568982613495,26.993917521299498,0.641
4.904836143715031,7.318340085068862,7.8979479672236925,27.01767397181206,0.642
4.913973480017814,7.322105576236739,7.903455529621848,27.10355130312732,0.643
4.919771542957873,7.32865094241586,7.937081356652152,27.171041311158035,0.644
4.924958495395634,7.337236303134063,7.942374190448106,27.18027910775809,0.645
4.930671242180387,7.3461052898826935,7.943700985904579,27.23133503285265,0.646
4.933866477893789,7.347589047387655,7.959617272782751,27.233335404958485,0.647
4.936557911454943,7.363953509170754,7.96222695065663,27.279312411508364,0.648
4.937752289304316,7.388352419023686,7.964871721445596,27.301388382774768,0.649
4.938804827877919,7.396631971074451,7.972142219166002,27.357445191734584,0.65
4.94143052075222,7.398428260306734,7.973299368496726,27.403128133667625,0.651
4.947285932302682,7.421855164414426,7.975227693454238,27.4782840134409,0.652
4.951092587716217,7.42486851760172,7.984539789746492,27.4936896705683,0.653
4.953938013839604,7.4252314522027225,8.023645408678615,27.536908634918976,0.654
4.965297855651812,7.44274391382518,8.025324644787123,27.540171234450163,0.655
4.993692524576699,7.443991381485851,8.025847146748898,27.634889712307128,0.656
4.99570159540157,7.451389041833704,8.026088376182736,27.650156302648657,0.657
5.004527704845271,7.460818388304363,8.037671069918344,27.699724352022308,0.658
5.013411115387108,7.463236252158432,8.049763947461988,27.73384118706057,0.659
5.026638382808834,7.464629696170522,8.055515108717477,27.766518725969828,0.66
5.029190337110495,7.468333090900673,8.093298618168205,27.79611146372557,0.661
5.037459210636757,7.4776557185977515,8.114579202632841,27.82751657464266,0.662
5.043374752176472,7.482290252830857,8.117473199018631,27.918373138251667,0.663
5.06781615265534,7.491569412426414,8.13847396587671,27.92790863766433,0.664
5.072671450250764,7.494992679040976,8.143428379957511,27.936521390973965,0.665
5.075467381656341,7.515514906623109,8.155775621112259,27.94801626372229,0.666
5.075485421871177,7.535582797244767,8.158973203274723,27.96662291026198,0.667
5.077057777598866,7.542227968217348,8.162672540493023,27.983817932665094,0.668
5.089617111154999,7.5586963261304785,8.175613092657425,27.993210708049563,0.669
5.0909309298218695,7.558982401935863,8.20008983140891,28.03325087190088,0.67
5.10914910428916,7.559960615285011,8.223418566933784,28.16200149416076,0.671
5.117998693721975,7.57262391347008,8.231055211798305,28.248496189886,0.672
5.122216104579406,7.576158598709961,8.2490779648648,28.26991887360709,0.673
5.132090189219425,7.577960659449051,8.252930306198575,28.309309454353595,0.674
5.150914353752798,7.581460200520936,8.257239424538856,28.318123289326834,0.675
5.153784321311519,7.586430609626841,8.258022966391724,28.319787771054425,0.676
5.16694672616562,7.59807512300468,8.26299637587354,28.47693001079769,0.677
5.16826318187482,7.598450257339879,8.269833884101242,28.53894238513908,0.678
5.169332885170892,7.629498285003098,8.275765502241061,28.572322919052976,0.679
5.179277653248564,7.644329166958262,8.28582066914634,28.604482440693165,0.68
5.182242436551195,7.648942373290004,8.286922042578338,28.640708707019865,0.681
5.195280814696646,7.659427101817986,8.299968915841362,28.67387594923205,0.682
5.203209420368011,7.668277202756616,8.304336674629614,28.711377392666208,0.683
5.205866975363319,7.6685692110441686,8.30968974944301,28.755599882118464,0.684
5.2141168260397786,7.680826525526725,8.310072292137942,28.76876705053076,0.685
5.21556017960502,7.712762639920555,8.311040322395215,28.890200909322907,0.686
5.235772226594868,7.721627807104724,8.322657012849795,28.89790278308948,0.687
5.235886457794964,7.736298973880889,8.347389041167949,28.943777666270336,0.688
5.239778510362044,7.749211254358612,8.360597482578516,29.01909558417349,0.689
5.243494825275146,7.7507291955804885,8.407029918354203,29.041389601378032,0.69
5.246009745780175,7.755513174802746,8.454223823731555,29.07036125278412,0.691
5.247327444099452,7.7598880338199185,8.454778021398404,29.078017100532485,0.692
5.25400013342003,7.777814259221351,8.457587394673222,29.084812199631727,0.693
5.266348321844782,7.801502491422046,8.47461683554492,29.11720779084599,0.694
5.275355610442008,7.806043626871406,8.481816300108052,29.1731360090395,0.695
5.277592431801448,7.818419147042549,8.493598300235147,29.194443474766494,0.696
5.277810014277267,7.820393697398172,8.49681397847873,29.20856052979492,0.697
5.28416300234329,7.820657130677338,8.50652263946316,29.214541048376315,0.698
5.290440142068856,7.831657864314014,8.507051012672578,29.23062364231039,0.699
5.292006742122079,7.843114202513124,8.524130850220129,29.27841101210284,0.7
5.293808402430454,7.852508688748051,8.526232981652617,29.335056695394123,0.701
5.296208858610228,7.8629995912268775,8.534147163838679,29.341670095812187,0.702
5.302615287731661,7.865306094590208,8.54080905710708,29.422220109788142,0.703
5.303932256003368,7.884952698057716,8.54429884133565,29.422953013789744,0.704
5.306287873723497,7.888889565616214,8.545093813079236,29.467297295703013,0.705
5.312105304825896,7.904401173273601,8.547174677756477,29.53064577998942,0.706
5.317192643011942,7.972612817191716,8.554724678747084,29.697877800939743,0.707
5.324001897190856,7.975776989747549,8.562753080245875,29.76015635213254,0.708
5.324785560049248,7.996003601087828,8.57585977808499,29.76111456593404,0.709
5.335458284697591,7.9972522130488395,8.605837254022385,29.78904817653177,0.71
5.34108983611696,7.9992017080975915,8.60591417741482,29.807668669584444,0.711
5.3413697413107535,8.00067494034444,8.61770605822005,29.826706942672462,0.712
5.345412506887121,8.024175096592066,8.618240747957058,29.85723718155871,0.713
5.348524028572363,8.041820099142205,8.620240826367532,29.8604057581712,0.714
5.349586937095614,8.04631684270269,8.63470838227682,29.97451284665977,0.715
5.361396666217005,8.052632348134011,8.654407471395317,30.00128645118261,0.716
5.36153688300764,8.055226524573607,8.674863339014294,30.002916405077062,0.717
5.37227434237116,8.057980286494296,8.696022587027873,30.008394516845502,0.718
5.380677093084596,8.082598307987382,8.715608770524701,30.03240377270992,0.719
5.383356229532965,8.119403633925096,8.72667773595892,30.075089273209187,0.72
5.38365176283938,8.155136916720306,8.7295571551553,30.077850014713743,0.721
5.390453451024713,8.15738285794615,8.756009562517637,30.084272101053315,0.722
5.392707607164524,8.202271600208618,8.769058001961124,30.106828351258315,0.723
5.393728785072797,8.208822849971348,8.788334917962949,30.161506753559884,0.724
5.396955547808814,8.213953397169924,8.834845446464167,30.163414675875,0.725
5.406446652930349,8.215154576359808,8.856159342975346,30.182669878831994,0.726
5.409476377234678,8.237876416760324,8.867486255321944,30.201635862486373,0.727
5.412880068320495,8.240710443961682,8.903695718421494,30.22385134358319,0.728
5.418380733316733,8.25583103815653,8.911288708677226,30.261372853070927,0.729
5.422430183897104,8.25993629687297,8.925908314634055,30.35849450633517,0.73
5.426833880649221,8.260441504472578,8.925960284710541,30.44273320002713,0.731
5.439943392694706,8.268696309420415,8.944027461736635,30.488184657640303,0.732
5.440539785745369,8.282761349086174,8.948795880084868,30.56770537325489,0.733
5.443515223212434,8.28373717434301,8.961511679001498,30.614793148761155,0.734
5.4447426288752085,8.284317275528059,8.966746811231866,30.64464444148172,0.735
5.454002841613316,8.28519978723572,8.970407536958373,30.66898325990561,0.736
5.454920960665926,8.297619686854011,8.976411510326587,30.723361983017064,0.737
5.466264155747275,8.30360115704105,8.979577885261165,30.75121003001305,0.738
5.472996517888855,8.303895823292793,8.984307261345164,30.75562820252423,0.739
5.487580924396971,8.306298148586741,8.988223980616137,30.80326824062117,0.74
5.488720044941756,8.309739655409958,8.998914735996822,30.813775179124345,0.741
5.488851487479629,8.324521020495686,9.000790220260168,30.835821435010217,0.742
5.489698697518295,8.331197561814822,9.019592044495472,30.839649681629204,0.743
5.50131290444087,8.336878914886281,9.03291178724822,30.909390312993168,0.744
5.508573222897604,8.340629681393589,9.051918861359022,31.0489640700614,0.745
5.510508626353264,8.358560742807297,9.064711098105036,31.06683445113466,0.746
5.519341760571788,8.363129551193008,9.06959589563985,31.07013575965076,0.747
5.535119714878232,8.37791334353068,9.07990745092273,31.089663854890063,0.748
5.539529307354202,8.389357516482562,9.087321295541424,31.163284676864343,0.749
5.543998099130585,8.409920296426595,9.09835399588995,31.19501477388448,0.75
5.55735193148359,8.415870486182671,9.113034284848284,31.244544866238,0.751
5.5668145540306,8.42172690804562,9.120660049463757,31.27048290701014,0.752
5.571967093705091,8.458676812364448,9.122449769554342,31.27448712029205,0.753
5.573975613857278,8.462906518312959,9.125323758926568,31.335730234917342,0.754
5.582071621537347,8.48113782590978,9.126496187190376,31.35624660409494,0.755
5.59938273207262,8.508960571390158,9.130750644781456,31.492678533732875,0.756
5.609710410443872,8.509893568681024,9.178287368138006,31.56726287287295,0.757
5.632245295273799,8.525938599044318,9.185465221575068,31.6945187992511,0.758
5.635544442814947,8.560569453540827,9.237212492182657,31.70331675014646,0.759
5.640663363462997,8.580120300693595,9.242122133891916,31.96876584209525,0.76
5.648572250289083,8.586783265306108,9.254283813231009,32.05374588264249,0.761
5.663308538108897,8.615741258039199,9.256915902933056,32.15557834127363,0.762
5.664978430086109,8.63723458414155,9.264140895785289,32.234082881466,0.763
5.680510620061552,8.650622677032848,9.26915499683145,32.33611024713621,0.764
5.688145555257631,8.664017932294987,9.280824224907366,32.36851380993969,0.765
5.693634510754482,8.68029136779506,9.293581198755536,32.70901919971301,0.766
5.707783290604641,8.681523884574034,9.294081449017185,32.71748011200142,0.767
5.714401070019732,8.683429737820502,9.310956753228954,32.76500019913547,0.768
5.723171925522063,8.684293922835163,9.32497263200982,32.827701957157096,0.769
5.73182224174762,8.704894008611417,9.393002525805423,32.84443355190569,0.77
5.74339756824115,8.724169632659411,9.394096972428462,32.84559129648253,0.771
5.749129906195174,8.72852635664301,9.397695238818258,32.91054985327532,0.772
5.75764347158844,8.733734394530554,9.40383396200534,32.962582809524406,0.773
5.778337509515344,8.733843847981888,9.403923036407305,33.00550938738165,0.774
5.788142759815143,8.743824620003826,9.411871538664505,33.0301899256561,0.775
5.789170051981483,8.795290150677424,9.427108669416535,33.07159179522155,0.776
5.789616599937437,8.798040553025794,9.431331520359896,33.316051243684,0.777
5.789987696952371,8.811392394811325,9.459509678585633,33.35274859965615,0.778
5.790362165373496,8.829702655094328,9.525603457986476,33.400004810538064,0.779
5.795345512057424,8.845406864292837,9.529878001609218,33.40876346951982,0.78
5.796774810903807,8.86572914767535,9.540915170464883,33.43688238451988,0.781
5.802376243422216,8.873605348381272,9.54491800278188,33.63748073352374,0.782
5.806097017322884,8.875128726761595,9.568567710928036,33.64998486083708,0.783
5.819736374814724,8.877999554184669,9.568728092404369,33.83270461627818,0.784
5.826399810403431,8.888017510674018,9.578304123443214,33.95433690862943,0.785
5.831994947725742,8.894820391250631,9.595669336256112,34.05381942324685,0.786
5.833298789441158,8.90479593529372,9.603927830352108,34.14851638536297,0.787
5.864948812925071,8.905777000098087,9.643387492088944,34.484744901869234,0.788
5.871362116326197,8.993561232129162,9.643555775528364,34.543880393242844,0.789
5.874803704756598,9.005336394466042,9.648319623314917,34.62361693816064,0.79
5.885572052405935,9.006130608856745,9.653293548506731,34.70710841771105,0.791
5.885883818701362,9.034449866176343,9.673200291117585,34.733973698000035,0.792
5.889987601092336,9.035171782813208,9.751325227647824,34.745099820917595,0.793
5.891363837068816,9.036227795313023,9.760639016326934,34.80419031831879,0.794
5.898228943511024,9.038406479837418,9.767563478059884,35.07475692727219,0.795
5.901752406112202,9.063037101937445,9.778600554829058,35.14812849959543,0.796
5.92135684994106,9.063595184098627,9.793648105166316,35.187886410012965,0.797
5.926152368097103,9.096506247392346,9.842720918010984,35.19882916723058,0.798
5.931867890213899,9.208866387270211,9.88113521392618,35.34047713241175,0.799
5.945723349451648,9.224368061617456,9.892141021685232,35.399177735765136,0.8
5.951272553404687,9.230354612271082,9.941612320643411,35.60748860903909,0.801
5.956499321999281,9.237333852612865,9.942514049814148,35.84508885346662,0.802
5.956755632947437,9.237386806050301,10.020901926657595,35.88150908173164,0.803
5.96913527917719,9.246376079937582,10.086532816508743,35.92435950809227,0.804
6.000380055522246,9.265051140961184,10.112037858563152,36.05580810224474,0.805
6.000877622256797,9.313572589907489,10.123758613860272,36.16363861817543,0.806
6.009334745131291,9.332209460005748,10.126613232738045,36.3439130270536,0.807
6.011180630349136,9.361316141638957,10.127636000033776,36.483371975914366,0.808
6.013161417693509,9.366039102678421,10.133691191423734,36.58801850675766,0.809
6.028000090102654,9.367489063362532,10.162346233342811,36.61784867502145,0.81
6.029803356221783,9.382918824561845,10.168149665936388,36.7302648430744,0.811
6.086483119030338,9.387252476169193,10.178512035083989,36.88343666367227,0.812
6.090641004009775,9.396795207086912,10.187514491832651,36.91396848716424,0.813
6.099787245242138,9.459160254874071,10.20387051932071,36.97170605085238,0.814
6.11516287322256,9.463039025738102,10.218784147451244,37.02279794509426,0.815
6.115424175710651,9.48804044269847,10.232985097530388,37.59845086735404,0.816
6.117950374703304,9.488271591706697,10.251770548554806,37.641052586852496,0.817
6.160433412313422,9.496118876867769,10.266261728938431,37.70618042465476,0.818
6.167772361950667,9.502586262162692,10.266686016113898,37.78647232361137,0.819
6.199061861431159,9.526804219422093,10.268993201702296,38.02267072253704,0.82
6.21149432031657,9.532044444933572,10.281353764029364,38.29405960856708,0.821
6.211910938522614,9.545124604063776,10.38864598292717,38.296780364699046,0.822
6.223995344743467,9.580486201240431,10.393423849808896,38.31478718898583,0.823
6.23123285588184,9.582492699565368,10.397574722650544,38.35026609718332,0.824
6.247557060798445,9.591033842559847,10.422892017986294,38.41819985311167,0.825
6.259351595464975,9.598138100547548,10.425201198538252,38.65466644840406,0.826
6.26717159798065,9.677769368987047,10.447844242539302,38.7909023659404,0.827
6.276364805857587,9.723705939225288,10.459309269267184,38.79384438048624,0.828
6.2983657335234895,9.733483913610726,10.474222962843823,38.86995001743718,0.829
6.328030370980399,9.765175069910825,10.531008661795552,39.03302195347787,0.83
6.335785730904823,9.768079710678826,10.550798563887868,39.06228435462583,0.831
6.358434088866111,9.768589662252637,10.557167772824148,39.07169467041608,0.832
6.36468054161408,9.775316282781523,10.56783969511241,39.15804543074737,0.833
6.3726956176290885,9.799316109980513,10.579552278852775,39.2947999717773,0.834
6.378862254361214,9.81484686709179,10.601471699015274,39.75922056502592,0.835
6.383189719524593,9.839183122745553,10.615306882074597,39.7951836963333,0.836
6.392862362538788,9.860235294485147,10.63959401978354,39.83347052847969,0.837
6.419912418558189,9.88564321314223,10.651463837756694,39.95624451459899,0.838
6.444181822956959,9.918564992226695,10.713380183542927,40.009931359839946,0.839
6.447595799073885,9.9603047121136,10.7157583591583,40.2090212018238,0.84
6.453510347301703,9.965183855069453,10.74591923393826,40.44526585759421,0.841
6.466305826271182,9.977389815578627,10.80961654189027,40.45931186770949,0.842
6.47830175785824,10.025842783536199,10.830198632620585,40.47854627141975,0.843
6.478984429524298,10.03396716669774,10.846141046436674,40.5689153439927,0.844
6.488491438063068,10.03944266100309,10.864702208022027,40.828689388847,0.845
6.497325836466481,10.04936796446818,10.87017765231218,40.86752748984561,0.846
6.506985197327534,10.063987811901237,10.871274133171871,41.019714677961176,0.847
6.508423022609915,10.0762661328378,10.89202169320148,41.35285847203442,0.848
6.520206097764719,10.104511347122827,10.947936317158176,41.6550779437161,0.849
6.523323735206933,10.135570957433313,10.954294201323153,41.74350410677042,0.85
6.5348930365649895,10.154097196250413,10.966899798922048,41.85828191183195,0.851
6.556125569618143,10.194698623407655,10.97146440548054,42.02538554986925,0.852
6.569097132785441,10.206621225313386,10.987444383694058,42.20628119784824,0.853
6.57330522557826,10.208251842053976,11.006535829188543,42.67576009777184,0.854
6.582594889424781,10.225001524815704,11.04614342116578,42.80556931638679,0.855
6.582714976501,10.229337252247596,11.069096668199778,42.98451616265311,0.856
6.585224804182725,10.288131335481909,11.08370901646884,42.99034916288195,0.857
6.637039393974515,10.32218677994674,11.095964268863987,43.02466621884315,0.858
6.644179958365614,10.44341737150565,11.166819611178717,43.19733127330291,0.859
6.646593080795856,10.501175308566085,11.1840941693917,43.31362857632868,0.86
6.65017973551557,10.50619158868112,11.188483963542648,43.43410995209994,0.861
6.71256236179496,10.511310694840416,11.192115247874025,43.46815303464365,0.862
6.72294762071943,10.54204914553274,11.210442294570896,43.47181583290333,0.863
6.741275443042701,10.546536566881121,11.218860372670996,43.49961859910879,0.864
6.753123540818905,10.556423477554574,11.237130618644482,43.57198903779658,0.865
6.754011078295888,10.580641501493952,11.243669691246282,43.73814457489888,0.866
6.760634185529865,10.586174150851088,11.245863847679452,44.14003424356274,0.867
6.772687433949426,10.628071111863198,11.25877718817718,44.20654760803225,0.868
6.778668273121093,10.6584575363618,11.27315844764493,44.35336740298825,0.869
6.799680049570569,10.691510196781717,11.289310065081652,44.4502477711587,0.87
6.836951647987278,10.697584535453384,11.33529112706739,44.53975446018695,0.871
6.837395792331668,10.705347580531097,11.373689701300917,44.55364838253919,0.872
6.869144256604282,10.707259255014778,11.409908873560749,44.74760187766149,0.873
6.88968042918663,10.70963744202962,11.477246550765706,44.80021961522925,0.874
6.916702610823489,10.779154069259842,11.545294498636206,44.838133997284615,0.875
6.97754390958384,10.827337070402395,11.558114580708729,44.96009854843831,0.876
6.983735053070724,10.88079252716793,11.59250142881579,45.011439895425525,0.877
6.9848170348941485,10.910202640001144,11.612885790439064,45.15781767009777,0.878
7.010089494366135,10.91224740083863,11.622390924305618,45.280392156641895,0.879
7.011061821218888,10.918199767455315,11.684321705569534,45.33161044702626,0.88
7.01738393031784,10.944342692972631,11.731837142748546,45.5318754144742,0.881
7.029828131652143,10.952284147326724,11.752315902522376,45.86341657582222,0.882
7.042941141406443,10.960698501686755,11.763314526268884,46.1009035694344,0.883
7.056040844363329,11.00187325843797,11.7970738513198,46.16419854538297,0.884
7.058208300257205,11.00346955040053,11.810507175086354,46.23356739622736,0.885
7.059783405939958,11.05164018093431,11.818799763362383,46.3407070999474,0.886
7.114644739581694,11.055926541343412,11.837519020084017,46.41475244626263,0.887
7.146076353939497,11.069511822451185,11.957601570061511,46.68755588752974,0.888
7.182505423393023,11.091653656161874,11.966143794963257,46.75350750075658,0.889
7.186393419692251,11.096893171641264,12.060982661953442,47.29098204306802,0.89
7.198764911752705,11.105250519100778,12.072864698433587,47.3042768490637,0.891
7.254663295641362,11.132240265967434,12.105908137476469,47.346045121912006,0.892
7.300577840101666,11.212200715545398,12.114940348891547,47.36225556892828,0.893
7.3229162066191185,11.215566901604392,12.165281216035233,47.36498268080349,0.894
7.372785457600965,11.24450049232973,12.216150190492272,47.74892250975068,0.895
7.384148481087918,11.280953100892948,12.26435988067606,47.84697907287303,0.896
7.402764269773213,11.33052101993655,12.298594762594895,47.98445328095352,0.897
7.419052478541215,11.33444781999423,12.319064188750309,48.12998513333631,0.898
7.426764694827811,11.396243217458485,12.433818386391875,48.23763616844843,0.899
7.437004564799221,11.397548199052336,12.44681756199636,48.272524305756384,0.9
7.437442358013591,11.426637872908433,12.45618834910006,48.45499578635808,0.901
7.448568539424827,11.438405121374226,12.46608174948846,48.64541746957236,0.902
7.455838331476745,11.499315104350636,12.487106462221051,48.89966130580086,0.903
7.464680016418779,11.523859313146291,12.51758466563948,48.92407625366373,0.904
7.475458773375984,11.557315024180603,12.532860213129275,49.074785046358,0.905
7.492852591706492,11.60844300622111,12.606682784599911,49.30372045881498,0.906
7.5279991539916224,11.61264484238659,12.672515593514351,50.51333529059765,0.907
7.554578874549507,11.612904463179401,12.731670012131865,51.14267774450927,0.908
7.568410713942055,11.6706895744304,12.779476364103642,51.49231824816473,0.909
7.568498205018746,11.70246649382635,12.829645392353424,51.52279611440649,0.91
7.609336254464024,11.814514788713778,12.85895372906658,51.84864262912043,0.911
7.627469639292133,11.93254563389674,12.947633571526982,51.95928312616381,0.912
7.726398127641352,11.986930834938745,12.966833183737972,51.99234913182742,0.913
7.728599239817403,12.205235514263753,12.98974458969096,52.07655021749292,0.914
7.763685612667087,12.224596156841944,13.106890458879938,52.13171964869932,0.915
7.769909644838602,12.277524290297066,13.170688087685807,52.454551109109374,0.916
7.780261603695547,12.282168358214527,13.171270640153208,52.471605820275165,0.917
7.810974794003652,12.291732909512165,13.336150023568798,52.90419796664317,0.918
7.82163790603998,12.30836756669935,13.486617698123906,53.94478308569386,0.919
7.848517148711442,12.331645921869125,13.5456479582045,54.04248417751614,0.92
7.88514989879103,12.340644344884524,13.589726109640685,54.04602571842082,0.921
7.88561115477722,12.351601158917637,13.63829502968234,54.335214441813726,0.922
7.885761971691406,12.488220612542822,13.745540223074574,54.4805431247332,0.923
7.9022462677254435,12.504814125387162,13.764356797182517,54.54059215176949,0.924
7.980049464431357,12.574077807720665,13.865222584305116,54.96354402046156,0.925
7.987474721140459,12.73301282395218,13.886037403081833,54.9874716765106,0.926
8.007365858057211,12.759915603220254,14.010668614029528,56.09537999999659,0.927
8.028524175811235,12.792458582519835,14.136323355398943,56.33897303904232,0.928
8.11803736350729,12.806107896165082,14.144192233620204,56.5399914113765,0.929
8.201761647299069,12.85800736315045,14.243422402919984,56.72162104982563,0.93
8.274616699770583,12.912730886239077,14.271391046799137,57.03860376098006,0.931
8.311329417504469,12.9366682714063,14.426372786661677,57.100983244094,0.932
8.351886254833705,12.945702753376052,14.600240112321869,57.14774364761097,0.933
8.35721275028766,12.962063065068378,14.668074636590612,57.18314420732246,0.934
8.381622762249206,13.220427642293155,14.729755677044444,57.22799064244194,0.935
8.3894922992119,13.340693845771256,14.764257008773535,57.27297554719704,0.936
8.433073250610049,13.48845281507732,14.781987204876415,57.52810365074753,0.937
8.460283773466891,13.630340236759814,14.806719604261566,58.72654490461685,0.938
8.481864835256449,13.667012973177387,14.854550672371348,58.79508839980856,0.939
8.508323253022006,13.713266915875176,14.855865653729218,59.72333608371704,0.94
8.67058028130371,13.758206187306946,15.093951068939178,60.57470181711497,0.941
8.682767105828468,13.856139741529347,15.419567650979683,60.93657387116095,0.942
8.689323637712926,14.05928889037491,15.48457364099998,61.595548603981634,0.943
8.728084572586916,14.079024365651005,15.702813056123608,61.62551846812289,0.944
8.773448247994946,14.112202892094107,15.744101541415182,62.05624727318322,0.945
8.784855187088143,14.323810351308705,15.84401852677352,63.74362079378839,0.946
8.809124024433785,14.748609551344341,15.89527643973326,63.82190926614158,0.947
8.883021262922872,14.988455173218455,15.900896470586632,64.30813070833638,0.948
8.940481727959648,15.059568848432418,16.063586521738078,64.54532891913473,0.949
9.003872375016394,15.232062623758146,16.4739570667809,65.90780621441617,0.95
9.035666086287067,15.650218010500502,16.79458652417256,66.07285689101421,0.951
9.114676606803924,15.711619189785058,17.185754916722786,67.61007955987749,0.952
9.131748174441809,15.72208734244351,17.365366146964952,69.74338805692341,0.953
9.315396484038846,15.760714240184223,17.41433326374369,70.37895542351157,0.954
9.381106288775374,16.13200937042885,17.67464309718554,70.41090500289371,0.955
9.493513208313308,16.21095970526865,17.75253968763205,70.75129437799907,0.956
9.655459914448862,16.494509656809328,17.80265308279231,72.41725307720841,0.957
9.743537691055929,16.752352163345318,17.966143806173985,76.05083845930164,0.958
9.746295074218816,16.985180712724897,17.998749587793583,78.19495127964967,0.959
9.77711722278976,17.02801549690562,18.421376328191347,78.81087414183307,0.96
9.90410989374248,17.371445825348594,18.745447584017487,78.88874366598893,0.961
10.150557340984426,17.59619431146648,18.80094233505114,79.93310214848668,0.962
10.431742125445425,17.791448815445257,18.884645645707607,80.26569344492793,0.963
10.659888391356766,18.05292982145921,19.36465896692625,82.08981029385745,0.964
10.822998998588982,18.086650192324523,19.563320273476855,82.96530816205964,0.965
10.842974789800843,18.16683274715081,20.29596510487763,83.4545038542413,0.966
11.038567017817831,18.291325095847554,20.840373676895226,83.8578986955586,0.967
11.281409890284316,18.731670464894982,21.850445450600677,84.7300765124096,0.968
11.848445323748567,19.194201627579737,22.06961111560353,85.61531406594617,0.969
11.996407706450638,19.266852559374414,22.282138935408117,88.77736149530719,0.97
12.176779216323158,19.331649818813567,22.41043551230716,89.70257183351322,0.971
12.363690630873029,19.374684580525063,23.36166225183154,91.41859866564651,0.972
12.396936146872896,19.55723014279955,23.57745388686022,92.56514349852615,0.973
12.428923818675136,19.904049611602538,23.65645552276993,92.59885551320468,0.974
12.703665774904888,19.943670111602117,24.00352186102467,93.0726468166877,0.975
12.801241846814667,20.022431914679174,24.12668225484283,93.40542194798005,0.976
12.839764201492663,20.157215186569005,24.19549137848618,95.2896534757956,0.977
12.897685813972478,20.291502259443504,24.43152666886836,96.44546032576724,0.978
13.140283888457375,20.521528270891633,25.243541742947848,96.45209871747852,0.979
13.360391259306056,20.607595570360846,25.710707702293828,97.71068921598172,0.98
13.457260788045623,20.64995749309279,25.952950332543683,99.8970094486433,0.981
13.477226145592276,20.651154934385595,27.60051665623237,101.97481649378452,0.982
13.53098463684546,21.07390111568081,27.897626525470795,102.0615046814875,0.983
15.216817442128589,21.399233823114987,28.01568429511947,106.7815178355928,0.984
15.248165607695906,21.78199347692227,28.3215992372512,107.78559947265003,0.985
15.59502109048496,23.98384316687767,29.149763036048085,110.91690144806968,0.986
16.099515731311502,24.54460471578589,31.74556269608369,114.12083903722932,0.987
16.685717243106925,24.664068081846686,32.104993519392195,115.7890001100031,0.988
16.856186691592928,25.213715292383327,32.57211742345395,125.42036176343076,0.989
17.903754558275004,26.163526301676697,35.07071675904177,126.16910523636284,0.99
20.581969956218185,27.37453912605112,35.272168979556696,131.25366335134808,0.991
21.06756574998368,27.837301273245348,44.16954417072386,132.38511733686946,0.992
23.56609382215424,28.258212285764138,45.55968296926286,141.55961629929396,0.993
24.48027342495752,28.517895027449566,46.06540095179855,158.2697503439547,0.994
26.45668791451605,32.12513988136859,48.305707742258505,177.37956704848258,0.995
27.835110392425268,35.50944360220525,48.6906912490149,181.15676102511736,0.996
32.8839467380645,35.78154008581934,53.70910921511738,187.77149506352345,0.997
51.95357212546031,53.179018666270586,56.69683609750753,207.1883223622253,0.998
63.40276891584296,66.45624463441564,65.24810901088965,318.09576083537297,0.999
100.32085815983422,101.90812094751664,102.2476554589623,347.97429488529303,1.0
347.97429488529303,347.97429488529303,347.97429488529303,347.97429488529303,1


==> results/mean_width_cdf_d2_K8.csv <==
mean_width_best,mean_width_fixed,mean_width_random,mean_width_worst,F
0,0,0,0,0
3.3782160520428883,4.3893729695943335,4.668841870052541,15.17877348457356,0.001
3.559595036102818,4.615346214930465,4.788669776357822,15.896448843716096,0.002
3.560626364479396,4.807175248589948,4.844702819538695,16.057558268780824,0.003
3.6015450380488114,4.841406572493619,4.867712608595717,16.064554601826757,0.004
3.736466751563346,4.84834740161631,4.871048456735185,16.08816612513922,0.005
3.7605898271097207,4.94248696485945,4.926558195111841,16.232403203049174,0.006
3.779923570968423,4.9948441559251044,4.946193873878759,16.3697919867536,0.007
3.826081018359599,5.001502726800544,4.94868418237435,16.518105148910376,0.008
3.842629607444531,5.104161206327169,4.980445886230768,16.593634041102824,0.009
3.844658133277684,5.1199484175270555,5.095024324146978,16.657386948845158,0.01
3.858887844576675,5.124078410497777,5.202081220865736,16.867096719982616,0.011
3.870479649361147,5.150908676248507,5.215128756950586,16.899318089794072,0.012
3.895746120078074,5.1652029603353435,5.262134969509493,17.02775110989402,0.013
3.903158799911699,5.187281386094021,5.307960515476595,17.115722141890426,0.014
3.906418615978326,5.215842468979882,5.321683460546399,17.2592830767732,0.015
3.906747333659832,5.2649665869340945,5.324645262457287,17.366498620792065,0.016
3.920120621869197,5.274440066101018,5.324917300190401,17.45142864362796,0.017
3.9210053206990296,5.277598971937515,5.366035854705146,17.54241270538629,0.018
3.938774250342084,5.282725787923935,5.367468304727032,17.742110655944657,0.019
3.9577934686412126,5.294391084712217,5.395044734558814,17.76809086169509,0.02
3.958528970718562,5.303521074678216,5.399889014992015,17.898866700265923,0.021
3.990699261885184,5.3096494945088795,5.447963472033743,18.02648998492204,0.022
3.99524962876491,5.310075024101507,5.477637338150939,18.04028600105516,0.023
4.032620990165924,5.312675291738023,5.484058936509721,18.156018724643,0.024
4.041007368158908,5.339206485969986,5.489683386876173,18.33644398080231,0.025
4.046632060535392,5.34752884220538,5.508633947846213,18.36495492303375,0.026
4.050637158130543,5.357275326743754,5.5159070638117775,18.607056410174756,0.027
4.055435921272734,5.364891023465516,5.529361279242325,18.617611438564403,0.028
4.061827870715523,5.386744688068822,5.531908964203484,18.621570579516614,0.029
4.097775957490657,5.428630488753368,5.544011192935738,18.82773503057586,0.03
4.104503525466574,5.4291966074779845,5.575266188381761,18.899489787679556,0.031
4.106287925496055,5.446853338201543,5.598224545105273,18.94653926936141,0.032
4.115742747790521,5.447662753379969,5.613253978226836,19.024517835808496,0.033
4.120737228493081,5.463191416899876,5.615110179885152,19.06220591895691,0.034
4.131717195892739,5.476834705313487,5.615742953889477,19.115503095374702,0.035
4.1410771983038845,5.517395515718387,5.62534712486233,19.20873605728636,0.036
4.1444145668199415,5.5262261283329375,5.633179574119144,19.21302331772626,0.037
4.149498820579151,5.542381987313696,5.640377995639826,19.240781714167472,0.038
4.151903330734415,5.547458827299922,5.656280245163855,19.30472797835728,0.039
4.16131180754148,5.556067204618204,5.661193314330963,19.32787107691866,0.04
4.164054324408534,5.55746404576819,5.668200802267874,19.377449099682064,0.041
4.168271658957109,5.5584444177619945,5.680380092377573,19.391880835927857,0.042
4.173701587029203,5.571084158537627,5.6883001140241305,19.455055476425866,0.043
4.180865340686529,5.576387148927046,5.695261345244982,19.47801991296912,0.044
4.183120304784304,5.579374504213657,5.714560063983824,19.484062684661858,0.045
4.188424391683537,5.6012552874742365,5.750509732366194,19.53102557582873,0.046
4.189156697436509,5.6100602861022075,5.756730763147422,19.607573223432315,0.047
4.189226624139371,5.633215650832341,5.757401314708648,19.612863944461417,0.048
4.195881558740771,5.637603375567861,5.773551193672296,19.650100658838745,0.049
4.19899637565694,5.638600104396762,5.782940774264565,19.650928986567124,0.05
4.199782173218515,5.642646374440828,5.794036444182312,19.68779218508008,0.051
4.201908250211791,5.653868757584258,5.808856066434826,19.74017569006452,0.052
4.203010569923908,5.656671515678926,5.824829557055754,19.7636593285242,0.053
4.203721996512451,5.662972226011593,5.834620891702174,19.809810832105484,0.054
4.204260506820817,5.699414383818658,5.867522699379666,19.842085198081787,0.055
4.205598042039164,5.704642403676252,5.87990695728925,19.95453396428872,0.056
4.2073612398159845,5.714880510200491,5.880040148578705,19.96977494910014,0.057
4.209553657301328,5.7172973713465485,5.882005115974634,20.00409857716282,0.058
4.2101025308164015,5.721550641571795,5.887981984780653,20.00896727182112,0.059
4.216060988910485,5.722014607914426,5.892690217357036,20.038596928428348,0.06
4.218100727990883,5.723402146875597,5.914357870879659,20.04498793633056,0.061
4.222802128671297,5.7448806182311225,5.914524131550822,20.078659874768025,0.062
4.233916510513561,5.7577968164737525,5.917344990647338,20.108661861413232,0.063
4.241187228557876,5.768405546461386,5.930594790901804,20.133275270878283,0.064
4.241846686490619,5.771143245596376,5.950735692972319,20.1543358123074,0.065
4.247450804865908,5.7718126914380035,5.964652000713703,20.20453046956131,0.066
4.247570524849162,5.7817658011830355,5.96813333670644,20.3116726772003,0.067
4.251615008925043,5.795914064071427,5.99606901906964,20.313184381372785,0.068
4.254809383044851,5.8368168015805235,6.017246436938019,20.39162261539057,0.069
4.262988044771674,5.841559876278225,6.023155841515243,20.404945172554832,0.07
4.263820305159725,5.844575370103461,6.023178141378236,20.51473171807325,0.071
4.265726500001205,5.846110224034224,6.029714286509425,20.53655519234652,0.072
4.267910875189477,5.851165521707885,6.031795308615897,20.55416750839142,0.073
4.274920291392116,5.853774609748297,6.033851270199681,20.568920781398575,0.074
4.276462792853017,5.854286923737268,6.035237473519239,20.60917168679968,0.075
4.287165353476564,5.859885397286202,6.04007810079542,20.65271991122505,0.076
4.304695521586721,5.8637288218361086,6.045750738625899,20.66233655142416,0.077
4.305923783100929,5.8692205827527415,6.050900392410139,20.767511569156017,0.078
4.3083198198839465,5.8733982859517475,6.070126291112717,20.791432683323805,0.079
4.314758809662749,5.885450647535671,6.085254532013694,20.810961465859386,0.08
4.316371416900579,5.89263524481511,6.102745162175221,20.863539284594385,0.081
4.318064283870103,5.894562261816816,6.103875614889724,20.89937798614497,0.082
4.323209290162239,5.9162573766806,6.106667171251259,20.9010898713693,0.083
4.331793454528062,5.942394730356959,6.122597772348464,20.94568360651175,0.084
4.335476288462936,5.952691866925125,6.128824118001725,21.00587401075147,0.085
4.3368796141609565,5.9587341709891115,6.152389625732027,21.0413465273556,0.086
4.343196948987029,5.973497279442684,6.161078905620643,21.095427336749857,0.087
4.352088969641267,5.982497233378848,6.174646640173558,21.230469186300493,0.088
4.353159489967963,5.991429413193766,6.178768803320272,21.30783403974616,0.089
4.356297401398935,5.992692133882026,6.181887595230137,21.347313323907137,0.09
4.372823521633628,5.9938352585177395,6.187157715939876,21.400145749331664,0.091
4.373047885056487,6.001632003292717,6.189018384318507,21.419284965720948,0.092
4.380640178224906,6.002400581033826,6.190847526230937,21.48203175323137,0.093
4.380848345496959,6.012748184468959,6.198026212752612,21.4831724628946,0.094
4.387946712527969,6.020371614368699,6.210841024235331,21.51738401399827,0.095
4.389282679483094,6.02881343395636,6.224290864756771,21.59542715999604,0.096
4.389930272313089,6.0398782653444485,6.2244777699871285,21.619286536055736,0.097
4.404814388547028,6.050656740217485,6.23034723659317,21.650966797620068,0.098
4.412645369585541,6.056336418160575,6.230465563901926,21.676953177705087,0.099
4.413316694395698,6.073951798034695,6.234177885351803,21.70633227648003,0.1
4.415588193699699,6.084249037760719,6.253368984145313,21.706987684380916,0.101
4.416085346761105,6.084972895249657,6.277116021042125,21.713556249580414,0.102
4.416715182982787,6.086782065218141,6.279826587628756,21.75090747258184,0.103
4.4258383549211375,6.093287246623638,6.280100230094446,21.751038650547358,0.104
4.428672905520881,6.094249736704492,6.293295751530544,21.779497073774262,0.105
4.42989544524966,6.108950013447421,6.293811577194039,21.78586010038317,0.106
4.4334931153378605,6.119693244221235,6.302239503780133,21.897671591469,0.107
4.433745870344827,6.151482498884907,6.309194985201707,21.931088536618336,0.108
4.433855475188095,6.162845129850228,6.313336883042602,21.946149153760445,0.109
4.43394187314019,6.172226162398595,6.318767319279253,21.98892514707949,0.11
4.437387896974855,6.184610122501285,6.338525081359705,22.001890829502894,0.111
4.444939083851575,6.184735508056517,6.365889584275937,22.03204319296941,0.112
4.445294595867956,6.1854509905760375,6.367272166065594,22.139482933658893,0.113
4.449839122450498,6.190513344876669,6.384398524191942,22.176626048670705,0.114
4.459173058983259,6.192632736588878,6.404927378475259,22.186149485643416,0.115
4.459496373121435,6.194479628121696,6.410234985852255,22.219653222241448,0.116
4.460828566790141,6.201679382819355,6.41272483025772,22.22573162435908,0.117
4.46117965013466,6.203546659722684,6.41969387618235,22.2988538271688,0.118
4.475323707614651,6.209064112739369,6.420203004023259,22.311786257800197,0.119
4.481983553818547,6.21626099602628,6.42418114957863,22.31308114653133,0.12
4.487232349371242,6.21702595932258,6.429061076037035,22.32744883697356,0.121
4.488258634866962,6.218743610021267,6.431204546730493,22.385801408514688,0.122
4.490983989915594,6.236562729661952,6.44069344559078,22.401613859571327,0.123
4.492884249454656,6.238943223900645,6.446553866705914,22.411042870631046,0.124
4.496415371769215,6.25746978670752,6.4541580655763084,22.413373937188798,0.125
4.496824761903656,6.257780595653978,6.461744982396758,22.415980210747144,0.126
4.505543301763325,6.261051981822072,6.468404720157469,22.44607006608176,0.127
4.507402077041594,6.275159961848883,6.468801295924903,22.4665012795448,0.128
4.511538396019435,6.2865214197852,6.469491354247187,22.544466446123728,0.129
4.518192919414852,6.28937852452873,6.469818376853191,22.55486593956772,0.13
4.521446412388843,6.2952390429375695,6.4730926752446525,22.58773216632648,0.131
4.521867218675495,6.295888165991579,6.483712750504399,22.694069227064336,0.132
4.531460703031441,6.308294990042217,6.48527676373002,22.80614870912304,0.133
4.53227203808537,6.308466491391471,6.4899601714163255,22.836266848996477,0.134
4.533540713613416,6.312138881929081,6.5141160694570726,22.88432549636869,0.135
4.533855714331218,6.31612446837113,6.5160026757058205,23.00591552896043,0.136
4.538440071168012,6.327234337537165,6.525037524175298,23.092047838623888,0.137
4.540009132285775,6.333555311487215,6.534093063080999,23.112070379339105,0.138
4.548619643172461,6.355287650314849,6.539298033367992,23.119252460040244,0.139
4.550517489385987,6.3564450902874965,6.540379531218861,23.18277223011243,0.14
4.552285095009217,6.35766887945683,6.544202212200219,23.215099241753293,0.141
4.564166185244095,6.362479891312396,6.5509356229727,23.215136889025995,0.142
4.567782322641624,6.372250156517215,6.553787236075139,23.22635597150082,0.143
4.580046233244454,6.374253243029455,6.564526343297254,23.24732894981292,0.144
4.584733985379322,6.381997799978529,6.569640604722437,23.28610375388742,0.145
4.5850331479070645,6.385574440727852,6.5765695934403565,23.289260884157866,0.146
4.585269975544897,6.387583233840839,6.578391653672052,23.377806942806117,0.147
4.588455893044924,6.387843171931645,6.581023124089883,23.39233792003152,0.148
4.595081373197276,6.390819575150822,6.586779442352818,23.405061382666887,0.149
4.59820777864016,6.399720079997648,6.588414172908567,23.420389590950865,0.15
4.5995394744029685,6.399904028021227,6.597072393359236,23.45708843387878,0.151
4.601620630424654,6.403373803616084,6.598108275085015,23.503256128596064,0.152
4.608916302504022,6.403398367238675,6.59925899327843,23.59898710492344,0.153
4.611206443949258,6.405505641542627,6.600750686233481,23.60951596237059,0.154
4.614258444237669,6.407666342108319,6.602052640432529,23.610096761965536,0.155
4.618361148618523,6.409259423685674,6.605093724916731,23.675646960177588,0.156
4.620772005408523,6.417375551474817,6.605169218411748,23.677597556757178,0.157
4.623948349508476,6.430116214534874,6.629229266000488,23.69661900044068,0.158
4.6265076063357045,6.431651384355976,6.633525882056582,23.70514926542005,0.159
4.626998571844306,6.432363286841253,6.634943622110082,23.722043085355857,0.16
4.62827367189862,6.432551030249456,6.636265129634291,23.753914306607875,0.161
4.6284684312480096,6.433149646059671,6.636282090201096,23.76689154744252,0.162
4.629785036011996,6.439104834785252,6.642703872591426,23.8195944766814,0.163
4.631987821957004,6.439491660656118,6.653768605641956,23.837935855323455,0.164
4.638542184928545,6.4526671543408,6.656184400542246,23.866057905392385,0.165
4.651030615736173,6.4583810231434144,6.659626138079006,23.874152956274692,0.166
4.651735195491307,6.46193742534758,6.669939024977867,23.928901741881145,0.167
4.651987009491137,6.483045019330576,6.6721780219812565,23.943931258372302,0.168
4.655634638439367,6.488466240438113,6.673055846389253,23.9706892528002,0.169
4.655876252975443,6.491099568433591,6.677158469829493,23.988432533795542,0.17
4.656066495331013,6.4989587627879155,6.686362328295838,24.021800301608508,0.171
4.657812080674347,6.500808715496117,6.686972896590096,24.10684804152657,0.172
4.662368169313169,6.504306868820503,6.689923520445565,24.127773419940507,0.173
4.664108030170057,6.506053683605895,6.693698346047624,24.14829823759677,0.174
4.673589052461141,6.531501792388623,6.708631312434547,24.196279446045807,0.175
4.679344897680226,6.5440730036971635,6.7092721463682885,24.235431607779816,0.176
4.683600454934276,6.546378949391242,6.709881356341306,24.23921477053367,0.177
4.683871661804639,6.546835064508691,6.710053166906892,24.24251226302519,0.178
4.68689719894595,6.550042751171369,6.710062801939221,24.284841826672796,0.179
4.693163063159696,6.56267638401844,6.712439264017424,24.303017778552903,0.18
4.696658464854645,6.573520612106742,6.71417814383176,24.335271196042328,0.181
4.698166603754638,6.573698091736333,6.714771462962987,24.346867458131253,0.182
4.698389686855694,6.573872979084304,6.7188541304744325,24.38411969287173,0.183
4.701192427406532,6.586853149870782,6.723451306892772,24.387587036951736,0.184
4.705817671193568,6.595074033355546,6.730758407425418,24.396399430251503,0.185
4.706483786526747,6.602998569588034,6.733895970748635,24.448019783842525,0.186
4.7076932183901725,6.616276633688967,6.743157629614376,24.46009296969704,0.187
4.71077434600787,6.6179152500096015,6.748879025729231,24.463447884595272,0.188
4.710867394685439,6.623465274295785,6.755750859627402,24.488370409871013,0.189
4.715558418769713,6.628900913077388,6.757423062439369,24.531430497791764,0.19
4.722128168122021,6.632968382258915,6.757448499160366,24.62216262788089,0.191
4.725595538703075,6.647159186710973,6.758809501195273,24.6625588672317,0.192
4.726273287261049,6.652986580426741,6.770129240305797,24.68171760221627,0.193
4.728729039360132,6.664767741799821,6.772998464808893,24.692755628370502,0.194
4.730107016759091,6.6718121131701675,6.775099152292154,24.828936709411582,0.195
4.734327384316837,6.6764121141874035,6.778672492677495,24.883499541922166,0.196
4.755004321001976,6.679953845195391,6.781352617508251,24.889128117744004,0.197
4.755444264405617,6.684944030412961,6.798394079086815,24.91112123638356,0.198
4.755974808865053,6.685580064613751,6.816543312113585,24.9444004595938,0.199
4.756701085308782,6.694548117239176,6.816557504601369,24.992028080819587,0.2
4.757887000071373,6.7165775896702575,6.826735554903057,25.01600716864553,0.201
4.76148140035137,6.717862000951251,6.837947405721051,25.099302357910357,0.202
4.770520891999205,6.7209483530660865,6.843925894960726,25.10471161590277,0.203
4.776478278964443,6.735356612410786,6.844506392377195,25.1320970984082,0.204
4.780466513490784,6.74372979645906,6.850098007354207,25.15734926115086,0.205
4.781654170976022,6.745943582743897,6.851394574129793,25.196931181252737,0.206
4.785136312370279,6.747672370517807,6.851533263786953,25.201689623350568,0.207
4.786111596980586,6.757133578981045,6.852739223549355,25.213922466844423,0.208
4.786737944289661,6.761182193804484,6.866232105427075,25.232934290570554,0.209
4.791734104806624,6.7710969359524915,6.868433675090024,25.254500994017697,0.21
4.7946173611206655,6.7909697327802725,6.869660638215283,25.275315559123435,0.211
4.795504159029754,6.793537962718446,6.872901466620624,25.30460254509036,0.212
4.802585119004087,6.7975559206151095,6.879527985841371,25.328353131385256,0.213
4.80298693122265,6.798883513903995,6.884673385601558,25.357274436111933,0.214
4.803369412505149,6.79945144001037,6.889854139014661,25.36141214878631,0.215
4.8069551875599,6.8063872715783,6.890947488750372,25.367101112981818,0.216
4.807139056853724,6.807796736222356,6.8954699104434845,25.39825991930756,0.217
4.811438707596789,6.808593168530905,6.901064297090728,25.40346772507372,0.218
4.812626971283349,6.809636600339861,6.901084866008856,25.40791799574017,0.219
4.816381187403743,6.819867789195662,6.90514931354145,25.4607285206549,0.22
4.820264556983882,6.821567274148635,6.918613641556278,25.461739998826246,0.221
4.826856156486872,6.828452864992278,6.9216391726879545,25.516065953031838,0.222
4.833785934539256,6.832815299720315,6.923175947572156,25.52112571503375,0.223
4.841446333769614,6.8362022145701005,6.923740103390341,25.548786160355466,0.224
4.842999578865442,6.850935153830751,6.932363528401,25.56822518788099,0.225
4.843993788240693,6.8565565450310375,6.936102787218542,25.60953234831361,0.226
4.846829447904413,6.860019945456792,6.944954057496712,25.640760328453855,0.227
4.849394001848692,6.860779183176619,6.945615347370452,25.651209564283768,0.228
4.852278458813259,6.863301944630662,6.950776537859272,25.656738509891458,0.229
4.854147255073841,6.86411715975655,6.952009816833301,25.66370092120977,0.23
4.859993544658153,6.891069153199375,6.956325301274431,25.684525284295272,0.231
4.8678298420208765,6.892605126967717,6.978465831527029,25.722017320798862,0.232
4.869487895743291,6.894564967629027,6.979525481576659,25.747659715065577,0.233
4.87137876750875,6.920431141401472,6.981006114980866,25.74956414534336,0.234
4.873059916592897,6.929491970181942,6.982964266366722,25.763175619336774,0.235
4.873402801598541,6.943590021521688,6.986550489626836,25.77154318315733,0.236
4.881460157226823,6.946888596924893,6.995871601492782,25.80119945271958,0.237
4.886976289836763,6.9586433211130085,7.002782020555191,25.85467003487237,0.238
4.890047205049852,6.9674531071244985,7.003407120523369,25.8949460321137,0.239
4.899527471507383,6.974899045185339,7.009151744755887,25.9120025538285,0.24
4.909044229158985,6.976222754406264,7.014982135678867,25.91474383393783,0.241
4.910470188154891,6.979272308428021,7.0383471362044325,25.922585264916165,0.242
4.911863771409895,6.983643823910686,7.046248050067121,25.925412440165157,0.243
4.915324782151664,6.988541514535599,7.083064251845935,25.92592625989323,0.244
4.918454087999633,6.991872317595142,7.084712685536693,25.93070755653961,0.245
4.918559068384997,6.9998151958602355,7.09429832977702,25.934968751338868,0.246
4.918852075599333,7.002236982634181,7.101300750313658,25.955785011974807,0.247
4.921987284151953,7.011242429192706,7.101400607406601,25.98215591890861,0.248
4.922635180499555,7.011868315062544,7.105527213622474,26.00714374053136,0.249
4.923064909442453,7.0245535792815135,7.105906165305275,26.019754094915683,0.25
4.93241822413126,7.026936821491328,7.118274326423242,26.05922408012566,0.251
4.94173684239006,7.027388719794847,7.122823089404567,26.09156670470305,0.252
4.943308765625127,7.028266498958525,7.123841968934941,26.178312227078838,0.253
4.946120783401406,7.037969234151626,7.126886704760573,26.19271844409248,0.254
4.946250740862664,7.046569466748495,7.12700869207782,26.2002875483061,0.255
4.948675408797007,7.060090839179203,7.127768180750031,26.24128370488221,0.256
4.956216730818754,7.0653962889058715,7.13025192516956,26.295702417267822,0.257
4.963539760363421,7.0680607969964555,7.143297820930861,26.298258407321327,0.258
4.965038752380923,7.078381779453417,7.145751986419032,26.304469542221288,0.259
4.966816770004263,7.079269557443403,7.148569215359022,26.30721546832066,0.26
4.972317496693728,7.0935445558128105,7.156382538661756,26.337572085764435,0.261
4.972813720266191,7.098094828162232,7.183401851409662,26.34604020650977,0.262
4.975474568558875,7.099648158330686,7.189972052636517,26.36656069499529,0.263
4.975785625183912,7.113308327816973,7.200272962307018,26.366637654730717,0.264
4.976847413990075,7.117157895765255,7.21252137381439,26.403204502162776,0.265
4.982924553787711,7.118456458220141,7.21334535460382,26.404350290171056,0.266
4.98443292805843,7.131794268493134,7.234300682637878,26.420441907907108,0.267
4.984460178389792,7.131963148012432,7.238623342168384,26.426686525021942,0.268
4.986591312280123,7.140958911212794,7.2386935069656335,26.43872446868091,0.269
4.9885555502756,7.143040048376481,7.248401148526195,26.477768792061145,0.27
4.991048828243967,7.144188817153362,7.2515734625040515,26.480025799995317,0.271
4.996362078077188,7.147959212438667,7.251653101522583,26.494553652809063,0.272
4.996447255384769,7.175060111990486,7.264952494301844,26.5093140046098,0.273
4.997118578518933,7.188971170372364,7.271788955452644,26.54389611799309,0.274
5.001882534787365,7.189487227236394,7.278741324735284,26.56081707161237,0.275
5.006671712544481,7.205847020480447,7.280211554799683,26.57352781188475,0.276
5.00765972950472,7.212795575170089,7.288758714128574,26.579535510699436,0.277
5.016697271705126,7.21797442200878,7.29708270145328,26.58338797241726,0.278
5.017928377516097,7.221603156316601,7.31491997681001,26.597847967488526,0.279
5.02049895676769,7.222638577704211,7.327805338393077,26.60232341612201,0.28
5.023417170386012,7.223257875447596,7.331921806782074,26.642620041295885,0.281
5.025071414857498,7.225763674960684,7.332639117302442,26.684672558604447,0.282
5.025519151539729,7.233088580323616,7.335057537109754,26.69832570793322,0.283
5.027952280794356,7.233687697379667,7.339422013525201,26.729356570360856,0.284
5.034333922518719,7.237727049534264,7.339644539689942,26.74806252659251,0.285
5.039278469375044,7.240986284281182,7.341744451031455,26.754983928210624,0.286
5.039629068140281,7.241961459916667,7.34506886881642,26.811913850016733,0.287
5.046790944370057,7.24286255656492,7.348880194320901,26.836992296086493,0.288
5.05585719603835,7.259970428659049,7.35284923140655,26.849793583320825,0.289
5.060810203579019,7.266796443881234,7.364633833614459,26.870286623418444,0.29
5.065052836544748,7.276017904486929,7.367186341225146,26.8882883683686,0.291
5.065806298624128,7.27791084712444,7.367739193157189,26.891238588010385,0.292
5.067123343556739,7.279054501331506,7.374867599937533,26.89745424915423,0.293
5.07363351653109,7.2816738133053365,7.3826385038630224,26.938445086775697,0.294
5.07409517223328,7.286662850817979,7.392437162456334,26.96664804036077,0.295
5.075592512100378,7.292127131723491,7.393864061936789,26.973040704107973,0.296
5.077925917759349,7.292494179609148,7.398775173988693,26.974463422567485,0.297
5.08121132499364,7.294221304015843,7.412976063411934,27.00040012276877,0.298
5.081614535837852,7.296816621861777,7.414896404808194,27.000859035209334,0.299
5.0825663571961215,7.2969709606116675,7.416343454704481,27.02832607405139,0.3
5.084027482043864,7.306392899331097,7.418956944858234,27.065164179895923,0.301
5.085587538604521,7.315736163408419,7.420383806860068,27.08028377258551,0.302
5.094820192753011,7.317095647910788,7.421697629429658,27.0880623121757,0.303
5.098501032801303,7.346970273348052,7.424642297647662,27.09445934204235,0.304
5.103434786987255,7.353617698142088,7.432318331100614,27.10248822145708,0.305
5.106399339455292,7.355314529757276,7.434550448549676,27.1116228793738,0.306
5.106817554766309,7.355874461679034,7.435014915443129,27.123810052610143,0.307
5.10760549072096,7.358281857251556,7.457081621331474,27.126380658950048,0.308
5.111065016057398,7.359211064775133,7.458562379513073,27.14408788023383,0.309
5.1122458168744345,7.36447989067064,7.484996436244165,27.18069473929157,0.31
5.11746502713169,7.36820845499341,7.486125522319762,27.200820137632245,0.311
5.118696897445846,7.370211418595227,7.512627635618198,27.24219474007924,0.312
5.119615514421205,7.379615076450708,7.513808065154451,27.24553339677865,0.313
5.124561428252257,7.385926180462829,7.513940940934695,27.286199889418377,0.314
5.124601977096759,7.391822316916835,7.518363625361407,27.300004235257937,0.315
5.1282617796055785,7.3956207525302124,7.547291307165761,27.312846853333657,0.316
5.130195387060116,7.399873960656994,7.551895082563484,27.31416932808496,0.317
5.136306436739602,7.401828570800387,7.552025245826053,27.315145292111627,0.318
5.138090953589888,7.40669764863216,7.563428505601654,27.331136397288297,0.319
5.140939372987111,7.411282895641383,7.56395886838902,27.35503969037253,0.32
5.146340555927342,7.419647949669807,7.56880391663636,27.411366334767983,0.321
5.147817637586281,7.42718206040232,7.576178042085024,27.450249282297904,0.322
5.14873382268256,7.4289977925432105,7.588042368081208,27.462804125386583,0.323
5.1512597758506935,7.44607572176336,7.588466315779922,27.51067128144866,0.324
5.151926813029846,7.457031747940796,7.5891457351897635,27.5146849557054,0.325
5.153889505849714,7.462953210238589,7.60472503092207,27.55829793845392,0.326
5.157219925291006,7.465406425195821,7.607055718498599,27.56578253497196,0.327
5.157882399236169,7.471601741586423,7.63216638805925,27.57053677617313,0.328
5.160127731580808,7.475755186420272,7.640191135022223,27.62271149440943,0.329
5.160834608057237,7.484171945880184,7.647275346910423,27.638636184771983,0.33
5.163199653420204,7.506833822683384,7.648283249767814,27.686727782978902,0.331
5.168097468859359,7.5091421659533175,7.652672088032139,27.69806485404821,0.332
5.176681166338704,7.5102141606373145,7.654408891460212,27.73440082851594,0.333
5.179534826035576,7.512754846993864,7.656593850024504,27.74117522060042,0.334
5.181945093486088,7.529719774364593,7.657083576785934,27.831762212450805,0.335
5.197644641531087,7.5311161333729775,7.6627956825514465,27.93374154404606,0.336
5.199321139265528,7.533810964830398,7.662949403337176,27.9398395184504,0.337
5.199413527925472,7.535438559217316,7.669660329011109,27.9682106548694,0.338
5.206605006444425,7.538242724325688,7.678087915136768,27.995965044706743,0.339
5.213824063556102,7.538252148089676,7.678944972716889,28.030230932654653,0.34
5.214271378138863,7.553175189586769,7.680850584491803,28.044421311795546,0.341
5.221393364031372,7.56823191268437,7.681962748300054,28.062415888305576,0.342
5.223265185018263,7.572249126871088,7.691936145592558,28.09038767422405,0.343
5.230180380602766,7.57655210989101,7.696271172899443,28.115866264282477,0.344
5.233474065953085,7.577103111703489,7.701462734206795,28.25201319184011,0.345
5.233844895904895,7.591196602279963,7.737007764665863,28.283185050721304,0.346
5.234296493469664,7.591823390337701,7.740939222419556,28.45075096837585,0.347
5.238340868879028,7.6050008363899515,7.741493475850614,28.50386966248537,0.348
5.238970006354402,7.606431091631672,7.741504852923848,28.507585325285813,0.349
5.239016956656876,7.609075442385399,7.757516069027771,28.54415127562988,0.35
5.241656045668784,7.611072655014322,7.765758890609991,28.557909532544027,0.351
5.245672428673341,7.617307012004447,7.775567619914139,28.59374670099368,0.352
5.259616771006855,7.621759933146376,7.776189057778338,28.599451930713307,0.353
5.260651090716225,7.624717704310278,7.785679373951247,28.607378877911504,0.354
5.261196076636296,7.650108850376217,7.78569044058776,28.616892593764117,0.355
5.27738349967549,7.659111322357318,7.796673470182784,28.650872514254413,0.356
5.279951002051181,7.661119258772736,7.801492182205485,28.681393542154552,0.357
5.2836216143256864,7.664264597896827,7.805340878043986,28.699514783465283,0.358
5.285559468939263,7.669230999616286,7.806736766615741,28.778398177518053,0.359
5.289753753366199,7.676766665133073,7.807034074470688,28.86278042438184,0.36
5.291925981942038,7.683214241512716,7.814058252507086,28.868366576917,0.361
5.294430232526032,7.687840746514511,7.816027386633162,28.88106290458795,0.362
5.299421624401719,7.690520409297102,7.826714457757965,28.89191586626209,0.363
5.300590843777363,7.715212515494766,7.840637534040481,28.91061304042384,0.364
5.301784430932837,7.719633477684726,7.841783990296677,28.913510345780907,0.365
5.302625345681192,7.73220853637229,7.846438051294543,28.91397772604312,0.366
5.302787868219251,7.7404698203977595,7.847152219290329,28.937370697854227,0.367
5.304836336052984,7.740543512548184,7.853617403984839,28.957661762739203,0.368
5.306913935670305,7.752818975015782,7.854086891048391,28.96792407335052,0.369
5.308333091228893,7.761297902266927,7.854414809453319,28.97216845247201,0.37
5.308495804380544,7.765628838782748,7.855901713049514,28.99869685606861,0.371
5.311455130976079,7.76994906839437,7.859082887465659,29.021697464262505,0.372
5.312929723923968,7.773215113620571,7.864194224209131,29.038714865408675,0.373
5.3167346799132496,7.78035649022765,7.865663693723769,29.040724817192785,0.374
5.31995852116934,7.781965331233229,7.870176808645252,29.05277056485748,0.375
5.322342041364228,7.7862037042679795,7.871550498593633,29.07767210765072,0.376
5.3244407851851925,7.79768120959054,7.872319137143986,29.0819458749921,0.377
5.329786409815722,7.797734348395455,7.889617056289012,29.098744175780222,0.378
5.332942619097849,7.801548236125591,7.901822475242487,29.18058337209852,0.379
5.33618389602067,7.80235641594001,7.905393619605928,29.1867774677002,0.38
5.337232694481388,7.803765383889189,7.906604035838677,29.192463118622037,0.381
5.338148665781363,7.814708308987624,7.908756227861605,29.245055424595076,0.382
5.341888634256032,7.815917085306065,7.909631706906774,29.24903101945784,0.383
5.342100695312043,7.817470691449005,7.911827115105747,29.27197396292772,0.384
5.34279379528196,7.817556469869336,7.920450395476593,29.278377675298383,0.385
5.35041011033782,7.819977334654524,7.949216444299388,29.293867195886,0.386
5.353492792908376,7.821456085422247,7.954066832827528,29.296417531937696,0.387
5.353604977518811,7.825861415115028,7.95880424272804,29.30292041078444,0.388
5.354973702411053,7.831780154175265,7.967436602446129,29.30824999765405,0.389
5.355076410621372,7.840662158514444,7.971171712279778,29.33311315390237,0.39
5.356529994278515,7.843181972946601,7.9717504270792015,29.3685997552695,0.391
5.358152866120822,7.843315583104816,7.997397675903826,29.384856950835957,0.392
5.3589487494368,7.849702212180845,7.999430058722157,29.398331592941663,0.393
5.361193049831612,7.859571597845872,8.018909638241134,29.4164034206758,0.394
5.369161115407167,7.874587750120624,8.033318003506489,29.47393072554254,0.395
5.369366301878898,7.880908630788542,8.03698803520153,29.499633964684683,0.396
5.369541185466271,7.8825876421452294,8.037374458970183,29.535764938185345,0.397
5.379913399440363,7.886477953035124,8.049457063655826,29.540683798032138,0.398
5.383277029679995,7.89355695054025,8.05216784722839,29.54231351998978,0.399
5.389849208873551,7.9030134259756055,8.073659754677553,29.554495091035484,0.4
5.391155373870551,7.906629921680475,8.081340377589749,29.598354867005035,0.401
5.394661600192974,7.910056800615113,8.081513495415395,29.66204643281366,0.402
5.398804933571367,7.9105230388092735,8.082238279646807,29.670151329376704,0.403
5.411047043830643,7.912351707595801,8.089914299200888,29.71956713235441,0.404
5.412478727192341,7.915576619376248,8.090223917555173,29.797973167833742,0.405
5.413536745432148,7.9180804050879825,8.091380170807517,29.7983601827328,0.406
5.421761502353262,7.918397828173283,8.091786447961821,29.840497318262408,0.407
5.427434454266025,7.918940209859264,8.104609462512965,29.851476872931823,0.408
5.428222969840087,7.931845970671471,8.107727103678082,29.868574363029666,0.409
5.431998372462531,7.94273509911244,8.121965577757045,29.87571623588472,0.41
5.436636240993718,7.963314891133127,8.131114248389819,29.877273801877777,0.411
5.437991392553672,7.965447445274734,8.144153944626494,29.88254948985231,0.412
5.450223391141703,7.975894542898757,8.160207788882943,29.894223876687708,0.413
5.452140304149391,7.976207807543216,8.17792964636632,29.90566386356312,0.414
5.455653152447468,7.986460952633223,8.179176054696416,29.92578073097679,0.415
5.457614822327513,7.988447196118876,8.212835318326999,29.936688148292497,0.416
5.460528135159151,7.990063007545621,8.219356497266162,29.97193732357449,0.417
5.464423699915182,7.993864383230344,8.221315932219829,29.99291124058217,0.418
5.466738167130488,8.001419863658887,8.226860038300655,30.0242104023155,0.419
5.46757705465015,8.001655897673915,8.253545776126586,30.044405325756625,0.42
5.473507371323665,8.016266517257895,8.253632394635297,30.08980529794246,0.421
5.474869666495789,8.01837786652186,8.269211530121648,30.15240591123037,0.422
5.479444529815862,8.018934988306126,8.275561634656361,30.155162464612573,0.423
5.486896557072335,8.047060810562108,8.278899659819423,30.166130126175982,0.424
5.486905661131658,8.050574550441182,8.28253237768487,30.211255673891834,0.425
5.487469005795543,8.052240601865789,8.28272576507232,30.25527859802783,0.426
5.491926947121244,8.052571232630306,8.300738865066075,30.258818865899617,0.427
5.492412028477672,8.077602089428096,8.304934833742868,30.2908391006392,0.428
5.493502295506021,8.091057622072613,8.30553423164677,30.32229767303799,0.429
5.493699891516441,8.093307800465647,8.3101452706327,30.336479647186916,0.43
5.496004462425452,8.09675683105688,8.327808381885573,30.357552088780007,0.431
5.499391586315933,8.110582590932397,8.336951538408316,30.357920921146476,0.432
5.500604592721647,8.111245466170931,8.352234067130148,30.36652456392502,0.433
5.501832572068547,8.135439157577634,8.352240894337617,30.37403380467339,0.434
5.5044167863782985,8.137880539862913,8.355286155980437,30.40448821019327,0.435
5.505203278477919,8.139361881155486,8.360864087682282,30.43811642479353,0.436
5.505574759982441,8.144386015286456,8.365535666258761,30.48439082130271,0.437
5.507253809940673,8.147493368710283,8.366105219867823,30.56043431522844,0.438
5.517481802663402,8.170434815933406,8.36823685692314,30.56870428019692,0.439
5.523638004496839,8.172867601632392,8.372012124437047,30.576605613133456,0.44
5.525062314759831,8.17368658555193,8.373050858112366,30.60448891626575,0.441
5.534495766114274,8.176382916134775,8.374723549018174,30.606948737688214,0.442
5.540967729379014,8.183234966988543,8.375904466304045,30.63162420772377,0.443
5.544723750026065,8.183795966242952,8.37730281314936,30.63393405921265,0.444
5.551257576161957,8.187487367203918,8.386365345324023,30.638684085834537,0.445
5.554874068668024,8.192605425124018,8.391908052490795,30.64348880939617,0.446
5.556147882294183,8.200489933729783,8.397453299470437,30.644342404512265,0.447
5.558045027667706,8.206401734606949,8.416228679085169,30.721376655385832,0.448
5.561165945057172,8.207849016327602,8.41963316822066,30.72317305640905,0.449
5.565299043572141,8.208525987363728,8.422486753526712,30.74655705789258,0.45
5.56597740393428,8.22597680959505,8.429178545186241,30.824933941644225,0.451
5.567145561857889,8.234021138167822,8.437633783858091,30.87536374858101,0.452
5.576107578125762,8.23687813310186,8.442198351892722,30.88417117768257,0.453
5.583016125870554,8.239418469339512,8.454696759134512,30.89102444181973,0.454
5.586091304293062,8.247041508141859,8.460659067847622,30.896103642896623,0.455
5.59125497933716,8.259088350714336,8.471520291543946,30.906356611423465,0.456
5.593365858634607,8.263741909277437,8.472561652619492,30.929180276292,0.457
5.5968764808323055,8.267711185641545,8.473011088467192,30.93222769929578,0.458
5.597446342084584,8.270301716928595,8.490473382173386,30.951635633586186,0.459
5.599937243960986,8.274560096269315,8.491107547651602,30.971121309922054,0.46
5.599992610052376,8.276579344588335,8.503924459195293,31.014796152791263,0.461
5.606430325003534,8.279418307933978,8.50566289061087,31.030577154277545,0.462
5.607882351117284,8.28117936781607,8.506765069727576,31.033444612870795,0.463
5.614738213243373,8.29180831161159,8.511860852670578,31.03504166569025,0.464
5.616303360308923,8.295920208966374,8.532083877354598,31.041548349204344,0.465
5.617957388690834,8.307853527936325,8.534055713479411,31.063553524582996,0.466
5.621251583549519,8.325750044068851,8.551393162228727,31.131468823457183,0.467
5.625210749657318,8.327108879874423,8.556244552044625,31.19016225468209,0.468
5.631171464386107,8.344060583518901,8.556430930170901,31.24868707673694,0.469
5.633835688042458,8.352579885103566,8.564858229414657,31.29785481483188,0.47
5.635693090342116,8.359930948134734,8.56566445107028,31.298864908881708,0.471
5.637158560509273,8.36272620072874,8.571150760605349,31.316484027407867,0.472
5.637652207503474,8.381455517460681,8.571195461231362,31.321370471174863,0.473
5.63918853538646,8.38336929213018,8.591668846634185,31.336333803098533,0.474
5.639366321540636,8.385980899472145,8.592288016375013,31.341125415680583,0.475
5.642061481887196,8.397737495140463,8.59271558065431,31.360957892100544,0.476
5.642428925146223,8.398888913407381,8.598054038546096,31.3830085357058,0.477
5.648994180697017,8.431598073490578,8.60241537454614,31.41692572729055,0.478
5.652440657307365,8.436032017203676,8.607671778350674,31.45371947920788,0.479
5.652515532055778,8.474736529210015,8.61206206979767,31.52363712594356,0.48
5.655103642281621,8.47647151489855,8.615642917174684,31.52729769446946,0.481
5.656692205431731,8.47900658155612,8.626029562420172,31.5602065571392,0.482
5.65865220331064,8.491025083756828,8.632690409768859,31.562844656881637,0.483
5.665423865378767,8.506422376020664,8.638712506348716,31.568169115305523,0.484
5.668711291827997,8.51827689386899,8.640249985660628,31.60574459240722,0.485
5.669863408760467,8.522051893357133,8.655741851778211,31.647134134607725,0.486
5.67153241041792,8.532882879430723,8.665875701696303,31.669822412025948,0.487
5.6723566597395365,8.56131727257256,8.682499733209356,31.710814156679465,0.488
5.674312721244314,8.58140939883597,8.69215644238494,31.726578886850003,0.489
5.674637199948868,8.590036883072703,8.6989541314921,31.783172609664952,0.49
5.67660495651257,8.598239325424355,8.70043260705251,31.839205829494524,0.491
5.678425969812552,8.599389252863185,8.702050323741659,31.853261250316496,0.492
5.680367972176805,8.617995734527852,8.735282654146344,31.91070762568156,0.493
5.681070514505945,8.641947450425,8.750146643960758,31.93747322718252,0.494
5.681161683965276,8.644948156204135,8.755338781828371,31.959877182980808,0.495
5.69006902608461,8.654638261720716,8.7555158460511,31.965885770959723,0.496
5.691100600722185,8.656010762754248,8.757874177749924,31.970749788272457,0.497
5.695919632319374,8.656263208607276,8.76181305713859,31.98841854560443,0.498
5.697215582121484,8.669831324968095,8.776598513398026,32.04654333536297,0.499
5.701550468138099,8.675439298227454,8.780143246828615,32.05471734537844,0.5
5.706747771824745,8.693329667878388,8.789547599862125,32.137176159929126,0.501
5.706762879571877,8.698611845476895,8.795630736675538,32.15368971917525,0.502
5.719549760129254,8.701367729680083,8.796163546410172,32.23444034372864,0.503
5.7277282966170135,8.70975621868031,8.81586827062367,32.30282989231931,0.504
5.730699504454054,8.721684634016256,8.8163321507529,32.30997042730617,0.505
5.732577661770469,8.723934212520746,8.829302566562374,32.31220924732773,0.506
5.7344224527970455,8.74032845550048,8.83333819310229,32.368340781789044,0.507
5.742787348671867,8.763054426482856,8.847577781182492,32.44203097751618,0.508
5.7439075859253865,8.775931539920538,8.850440700191093,32.451346005928684,0.509
5.74686799798039,8.776243838538516,8.858894491123243,32.48717622064127,0.51
5.748872741861406,8.782972805033056,8.859621854924224,32.49763577473334,0.511
5.7542134100016655,8.813284576703994,8.87546929218094,32.50365959827231,0.512
5.759970033515169,8.820330540113742,8.89361826376024,32.55589563237408,0.513
5.7667192037210935,8.831493725226954,8.900373962481938,32.57429146171578,0.514
5.768182081735874,8.84240130845803,8.900886554764025,32.64745337479585,0.515
5.771231194986647,8.853773897077119,8.902528567812077,32.67240641521275,0.516
5.771581116910897,8.854806009894382,8.905209941075237,32.688370512998695,0.517
5.779742034372681,8.86176762238779,8.906330608003266,32.70444551272153,0.518
5.783233080515577,8.873010028244217,8.91129166389565,32.71276784377729,0.519
5.796712089927764,8.883940865382078,8.921671848632663,32.72563190018784,0.52
5.801612521541017,8.890395976846085,8.923047683445569,32.801645863991446,0.521
5.8042114604220245,8.897128802990945,8.929707321882141,32.807417162336165,0.522
5.806337685652022,8.919449825772016,8.937257605045623,32.863695161565666,0.523
5.806693629269469,8.920001461194548,8.950604930712856,32.86503047322056,0.524
5.807181114446427,8.92033316497799,8.952867376860898,32.96938407241651,0.525
5.81004318000747,8.922999450330925,8.95355206264731,32.97253417996798,0.526
5.811703748712057,8.943914371718371,8.973432105858473,33.05073369469006,0.527
5.816174266840001,8.954858651475933,8.978051957101915,33.061512570416255,0.528
5.821427614130519,8.982172481113052,8.983034192632813,33.06843125346996,0.529
5.824994180733031,9.000220672839417,8.98362374576909,33.11557004543438,0.53
5.829657885006874,9.002169216761446,8.99978682827767,33.13599242216613,0.531
5.832994700528986,9.004060140739083,9.001376852006757,33.17031722188737,0.532
5.834469555503811,9.010308876326555,9.001502403286754,33.17748660770165,0.533
5.841905010253513,9.011642534480364,9.009300940833802,33.25615614559017,0.534
5.842940838351683,9.015004405151524,9.009726268523156,33.26736806331423,0.535
5.843431305093359,9.026154242672712,9.013283936730248,33.342194825281354,0.536
5.848188401925683,9.028081908744728,9.027648704833515,33.34497627009851,0.537
5.851905931484215,9.030239271322113,9.038590745583296,33.41037112949318,0.538
5.861245319751784,9.04193668305163,9.043762519329151,33.42143455415493,0.539
5.869037099756173,9.0421315316737,9.04703073380874,33.43149425808569,0.54
5.873786973427359,9.05004993258559,9.0502292672759,33.47643397940237,0.541
5.875089621289669,9.052436105112651,9.056215330000766,33.541187538296015,0.542
5.878141635816095,9.06373507773762,9.059237111461329,33.5639880731055,0.543
5.878755513735436,9.082147091950109,9.06029950727039,33.573076277433664,0.544
5.897775051290173,9.082785880445616,9.077500505320666,33.59067171018424,0.545
5.910445513432689,9.086432902645562,9.081005537538392,33.599744555975334,0.546
5.9135184039599125,9.093220046152467,9.083075138704965,33.68381658573772,0.547
5.921732274573641,9.097089843904255,9.091798183211198,33.70549746252639,0.548
5.924576882290147,9.107265584085589,9.092033711031377,33.72425630550828,0.549
5.9284913783208655,9.124038350175384,9.093949815947072,33.74896418024955,0.55
5.929953266352685,9.130499227055356,9.103152953095751,33.83380409229266,0.551
5.933360103929966,9.1305833762135,9.109656650024789,33.87307281070979,0.552
5.949444431058389,9.142161853284069,9.116696926205028,33.884271628500784,0.553
5.951307857181288,9.150058057002086,9.126810535306516,33.90573754700297,0.554
5.951741789374264,9.16046458522758,9.128310003635098,33.951565974047845,0.555
5.955369488193154,9.165088084368584,9.129827152948089,33.97139004576397,0.556
5.956276106009957,9.167368108808326,9.137378459076771,33.98173023540939,0.557
5.956400345413031,9.169089290745214,9.153984532928607,34.03796487096936,0.558
5.971221432673035,9.182890622525955,9.157750031827687,34.078603559708746,0.559
5.972812918948522,9.193653489603188,9.168407268766686,34.09198500275608,0.56
5.973659582501223,9.195904737136724,9.17046091632812,34.097562657269776,0.561
5.976515743595798,9.202978782360626,9.180467403208445,34.1076331253875,0.562
5.976630230287524,9.21226118563003,9.191184582727374,34.14534277095599,0.563
5.979083841487379,9.219141840018214,9.192040593206777,34.17431699284592,0.564
5.979732780133404,9.221294848930224,9.215030656074408,34.192579816001526,0.565
5.989565863587676,9.228324411766966,9.225378629580804,34.25116851790551,0.566
5.992607505664812,9.22981489189284,9.22653865041748,34.30228301762764,0.567
6.000477809880503,9.233506358002884,9.230714520245618,34.30392100158059,0.568
6.007062384879849,9.26883059740759,9.245290312623998,34.3061899998413,0.569
6.008292408369951,9.270823430848695,9.248556698316628,34.319991042077866,0.57
6.015045717211294,9.27127653314212,9.2682121074965,34.34707545519436,0.571
6.01824741512603,9.287247841819719,9.272465536737965,34.37297226020987,0.572
6.020791201300595,9.290091765460955,9.28462640199432,34.44140752344337,0.573
6.020844574771803,9.293756280998238,9.287141376585474,34.485123064978026,0.574
6.023849800459274,9.298161519310929,9.30472555241808,34.48755905570224,0.575
6.032243561014761,9.300433343346613,9.309109570336528,34.56695922122855,0.576
6.037755696240507,9.302596195740865,9.319907346234654,34.570439580880695,0.577
6.039828210797372,9.305781958039102,9.3426271174445,34.617031975916426,0.578
6.041031732974378,9.312326105917236,9.348967090062088,34.645964694709754,0.579
6.042362383353141,9.324948950872969,9.36529738278752,34.73133493234989,0.58
6.047678106983395,9.332402497994867,9.369895464830158,34.745495101834095,0.581
6.051879795161502,9.336844771701891,9.381055370436046,34.75042924802309,0.582
6.055594492538081,9.347342762522798,9.38496808673128,34.76122661382917,0.583
6.056913277227082,9.36743485411623,9.39085759730774,34.77364951186006,0.584
6.057383405093248,9.371869746809667,9.411141551440748,34.84958003494763,0.585
6.067021989861186,9.379292705658543,9.423256942833998,34.84991286359698,0.586
6.079507135447034,9.38617682058155,9.429745150918068,34.88902889275513,0.587
6.079901247501725,9.38958458008641,9.4321136273652,34.897072979633435,0.588
6.085999779180804,9.390407802531426,9.43798233057137,34.92105441713777,0.589
6.088766036887323,9.392512896890851,9.43965753943947,35.0052281555428,0.59
6.088832000203927,9.413947681102776,9.457575993966138,35.02284554944874,0.591
6.090151936848303,9.425695806313634,9.461555612825965,35.02517312778433,0.592
6.090585086631571,9.434957550651813,9.469795058469533,35.02618972914035,0.593
6.092276854433504,9.436146300650272,9.486186774193582,35.100615199184794,0.594
6.092403418125202,9.436814796668072,9.492979355509863,35.121111800814035,0.595
6.093237006226152,9.453590052091782,9.495970885622386,35.13219253886969,0.596
6.095982603930345,9.456917023525644,9.512785972727295,35.194592436562615,0.597
6.106403901630275,9.458271154863127,9.516521391990729,35.22894222922997,0.598
6.111460925060155,9.463832024287104,9.517309995177284,35.237509633814575,0.599
6.116456262488323,9.470098994786529,9.522205701637455,35.249284371829575,0.6
6.116901377649748,9.47147861132081,9.5273303903631,35.27529946574233,0.601
6.122784710637065,9.50658082428537,9.574775207334785,35.27851550459198,0.602
6.13327701845425,9.508609385427182,9.575047727576818,35.29814903385475,0.603
6.143046427504373,9.521868313730629,9.57813472726145,35.31145419694183,0.604
6.144697077845953,9.52193527001023,9.579997363171683,35.346804228713616,0.605
6.1500902494146175,9.53585285251214,9.593351323796732,35.396246526985635,0.606
6.154912867278018,9.538984989216871,9.59643444736671,35.400538139530966,0.607
6.158149902646935,9.545306824780786,9.61747826117023,35.46392616953649,0.608
6.1651668086214455,9.54733917950935,9.622924926301785,35.505954751818514,0.609
6.166473710866307,9.548256033243721,9.668056793150582,35.54104101295917,0.61
6.167499591739628,9.55081938318532,9.671935833016397,35.55514031691556,0.611
6.170995635135735,9.557898591365134,9.681111378747056,35.66856762215254,0.612
6.176100307853981,9.559453227665404,9.683734578205302,35.7588965820687,0.613
6.183360263160025,9.563594762774393,9.690558526873843,35.76404798118287,0.614
6.183817354568827,9.567546164402678,9.695497546014249,35.82623158276368,0.615
6.185040641647886,9.58165286986843,9.69779257263128,35.91377457707796,0.616
6.187831774278359,9.587785710125829,9.699500475937912,35.94255459946296,0.617
6.1884936840243805,9.59809236657313,9.70961666173512,36.05133456921151,0.618
6.188911091036934,9.603650425999316,9.723691826857848,36.08937341726635,0.619
6.199784041618061,9.60568649125282,9.72976130605494,36.1383682665684,0.62
6.204363341696275,9.611334445051073,9.741590445374191,36.18607879555574,0.621
6.216539984173298,9.62157453323146,9.743294511034712,36.240462740814266,0.622
6.220489041103188,9.633305477939624,9.755497692987912,36.29409195269584,0.623
6.223058379125365,9.642001604436944,9.781886901046548,36.36423160238804,0.624
6.226600893357979,9.6441773359036,9.811192763939731,36.41182631715098,0.625
6.232281143488175,9.661514235605118,9.835530680053797,36.44893064158635,0.626
6.241469324189773,9.662282346411086,9.84171558156936,36.506996129846016,0.627
6.241997535582968,9.663436558102898,9.856954337475488,36.553344422304185,0.628
6.262747058877241,9.669027442318187,9.8622858634035,36.58367951858512,0.629
6.26727110305883,9.674848109780807,9.876683748244034,36.62083539010239,0.63
6.268857721749719,9.678908817995435,9.89286817078534,36.64540533782357,0.631
6.272135278387977,9.686280126918259,9.89534181111813,36.6686698076219,0.632
6.2767289726803135,9.719000576046104,9.906541284320012,36.6973128987074,0.633
6.280168375762758,9.72047307393824,9.920510323071255,36.70368087459638,0.634
6.292733412706343,9.73121693991736,9.923837437090237,36.907292286894375,0.635
6.295307091309157,9.739103645135417,9.961174192839152,36.91731162599736,0.636
6.300297042312232,9.7619058930059,9.9721822299428,36.97326418276919,0.637
6.302669968962602,9.77994718706569,9.979642712767223,37.05724224917582,0.638
6.302929545858163,9.797030521432477,9.982208468325515,37.08758466175417,0.639
6.30359016751514,9.797519746795013,10.000943361073402,37.08985857145535,0.64
6.310347488023398,9.809556700221183,10.027938138281783,37.14911721526132,0.641
6.311447143032453,9.82278977462712,10.0383730301538,37.21701631525657,0.642
6.314656408799286,9.826367173793845,10.04435042298187,37.25059870975148,0.643
6.316813874302569,9.836105287922202,10.06147089951578,37.2949027135531,0.644
6.318148802430607,9.846041102959274,10.064974242822672,37.29540808288338,0.645
6.324096857781414,9.847084911516648,10.064977762605569,37.35329283854652,0.646
6.327497698508203,9.863484073766763,10.067681652930236,37.41651964145016,0.647
6.329120808531079,9.869789594020556,10.079570869278566,37.42759803091494,0.648
6.338572186238732,9.873021657761704,10.12286527623464,37.456791249073305,0.649
6.35374798060799,9.88152240053618,10.140068490854183,37.481143119172,0.65
6.3548286069665485,9.885744013343428,10.17559099973272,37.4870325257737,0.651
6.357322311500731,9.900873287105185,10.186702308820164,37.49030762680631,0.652
6.363806891335379,9.911501509231773,10.225119686126265,37.52744026714449,0.653
6.364425023026415,9.936836734831477,10.245749976535391,37.536352584563815,0.654
6.380263795211183,9.941157245782353,10.25399997045206,37.64406044150953,0.655
6.390764663827063,9.987880375252871,10.256844593809753,37.67558923374688,0.656
6.401290820738289,9.997448531715978,10.25865914377096,37.6782630491764,0.657
6.411354917431708,10.009896145499143,10.260864946749216,37.6903622215695,0.658
6.413263381416699,10.02834728989893,10.271495668968493,37.69550156441501,0.659
6.415267488363257,10.048474929300305,10.272668506598794,37.77100018777877,0.66
6.420966100589248,10.064273617343416,10.27663908539816,37.81877307425727,0.661
6.421870034327638,10.06916146371947,10.277577931770004,37.836997968486415,0.662
6.427347228434833,10.092355717021679,10.280996690807722,37.83719936137086,0.663
6.428461874881772,10.0941580452775,10.285818667259734,37.9759845207622,0.664
6.435476973550503,10.127338446727759,10.295826439068245,38.07277570991097,0.665
6.458188520019247,10.128059681072196,10.298392747172445,38.07384344775699,0.666
6.458998132760372,10.138020339983235,10.31305119524859,38.076914530966505,0.667
6.463477464563884,10.149557961912132,10.318332667677522,38.07987555691663,0.668
6.4654830410399855,10.15620078336748,10.322366857293398,38.133366043983145,0.669
6.469180056280703,10.160375029727954,10.329677185718436,38.1423517447018,0.67
6.471864682431519,10.16282654225973,10.329758903455009,38.1935809462189,0.671
6.47431267677148,10.166212096105285,10.329922272555171,38.29985176624222,0.672
6.474883023568217,10.178292673973198,10.340287169315918,38.36032627962437,0.673
6.483158987899081,10.180360886769195,10.35271032054938,38.37161042168514,0.674
6.496502789645716,10.185069555311848,10.364550108472486,38.40406344822901,0.675
6.498243576594942,10.200418418756087,10.367568311754868,38.41037061211809,0.676
6.501208980838721,10.206069314809003,10.37668671787378,38.45101289560993,0.677
6.508863275201184,10.26018739366602,10.41136904622248,38.4714041565064,0.678
6.514795333337123,10.290577938530554,10.449286396250155,38.60807301661666,0.679
6.542229900401868,10.303307731448244,10.464401670108646,38.666107950735366,0.68
6.545099122801668,10.329504251749654,10.4697078212235,38.74226591097349,0.681
6.547481341533602,10.334394235291567,10.476260138956404,38.75552728669216,0.682
6.551492545487123,10.347824294934608,10.476550181826324,38.794139107399225,0.683
6.553656928762581,10.348128793309488,10.477137142147903,38.84438110865773,0.684
6.569158106466083,10.35132368859629,10.513266431924958,38.864385883102734,0.685
6.57359433294437,10.35696460112486,10.544840754343063,38.97224229461839,0.686
6.575772943182715,10.362928008364245,10.544953048909386,38.998727163737705,0.687
6.58568186591818,10.408312147983592,10.565807339189346,39.00986820975636,0.688
6.597924501813064,10.411686843692229,10.573071660541446,39.0220668303159,0.689
6.601463447983506,10.41201012394789,10.583826941933374,39.12011716518143,0.69
6.603401301955596,10.418735391873653,10.60483947860465,39.14728935095154,0.691
6.609658802287134,10.43697339543059,10.624931833494198,39.27441818602337,0.692
6.61894893845819,10.44539257374824,10.629786990957871,39.288333216367946,0.693
6.626340131567977,10.44755451382537,10.662070686354056,39.31077365279875,0.694
6.647063201591556,10.454308973068349,10.666130371346796,39.32312352045844,0.695
6.657921996970069,10.457049645028212,10.667263577564857,39.37709182023375,0.696
6.659742075629521,10.518119986060524,10.683100437003848,39.48308494696855,0.697
6.663530223782497,10.525568071945806,10.685738116697337,39.50663502524253,0.698
6.670809006684272,10.539325224833412,10.70401777371178,39.53304596592197,0.699
6.672272044148642,10.58472532832672,10.707218675030164,39.54621117837692,0.7
6.672419872267744,10.601212827019248,10.746631314553657,39.63026292045728,0.701
6.688593931870388,10.610814916154217,10.759220871227306,39.630729118659694,0.702
6.700768407652648,10.615148116775247,10.796461961492671,39.64390868117176,0.703
6.701647101999368,10.622573182967031,10.819504000618032,39.67221424635776,0.704
6.710607903056692,10.653461152424878,10.837969872871586,39.70443549040323,0.705
6.7208696942249,10.655329232186858,10.85266685517457,39.843523451571976,0.706
6.73213549309394,10.667784346806824,10.88135418692,39.846954617452944,0.707
6.737140016926039,10.687253387575105,10.898403555527288,39.877628578978026,0.708
6.750453807067793,10.69122311996588,10.900792150034087,39.91869605477218,0.709
6.752126842354629,10.700017839470725,10.918919359360885,39.9336943524544,0.71
6.75931844110941,10.716198973191766,10.926123695720587,39.934616406975,0.711
6.774661004272689,10.731631984900028,10.943887591032194,39.95322377450903,0.712
6.781320670196023,10.735982456930188,10.953305547229904,40.09235300200845,0.713
6.782118529531183,10.759158806771074,10.97168529915649,40.094505443416494,0.714
6.783149922451109,10.765462688983519,10.9807867254331,40.1375578887409,0.715
6.786482595948295,10.790000590253458,10.981290200908168,40.18775200033591,0.716
6.793688543390167,10.797490175958036,11.037227706375107,40.19806840594342,0.717
6.79511650407845,10.800544353616539,11.05461771884892,40.2567491100706,0.718
6.813998779526406,10.811505828886382,11.066669711024222,40.27475582091158,0.719
6.821670136741003,10.829214869996166,11.088542812573849,40.31085657055219,0.72
6.822580571322623,10.838125765147874,11.129023812652385,40.41397603293355,0.721
6.826029329267918,10.899811657069897,11.178899951445922,40.43758483577725,0.722
6.82995027571427,10.911193562920776,11.181548582849782,40.465255378343365,0.723
6.835862900126126,10.937517730083329,11.230165757446285,40.51849345400101,0.724
6.841238953890663,10.939106365999358,11.236309259102224,40.62823752771391,0.725
6.84180758875695,10.955336222945007,11.241880940467407,40.66516893147002,0.726
6.854035421600368,10.95909320950774,11.260945356567202,40.77463381386109,0.727
6.859401016963145,10.975741821418929,11.270376069561792,40.8105324678208,0.728
6.862097912091725,10.988281159173965,11.275225018081372,40.81825800922174,0.729
6.8656843364171865,11.130632147845285,11.285638731664145,40.86456270492853,0.73
6.890240263297002,11.13162394812965,11.306807791456029,40.86894574852634,0.731
6.897297627160135,11.1429702172065,11.31875164849068,40.94201168840209,0.732
6.900963555504698,11.15454167675302,11.343291555470566,40.96723391837837,0.733
6.9021239169554,11.161792133389412,11.34535492158549,41.009074717281415,0.734
6.902924277045948,11.190449579950823,11.37403394005258,41.047522183547045,0.735
6.908144948536704,11.190533424039861,11.377812209489036,41.05616132144723,0.736
6.910794047322932,11.206934890645806,11.379091217454944,41.06810818538538,0.737
6.917478405785781,11.228425541787576,11.410544413207448,41.096383259629135,0.738
6.927999974733453,11.24159218927385,11.413958496054612,41.15593587493179,0.739
6.935059902056223,11.251492986980573,11.421183506652818,41.18455422756197,0.74
6.948637601580359,11.264175041882067,11.422371771997913,41.317951648368506,0.741
6.952682726598907,11.266978266992705,11.442531482155786,41.33163153258657,0.742
6.953748599458801,11.267480374363862,11.469687251361629,41.3420603487249,0.743
6.962291983768577,11.309088654613697,11.519196052231145,41.41120219051304,0.744
6.977119558789886,11.325669318506163,11.538732825124171,41.45970784152484,0.745
6.980819234480029,11.332972925577785,11.543382682334537,41.49991483078095,0.746
6.9876476645368415,11.358159790013678,11.550220693574584,41.62735250057401,0.747
6.991939158047765,11.36268007737495,11.55804422245032,41.691553801943776,0.748
7.014841822936988,11.381132563096436,11.572991856763528,41.7174436516181,0.749
7.0186768782626885,11.382263814094193,11.626208523363116,41.85954518523801,0.75
7.019377414916406,11.386554005374583,11.638279709557292,41.88506574003877,0.751
7.024701428311764,11.388864902093774,11.642052169346773,41.90190695878203,0.752
7.043036686320809,11.408753851988903,11.694463326650224,41.91097152941077,0.753
7.043182555637188,11.412131449382755,11.699572650737446,41.91782984224523,0.754
7.050002398281333,11.42623211712121,11.702727051175367,41.92891016618984,0.755
7.053221538494583,11.432935455292862,11.70453467733198,42.06548273807704,0.756
7.082126839520118,11.44321923971413,11.73087892844648,42.26162419551675,0.757
7.094764508441107,11.44737336886265,11.733825719262994,42.44882791597453,0.758
7.099438585868182,11.453594850901704,11.744398900490586,42.49525156926634,0.759
7.099786369453516,11.461838518422425,11.771497415788955,42.60881253089661,0.76
7.100389097111369,11.474316423463536,11.807808077080251,42.64812482072071,0.761
7.103656023072501,11.487481298994966,11.807904615056952,42.6856527746407,0.762
7.1077588359040025,11.48961781264611,11.828635754941804,42.77109568883101,0.763
7.120140742459,11.497558145676189,11.829557683839049,42.89334556901886,0.764
7.152536876032055,11.538619634189859,11.850201282039194,42.89555166062362,0.765
7.152744675339046,11.54463518859816,11.888595149424136,42.96659739449332,0.766
7.156340979549037,11.55288036975619,11.903557674250962,43.15236196765755,0.767
7.183568709222848,11.57826304159223,11.9149438961624,43.16249324037478,0.768
7.198491977016978,11.583225225651915,11.972485697720836,43.2761138324984,0.769
7.203578931982359,11.616599280929028,11.98193842298705,43.29950701749556,0.77
7.216835006701419,11.62233231644776,11.986645535988858,43.32476907394895,0.771
7.219164844566249,11.64302796777286,12.029516163230182,43.48335144201366,0.772
7.222493091248106,11.65344249248334,12.0516052521723,43.49308898668637,0.773
7.2326619155069665,11.706608961731073,12.062732960078666,43.66865818093209,0.774
7.234874546416229,11.708322194290528,12.103707407826208,43.82268607140168,0.775
7.235924588273429,11.721507559645529,12.117935236765618,43.97585711333555,0.776
7.251158120217777,11.722770518868877,12.142859668299735,44.08900755448076,0.777
7.283133023688794,11.766940880689644,12.17529988777805,44.11849608490383,0.778
7.317336943911198,11.808519005501111,12.214385946467164,44.43533317071668,0.779
7.326020073554299,11.812245159511292,12.236643413731205,44.652498246957975,0.78
7.328581834826917,11.85683679691031,12.25118028898233,44.707625412661024,0.781
7.371087398628295,11.876653321730705,12.254018017910486,44.87342581431669,0.782
7.38786534971605,11.877697694784496,12.271196662136552,44.894928263157375,0.783
7.404922307931437,11.884445856873198,12.292339218431982,44.91029515936005,0.784
7.425419297923031,11.89131717080509,12.297219821130518,44.95323740641904,0.785
7.429232399377438,11.89373072804173,12.344661681649566,44.96484656814173,0.786
7.450626911767294,11.89636127854568,12.352056211736192,44.98321170738019,0.787
7.458253714316875,11.898420503586228,12.371208715216618,45.006924351755984,0.788
7.462166853842871,11.902102856722882,12.390223997978056,45.03272001084109,0.789
7.480149151999701,11.905202192927868,12.422363428545832,45.050014001456766,0.79
7.484797620066371,11.91266244924122,12.469848428629978,45.15815853336741,0.791
7.525485228322847,11.96493988222798,12.48251483736212,45.30097474310572,0.792
7.554068564172474,11.978694680011662,12.499200911517264,45.44961195323124,0.793
7.5566983077674434,11.987133752490564,12.525397324745445,45.47987976987235,0.794
7.560110697810457,11.99582933862179,12.532028385727711,45.517620758171695,0.795
7.568797207793282,12.00011761194203,12.555475290549005,45.63412338598148,0.796
7.57469411850803,12.020308086875295,12.582599514083563,45.687956487718125,0.797
7.5912006711750895,12.039604192444958,12.583873897812632,45.8453798382398,0.798
7.597694676717425,12.060396841372022,12.620227675568753,45.944868230182976,0.799
7.608800987542752,12.072528742498152,12.62192246949512,46.08476896313936,0.8
7.623000566014588,12.073368589304803,12.680108068152965,46.09000718336395,0.801
7.623298047459931,12.093421584926016,12.686617116369828,46.12720875501332,0.802
7.62592543501857,12.100390780487267,12.712995066235903,46.15341639725326,0.803
7.630398588046999,12.107215815883052,12.722619559353468,46.20711637996054,0.804
7.656599305060404,12.107427544098055,12.768281567423122,46.39649143754157,0.805
7.687707507947137,12.160882197531407,12.77915929315176,46.58150744009043,0.806
7.690691092316395,12.164920727253358,12.797569036459244,46.58330031295557,0.807
7.697954539772237,12.198883073719655,12.808084896355629,46.816883052639184,0.808
7.738135225944936,12.20849860062841,12.8167662961024,46.821103605379164,0.809
7.741497290584102,12.22552917045517,12.868678820293924,46.860941877364624,0.81
7.753800048614842,12.23498620989404,12.87177042303853,46.86778887365562,0.811
7.7821275216474515,12.2599132212396,12.873349279860504,46.87067087495137,0.812
7.806518178405401,12.26149796232605,12.878929103828174,46.876372343123165,0.813
7.831054340804101,12.306700734271548,12.896497511138037,46.93289572557594,0.814
7.852362631975413,12.315808574343428,12.98771346919318,46.96965553681802,0.815
7.853771290826958,12.317067406377186,12.991351133455623,47.07344128228986,0.816
7.865306523617006,12.323911667952446,13.059357470804438,47.09299003026882,0.817
7.865609507425155,12.335228663173687,13.097737339670047,47.19852458003495,0.818
7.866621288304895,12.371202876796106,13.138278501101956,47.2892116866682,0.819
7.867271719878373,12.434743399084981,13.149031926316905,47.52135276702209,0.82
7.890586798234676,12.476402737041475,13.195359617994065,47.699623231229744,0.821
7.913219463939057,12.565486305384791,13.202341526919012,47.78850351025783,0.822
7.928795758720304,12.586479466176794,13.205724325340263,47.7997654745124,0.823
7.937072049584464,12.629727927054695,13.208066825055129,48.09964477107189,0.824
7.945598020175202,12.667479086631907,13.261864640465086,48.10824764714452,0.825
7.958127598443426,12.7726265067664,13.274108109835254,48.14036710069054,0.826
7.964229989330336,12.780375508279002,13.292067029159002,48.16978065549276,0.827
7.969136141359131,12.82839251082088,13.310697078826747,48.233398022208846,0.828
7.972919559576372,12.830817299501703,13.315685626258308,48.339894892802725,0.829
7.983195227715381,12.844985352027663,13.336884269449923,48.63373113872668,0.83
8.004229747292356,12.944180608274962,13.35541951456553,48.91803322645074,0.831
8.004237794008494,12.961051266131552,13.370969940631896,49.123024605623584,0.832
8.021309189064576,12.971789097573703,13.39123722024885,49.23935181791066,0.833
8.036895057340892,13.041602004315694,13.392542082007816,49.31225573345376,0.834
8.06012136329431,13.047468164047793,13.399920767963032,49.5797712228236,0.835
8.077617628553343,13.05337740564436,13.414811882636284,49.58180031325668,0.836
8.077714935138829,13.079965664610098,13.448892897926406,49.63437724021165,0.837
8.084944302273549,13.174443713835206,13.476408330171228,49.6618886846044,0.838
8.120663478665568,13.210593553268792,13.49877853726939,49.70335701180628,0.839
8.121758683583781,13.218327435798406,13.509215723084631,49.753284294769166,0.84
8.135211289176366,13.231885375480415,13.552125748919426,49.7830363537468,0.841
8.135266410538728,13.257526123629574,13.565624784110977,50.11614399517147,0.842
8.135556861266032,13.279601135100751,13.5872496792737,50.21549471131095,0.843
8.153325764815257,13.302683928539015,13.685252673983037,50.250871825997,0.844
8.160612744592786,13.309526179104772,13.68969935248644,50.33026100303309,0.845
8.165978262592787,13.331217701924611,13.772082020978134,50.37543347694868,0.846
8.17631085211269,13.34863927945883,13.776135977969854,50.49120944534973,0.847
8.196927970745449,13.353144020886427,13.821433146269596,50.57303574593233,0.848
8.198458534818604,13.402095713594676,13.83976593543931,50.58764463174443,0.849
8.202512024617048,13.402215860645668,13.85725060792419,50.77819165436306,0.85
8.23833298801479,13.413466456157781,13.88712991991598,50.85186479360552,0.851
8.256214403458278,13.504764299918445,13.90251814557115,50.86487445110968,0.852
8.267738060322426,13.52278849960524,13.920090222004994,51.00436534239336,0.853
8.277532416658076,13.610567530390636,13.929882323976468,51.28193203392175,0.854
8.283149157096997,13.63406476094897,13.957058440346204,51.314575274209446,0.855
8.307770910228788,13.640322507501345,13.99266595561992,51.367470917100434,0.856
8.36683911982195,13.658162500279412,14.007606464798984,51.38841674563565,0.857
8.41918181891393,13.688681942734615,14.00980773493581,51.54077244086284,0.858
8.45379017706869,13.717998949303311,14.03689063506102,51.54555987786637,0.859
8.470276091756878,13.766378313165532,14.048227461655475,51.72470767885808,0.86
8.47050640064036,13.797283140610332,14.055233530248564,51.82517912509291,0.861
8.473008323839572,13.848327984637715,14.107367543026944,52.004967972102754,0.862
8.49308150111943,13.98953987399263,14.119679304571232,52.04280126132864,0.863
8.54725117386958,13.989858250742305,14.133375966655272,52.291412604945016,0.864
8.553453311184542,13.990354839197206,14.14051193418485,52.31885953487341,0.865
8.573822805834004,14.072355185173514,14.15057074590118,52.651507484863394,0.866
8.597429862425827,14.078757054463896,14.215407095817987,52.65693948126907,0.867
8.624923475445826,14.08532206677565,14.258658103753408,52.794225478081984,0.868
8.635278315258619,14.118480727610075,14.302394834401586,52.85514476901327,0.869
8.65419523004382,14.124751487329823,14.32183257016764,52.93788505467126,0.87
8.663242912014088,14.134723109195091,14.364569746985564,53.36769221282193,0.871
8.689104384973227,14.154395652645974,14.37841214217297,53.39766736997885,0.872
8.69583839319133,14.18552457392588,14.428898452202954,53.4770369639734,0.873
8.704689679229732,14.26445866064437,14.468273345419677,53.57385472952935,0.874
8.752401249587889,14.29522313116283,14.485051924016624,53.92777599283157,0.875
8.758486462254876,14.444812876788422,14.5270849656786,54.00225246383548,0.876
8.784815848031446,14.503775743977036,14.553063518716447,54.00936417898059,0.877
8.802972853832616,14.521689879663336,14.558059132183327,54.751513575949545,0.878
8.82691762925614,14.558014806667819,14.635792549279882,54.7531692216833,0.879
8.83388406166843,14.561443150553538,14.80650967345254,54.92954915838314,0.88
8.8383021630633,14.569916134825254,14.822130825402226,55.11078722388597,0.881
8.847171858174582,14.618922696640844,14.831465847559386,55.285398218122765,0.882
8.849495595182344,14.632235927826304,14.869259064809004,55.41366560171424,0.883
8.882384029054036,14.635176073772264,14.882742200158916,55.66107231073175,0.884
8.886326358560215,14.6738805106762,14.901671428375897,55.70179062449277,0.885
8.923741188146199,14.674412297682496,14.92461671631689,55.72590712317812,0.886
8.92475527143075,14.692563049983889,14.982073275864703,55.73206088196624,0.887
8.959638441214064,14.832322293502422,15.037348292747296,55.777489165311536,0.888
8.977638196180363,14.87035377434459,15.049857717915325,55.84004593944517,0.889
8.985607733900597,14.899981287991125,15.132551508292114,55.87924040113718,0.89
9.109091566515454,14.914780067031847,15.37816422646272,56.50471796990958,0.891
9.180915564144192,14.940023241675704,15.413856671506595,56.51868533307672,0.892
9.186221907391824,14.976243671693116,15.420458909455952,56.69901561755773,0.893
9.217354556259034,14.991459719123085,15.425012713228488,57.07871601161404,0.894
9.21928859107337,15.053647484267694,15.462161157017851,57.08013370949498,0.895
9.28418118591084,15.0630199619013,15.525925419571328,57.09776980160776,0.896
9.336858216786831,15.10215734409705,15.5281091015069,57.31316322211117,0.897
9.3790274786127,15.12105872662052,15.63741609712348,57.45825847143496,0.898
9.431881623734071,15.152151071623315,15.666349508404736,57.46685389876701,0.899
9.454961236734478,15.248378783762425,15.765775472004409,57.56808880950159,0.9
9.569003607849838,15.271855642352811,15.93906754696104,57.80026086334672,0.901
9.60732251276768,15.375296188509745,16.052715620929987,57.97507340234279,0.902
9.607784745265274,15.407956241143394,16.08593098665017,58.69990097253939,0.903
9.60794718071105,15.693965122144272,16.15141649072461,58.73922347511141,0.904
9.64416909356113,15.726755081858203,16.181777660142515,58.83457302422029,0.905
9.679445945198236,15.73521277565948,16.365649068913925,58.8406625788691,0.906
9.679887136029825,15.77303921777907,16.36668801181271,58.93679541312537,0.907
9.689559562944403,15.861487882679638,16.674315700252247,59.15629308528796,0.908
9.731736244113804,15.880013223702123,16.717523032985728,59.40464919032543,0.909
9.738059667623403,15.943861978639829,16.722053791393108,59.512045368114194,0.91
9.774215534764844,16.057060072766728,16.793795729253358,59.81217364479807,0.911
9.807243932833153,16.06126247687218,16.86514379161445,59.90104263501769,0.912
9.841158738217276,16.1503441488978,16.95984994120402,60.28605924797876,0.913
9.84968852548748,16.243248707319513,17.045471307293578,60.42924100174957,0.914
9.875908326858024,16.30374727833623,17.07081586834809,60.52186014296424,0.915
9.885696620350348,16.322504305645595,17.10641039979964,60.65677471715941,0.916
9.89437845668838,16.339968445154252,17.131843627641974,60.67116661734113,0.917
9.926542312500027,16.529020403882676,17.13839499029825,61.270854235233855,0.918
10.02123284534932,16.590976586314202,17.2182233694586,61.99012715390664,0.919
10.03233143467567,16.670976919805575,17.24146621678547,61.99658306691061,0.92
10.122033545408865,16.751790867768932,17.38246339968516,62.20593957038444,0.921
10.124725159122905,16.902810092110006,17.509273227396406,62.26960311470327,0.922
10.221362393514884,16.969681663595324,17.586755182353432,62.36766664404949,0.923
10.223042678160969,16.97112352657695,17.60442120717525,62.61779894253114,0.924
10.233191532250013,16.982785444017573,17.72812364155462,62.88758833402325,0.925
10.268433686032948,17.033270486889332,17.958918025985174,62.97007745433421,0.926
10.270249504075716,17.10487438481752,18.00148851220057,63.42903364285724,0.927
10.275835693478651,17.34271280131348,18.020702089971536,63.6848090981696,0.928
10.286175804563602,17.345611901796218,18.090676383618373,64.32662197372332,0.929
10.31821280911918,17.40249950333734,18.117339132792058,64.69300667678432,0.93
10.372625400984454,17.406758101853164,18.16216804073676,65.47255799591957,0.931
10.511615431980342,17.438407045998993,18.30310831979361,66.40691770666739,0.932
10.54513011358995,17.53861534086705,18.321313058604886,66.51224666594719,0.933
10.581450231166672,17.73337770772185,18.43966970605677,66.5147071250381,0.934
10.6258435414853,17.993317104298203,18.51365847295748,66.70109576394844,0.935
10.655448915625197,17.99475419473853,18.58392233162817,67.68514302450905,0.936
10.668162567481769,18.054987073146503,18.830460108433407,68.08290907811144,0.937
10.701712843699504,18.06961702555046,18.911871785705795,68.61421294732816,0.938
10.770828333233784,18.097127779492332,19.101358520383084,68.91531975053893,0.939
10.80914921708669,18.190082235696327,19.154117409857605,69.91822847453115,0.94
10.83967570890374,18.196172416323726,19.19258897425884,70.00502845035103,0.941
10.97231230800994,18.32095345663817,19.308053417039982,70.93017835746369,0.942
11.016106465453763,18.36630516247227,19.46840404727512,71.97342369139915,0.943
11.030993969679878,18.72358421784574,19.84582001009145,71.97813864292559,0.944
11.054691770187317,19.39444589562727,19.973276090756453,72.22668136190126,0.945
11.05856056075403,19.833319932839437,20.287920436604576,72.38020924348237,0.946
11.097297177045576,19.878540800470056,20.40349249301636,73.24357862434123,0.947
11.17769942289164,20.100698501309232,20.652740510931945,73.60568034126061,0.948
11.215457007681426,20.269029356595066,20.714094549929506,76.35225330664485,0.949
11.238578517631808,20.310271682784595,20.85444028832176,77.00148110294039,0.95
11.238645748510578,20.38537407816314,20.886463585870388,77.22422137689748,0.951
11.819891523541814,20.767559824535105,20.914857968373127,77.88594971150125,0.952
11.894645095042495,20.953136773178713,20.966211224183915,77.96388077021075,0.953
11.93013789353999,20.9723273970372,21.05902669650528,77.99718878174772,0.954
11.938283505223202,21.038266173855558,21.10829913433254,78.09466406960411,0.955
12.133114144961551,21.040749144301152,21.27164830381429,79.56616129974395,0.956
12.545467376085258,21.28557942167518,21.34624868054489,80.0296164796464,0.957
12.930294591683928,21.479269080289434,21.514770238913112,81.67984700254613,0.958
13.250252474875763,21.639198952794732,21.631377496753053,82.20907422559995,0.959
13.35981897109878,21.804471229126015,21.87346685385049,82.43786640559114,0.96
13.581626231335733,21.817619942742315,22.02559837007272,82.58589999923186,0.961
13.706931268288242,21.842826344296874,22.11108753909168,82.80115356433633,0.962
13.86393664269576,21.948045723254346,22.660405606087924,82.9748189168613,0.963
13.993261279866823,22.13160670282537,22.993980365527836,83.26857411193487,0.964
14.198243196998746,22.20016127173256,23.0471271495315,88.1987564981763,0.965
14.413986568156709,22.225384152581412,23.073429098523988,88.58356581037455,0.966
14.431004116351811,22.279573977227194,23.14428860303533,89.16928682219458,0.967
14.48323183816074,22.419513377207945,23.194618224681733,89.204436101135,0.968
14.877835258165826,22.688813134619526,23.23011400082846,90.80916442573924,0.969
15.51414497164201,23.42912371082058,23.265052859260376,91.20532648385004,0.97
15.940219922537354,23.442333538037065,23.34545520406058,91.4331990941502,0.971
16.199530634399352,23.48246402125414,23.67136543938461,91.59456280173488,0.972
16.256921160808428,24.265297639948866,24.359497212640925,91.72511160563504,0.973
16.47272128375966,24.34962153710037,24.6472210077786,93.46213404192028,0.974
16.496499480431563,24.603426573983235,25.33053944544829,93.87352771974578,0.975
16.532275910788723,25.020492432352146,25.50386077533711,96.6868827316938,0.976
16.56512307504618,25.37581164271633,25.659313447046053,98.9272750086125,0.977
16.80124295499798,26.020063452435792,26.047348093452776,99.77061564126096,0.978
17.760251158523552,26.08292351999944,27.009129215323775,99.81356870773836,0.979
18.18507556042327,26.27649820899528,27.28085881574781,100.3168761795902,0.98
18.1976322779101,26.903633932017566,27.37530230433428,103.28217164839396,0.981
18.4455869360045,27.811560712815577,27.425903221493403,106.35070991114344,0.982
19.000749141184837,28.398962769324907,27.72768644285385,108.466128559183,0.983
19.216551140335174,28.41692750341748,27.868014932125565,117.50821944354436,0.984
19.36606405890817,28.46942934188367,27.939293633804134,131.36681011199434,0.985
19.384993999911508,29.083254041664024,29.043076252451684,136.80703514847548,0.986
19.55800437555252,29.832396355204768,30.32167547239956,141.1339699762308,0.987
19.641505652071725,30.745132966380826,30.36237089537075,143.41060214319285,0.988
20.658603945616697,33.39084909811074,31.509184274665305,148.8054748479354,0.989
21.51652169100266,34.036882065018006,31.79410298761076,183.77951511579892,0.99
22.69409321116223,34.69538335662224,33.26067695049756,191.03867044775237,0.991
22.851560156378905,37.32775748863318,33.517553032738704,192.64364692519436,0.992
24.60556943376129,38.56186443877086,36.83981704748334,198.6949361229784,0.993
25.464010637178227,43.94970031808488,37.21567935054359,202.58515599635427,0.994
25.993155619493887,47.75479250292394,39.66718787688054,208.37623422379383,0.995
26.7408396497632,57.47391119131834,40.13554782070507,229.73143161086512,0.996
31.650800923745127,64.1030380402862,43.3174945140646,237.9661994445692,0.997
34.826808140975466,72.95657986077413,67.56024708523462,269.1728693732545,0.998
65.77879551680583,184.53845808688538,72.10197234900657,277.32874808591885,0.999
180.06405343939167,400.3354052729264,184.63810889068765,406.7146753677345,1.0
406.7146753677345,406.7146753677345,406.7146753677345,406.7146753677345,1


==> results/mean_width_cdf_d2_K9.csv <==
mean_width_best,mean_width_fixed,mean_width_random,mean_width_worst,F
0,0,0,0,0
4.63698416206363,6.019626147366213,6.233530987971932,22.881664132027097,0.001
4.702106135123922,6.233235127847905,6.348490508490719,23.32979848267818,0.002
4.789830691515517,6.418229850412038,6.391801642833094,24.68926369260952,0.003
4.833986527257738,6.628235665366531,6.423238711892387,26.349939997842014,0.004
4.875909838119083,6.642465118910709,6.464220783199828,26.624621541515047,0.005
4.907744486991531,6.671679817257735,6.612034725987193,26.64457244045223,0.006
4.925532926258418,6.7356231254619265,6.826805548746983,26.789748587403437,0.007
4.953315013323079,6.827583708028991,6.92759389781826,26.866980290785005,0.008
4.953475235978576,6.85481966485077,6.955099396413876,27.382216544545766,0.009
4.9557695578810455,6.8794445319628785,6.980507368481535,27.92467377053071,0.01
5.002420775973404,6.886146789751592,7.048075184338798,28.36667344621041,0.011
5.09697547071117,6.907102611106447,7.094173294239987,28.509726456096796,0.012
5.1182046592511945,6.9084008227593845,7.115927512360799,28.53254444789393,0.013
5.138336467948374,6.974186332452078,7.1464345091371975,28.638084599050792,0.014
5.139993836718131,7.023745830994505,7.171780335025864,28.687103863934123,0.015
5.150090628631159,7.034026032134129,7.199512915378959,28.71444906011757,0.016
5.184565297247589,7.0349234466706445,7.212210363323319,28.758611671378844,0.017
5.2060634257733325,7.092845599175435,7.220055395472738,28.85872598242733,0.018
5.21039224557954,7.107850742174078,7.222762277712792,28.936992227230792,0.019
5.223124023136593,7.210939558472291,7.25437593628248,28.976756222785085,0.02
5.227916021675486,7.2133693949431725,7.256339133470941,29.244490972522826,0.021
5.237457971321035,7.214642465823896,7.287266201545261,29.339235725050703,0.022
5.275819057689772,7.233231871335159,7.325172376250598,29.40918007596904,0.023
5.277305236406683,7.2701627461670215,7.360979878219563,29.61788769773659,0.024
5.285771647548458,7.27310267179381,7.377920103664639,29.682783733301417,0.025
5.300411643453477,7.274786901539327,7.392932320692347,29.941760662118654,0.026
5.312667470235839,7.332906041854276,7.411543076576356,30.136737829738237,0.027
5.338673121326947,7.354069623037708,7.478519006814657,30.2062957752612,0.028
5.338923034487517,7.355106765242916,7.4925965915098915,30.259449157603907,0.029
5.343984077571402,7.379415212264706,7.4938635186672435,30.29442368638276,0.03
5.353526836419199,7.391261941446389,7.497036059844158,30.454418419340893,0.031
5.362974029442226,7.45871432288983,7.509599694096079,30.462912840458166,0.032
5.363732016676078,7.460467541074586,7.543276845448379,30.695293736235197,0.033
5.382140386956133,7.462070825735904,7.551036112281913,30.69804721999377,0.034
5.386269068464,7.473104738872191,7.560800824552753,30.7593703136033,0.035
5.393426811415437,7.496438585341243,7.619253616498812,30.897975197204484,0.036
5.410442131313719,7.506688936996602,7.651498308972777,30.950565239612587,0.037
5.415421580936846,7.532528196975096,7.655501384549633,30.99032816970885,0.038
5.423024164186001,7.535341746566109,7.656530373132564,31.1813887364087,0.039
5.423541537278382,7.551329974338918,7.681024681851768,31.364548066321728,0.04
5.435026719069602,7.5714101717429845,7.690090634181273,32.02766671214924,0.041
5.462137163575516,7.572443884260209,7.694312652605221,32.15992914542789,0.042
5.4668849908720745,7.574145746574692,7.714367988146232,32.28884105767364,0.043
5.475978961514261,7.5795764749529075,7.717587192299805,32.37171184946778,0.044
5.476732124771607,7.586939384323526,7.72109108549428,32.41457302316094,0.045
5.481245985530945,7.58900333348857,7.728751371057833,32.68632971172726,0.046
5.490035675913845,7.598897847393539,7.733576201528462,32.6982049896858,0.047
5.498179894219435,7.624594985524629,7.749841185597092,32.72479152719864,0.048
5.50930680195223,7.644058266721389,7.754821100376357,32.734462673037314,0.049
5.511311768251868,7.648626372777847,7.773355431424156,32.84512046704901,0.05
5.512980866524179,7.651580633246986,7.775448122279469,32.933655340151105,0.051
5.514907964920574,7.6693621020776055,7.778534940131385,32.94684798193219,0.052
5.523080997541791,7.684673885596758,7.791442181201184,32.94962184196544,0.053
5.525339541288353,7.68543620335006,7.7956150612449475,32.97619348415478,0.054
5.525472202872737,7.722453822928783,7.800806121224372,32.99081810172952,0.055
5.538434020480914,7.723654767850466,7.815608887059882,32.99164581733437,0.056
5.543525383282892,7.731113363668491,7.824499954098497,33.03111398035992,0.057
5.544938821445895,7.732270481157172,7.826540142598621,33.04696879997342,0.058
5.549618002764689,7.763624452952941,7.829226876813247,33.085137848255265,0.059
5.55597985161271,7.775579779784499,7.883865474181276,33.2344598912107,0.06
5.566657600634079,7.780422647051547,7.883869754017422,33.30765661419877,0.061
5.569924332740433,7.787440795659224,7.891531699141578,33.31358201781355,0.062
5.570169075893679,7.806028017127696,7.899312518630142,33.37814437406386,0.063
5.575000872797474,7.810423160565862,7.899752122306137,33.52461959641975,0.064
5.581332457341225,7.831481407606778,7.925020287975402,33.53007862429097,0.065
5.581584021815622,7.836209296465061,7.935988023905007,33.61519442933151,0.066
5.587353929955805,7.839221718597713,7.945976362060636,33.62437753991009,0.067
5.588093434061599,7.852760175519169,7.950828251838383,33.629133371429575,0.068
5.60520618745159,7.874530128508053,7.964911179317017,33.68990510508301,0.069
5.612652695311023,7.875114158634427,7.965872911512772,33.73707449043535,0.07
5.6172778778159165,7.8868919111175915,7.980397944746982,33.784595718541944,0.071
5.621178230994552,7.890058195805564,7.994431052960321,33.799567388417564,0.072
5.62613011679447,7.898230912218081,8.005654194676337,33.83957528910733,0.073
5.626181790381095,7.904408289061725,8.008270715924212,34.03481159961865,0.074
5.6335918162126255,7.9053444497580205,8.015586856705498,34.14370258255873,0.075
5.654818328272732,7.913410347415855,8.024420284813264,34.19725538877873,0.076
5.6561846917811,7.914099032530652,8.066084465543852,34.22006055307349,0.077
5.666678858251594,7.915096812703428,8.08435642088397,34.24205569496696,0.078
5.666997336770666,7.922806262450938,8.087996691803268,34.30546482793717,0.079
5.682588234869937,7.929483976278613,8.152733810620987,34.407416172869574,0.08
5.687084407323561,7.933260153543907,8.184776110085307,34.42420966085384,0.081
5.694167974850981,7.945637319291169,8.191801142273283,34.42814054445044,0.082
5.697102520695646,7.958496476053618,8.215221079093808,34.45578552939614,0.083
5.703966490689282,7.960057352228087,8.215759871554587,34.49207526028786,0.084
5.722022156638628,7.97448578993649,8.229620137262904,34.50267312406,0.085
5.722142073102259,7.989053232485027,8.23621293066197,34.515134093306344,0.086
5.722616455262771,7.9890890608151945,8.236756328239181,34.57663641910748,0.087
5.723391060811721,7.99171905630104,8.257124585668315,34.650310206492286,0.088
5.728421684510374,7.993292871711066,8.25998420823479,34.82476159594895,0.089
5.736585627410182,8.017897274438042,8.26290234461654,34.86515296080802,0.09
5.739417929973273,8.022172365731183,8.269795854040925,34.897883567916054,0.091
5.74143374874151,8.032195454261378,8.278700192349019,34.91318553837736,0.092
5.742242108217869,8.057293078147113,8.30249264418671,35.02007451900757,0.093
5.742834530422931,8.067773110334441,8.308915476718756,35.06621199463144,0.094
5.743173699356598,8.072889912036432,8.315701316302324,35.079533978513574,0.095
5.7439931391549415,8.088331953921259,8.318114189739303,35.081326830862494,0.096
5.752108215397083,8.095791323179435,8.320595128106522,35.205853923675285,0.097
5.75531067496414,8.099301640088393,8.342688428593052,35.22487409517835,0.098
5.757090476972549,8.12178493899536,8.348836519990906,35.23238203619863,0.099
5.761074352798397,8.138336293865482,8.353940072112612,35.25609269051079,0.1
5.76553093092582,8.156198758865209,8.364640316374913,35.41548674132871,0.101
5.773688044735809,8.16806748787557,8.388367577864312,35.4612919564191,0.102
5.77408343342006,8.16929440572629,8.409871776215798,35.526713828200435,0.103
5.783188667586175,8.196015029682137,8.419312371146837,35.55689968373383,0.104
5.78880683845035,8.203112313220794,8.425987484381793,35.608322491241175,0.105
5.791518181099656,8.221110277292105,8.426626989601342,35.70822503017955,0.106
5.7927515996396615,8.231258153454265,8.426875403256732,35.77310293681565,0.107
5.79330634640894,8.24383790732853,8.43653158435788,35.774145059719096,0.108
5.796391040902823,8.245076864309132,8.4499406376055,35.839980112604124,0.109
5.801136227606136,8.248069981146985,8.47105589953579,35.848036773354,0.11
5.801647150178098,8.249270579291279,8.4743628828725,35.91072879038529,0.111
5.803543357904045,8.252840372360017,8.513670688852233,35.93209331205819,0.112
5.814762194282043,8.254769985018868,8.526434600439789,36.01377353939576,0.113
5.817616294485856,8.25721308429306,8.530704235332868,36.08022603327758,0.114
5.817779943676756,8.283344115479018,8.553023399138535,36.10855899753423,0.115
5.827195067541418,8.29457418404302,8.559741223492187,36.22930551287522,0.116
5.829096500848727,8.307318652402241,8.5890465604024,36.25108496592371,0.117
5.839894408684325,8.32023621109714,8.591003390119624,36.31822935694981,0.118
5.840035550470174,8.337808594951753,8.592199968217564,36.32360123952745,0.119
5.840784362349208,8.358567687549808,8.605852079550758,36.44880676217022,0.12
5.845140104899169,8.364180416935111,8.616632777214129,36.45638869065672,0.121
5.853566321108246,8.375003547712497,8.625498676147428,36.463354430207005,0.122
5.858540619686732,8.380939425941376,8.626333720959819,36.49711287756483,0.123
5.860247983264564,8.38953554612313,8.641419320573469,36.572207226486526,0.124
5.869443771175214,8.399258286867221,8.643382180837055,36.606591440792194,0.125
5.869583765222693,8.402652425289693,8.649587657997028,36.652099290626175,0.126
5.871569489309091,8.441429224094986,8.652235281454484,36.70901027035192,0.127
5.877988315312115,8.445332442217323,8.653107713207252,36.763186831762894,0.128
5.881847140371652,8.469258860786706,8.655257138807176,36.76556121240999,0.129
5.889644398857096,8.475616458015923,8.668302816085575,36.78527530937156,0.13
5.898269843948458,8.483232631139943,8.693477276351397,36.8168415061445,0.131
5.901517542041925,8.49345838620081,8.694411331632166,36.8328384506197,0.132
5.911866849501432,8.496275321588525,8.70292482175963,36.93119207760733,0.133
5.913674146026233,8.497194209266983,8.713258206948874,36.93959709060008,0.134
5.922990027509397,8.509568264663388,8.715922959486821,36.94351183596579,0.135
5.927089495777287,8.5121285457286,8.717991588988443,37.06191471783025,0.136
5.930318800988381,8.516226097385792,8.728291473178642,37.081525513936725,0.137
5.93379216673003,8.516968290577495,8.732918250852421,37.11129997626257,0.138
5.93406262727642,8.520194841102363,8.73820025519216,37.13831626416203,0.139
5.9362519659988005,8.547536398596979,8.741759277903016,37.14416699573995,0.14
5.937487027989188,8.56423564683635,8.769109130404152,37.2093421894239,0.141
5.944688483297012,8.564790375481659,8.773302348275132,37.24460767659221,0.142
5.948450254290752,8.574537619661177,8.7769427590845,37.255619930979705,0.143
5.962472955650924,8.577646227335714,8.796322768675095,37.29093129139213,0.144
5.970548269670896,8.598751824574597,8.813197663843324,37.35534541940394,0.145
5.990142663143914,8.60317315257726,8.819793329356138,37.36930444671542,0.146
5.991406549285338,8.603223182860004,8.826940740191008,37.40091040903465,0.147
5.999519908489688,8.616240707294876,8.835590893065167,37.417614688631794,0.148
6.004979119500969,8.625009732944825,8.845664562765577,37.45015902698773,0.149
6.005644163128055,8.628605257986234,8.86669284951,37.45933090295643,0.15
6.007793172386007,8.633316782298218,8.868453874961354,37.46599149580446,0.151
6.008434900412596,8.639410788904065,8.870102322767533,37.47048182364735,0.152
6.008453552393097,8.643928214763529,8.895730385839949,37.51762487053728,0.153
6.025370962923741,8.656864155758267,8.906578925194207,37.53442758523216,0.154
6.033736467391394,8.660462575300594,8.915258066973983,37.53730465480493,0.155
6.034705934119137,8.669936033419077,8.928775417656237,37.64740520268779,0.156
6.036980043705408,8.67877289204369,8.932937202740115,37.649692522781685,0.157
6.039542354084238,8.68482577822768,8.93660306964741,37.68322910700519,0.158
6.043564648267397,8.69684705485871,8.937329157607856,37.70230354070562,0.159
6.044193985021751,8.699309503487157,8.940675181821979,37.73657792499083,0.16
6.047458839531928,8.712389399540811,8.942408027665138,37.8900215064669,0.161
6.050450690859617,8.719971803897584,8.955393203323359,37.95445371423246,0.162
6.054610123445348,8.720980818609926,8.965620968324952,37.97529143220974,0.163
6.059455756335115,8.72107937073026,8.969825182195217,38.0754044501093,0.164
6.060112803449661,8.723630818422674,8.974593793330714,38.13806505611457,0.165
6.060602646614263,8.731274031784247,8.97708498830139,38.3472895615198,0.166
6.0663225454993,8.73644855774987,8.986455987015088,38.40980120864775,0.167
6.076945073922213,8.754276267294903,9.008449753971144,38.42770703933857,0.168
6.079976539812015,8.776491995696176,9.010715712482018,38.43674401576867,0.169
6.083614955975549,8.776587821404673,9.013766829037772,38.447129097297626,0.17
6.086213653118254,8.778754361120036,9.017925306014178,38.46961019945027,0.171
6.090053263703177,8.779516489990014,9.018041395069758,38.48678358715343,0.172
6.095441795631391,8.78809799696644,9.03789081067132,38.50972511490089,0.173
6.100569363093099,8.801855491760868,9.054644511791633,38.519273123016745,0.174
6.104867286952254,8.848395640824883,9.065172888782138,38.53589190404112,0.175
6.114961399721149,8.859277418688357,9.067542984990231,38.63480707084484,0.176
6.119743857160034,8.861940460262762,9.085821661704422,38.69275234502944,0.177
6.123963518374008,8.8685566852357,9.093930540848516,38.70567615267857,0.178
6.136058726728715,8.87402285822354,9.094959937049817,38.706539437066425,0.179
6.137440320186088,8.87894928931733,9.10089998570822,38.73636841874408,0.18
6.140247257990784,8.881072074158576,9.110833933924429,38.77616585851369,0.181
6.143601867480382,8.890556680257726,9.1115627650733,38.782200036163175,0.182
6.152258637948569,8.900188202605838,9.112003506869028,38.834535169715046,0.183
6.1528949249281135,8.90316096267102,9.119383709052778,38.85394190158918,0.184
6.1574691454880845,8.903532774207822,9.123834624862246,38.99962083692415,0.185
6.159026423219578,8.905830315379182,9.130051333580177,39.0049821510368,0.186
6.170874631385776,8.919627773191213,9.145707732525496,39.0915147846588,0.187
6.171118383843047,8.92493859558892,9.147491341639524,39.118293358992354,0.188
6.171723124323418,8.927811365941505,9.153312549749645,39.22435780798316,0.189
6.172447107874327,8.948767010290341,9.198933854636612,39.30543158651698,0.19
6.179092185788311,8.985643019079015,9.21249084282446,39.31838691257885,0.191
6.187040995702169,9.022922572710339,9.215822221762858,39.32456458908249,0.192
6.190931419449923,9.032492205822184,9.227836247161903,39.37592494518191,0.193
6.191843129588016,9.037686802084936,9.241802529281758,39.38711922915822,0.194
6.195289934409655,9.037911008738842,9.257263774640872,39.44160220961336,0.195
6.198482834764941,9.061835739172702,9.259209860607012,39.45245894742612,0.196
6.198513716719795,9.063890316101034,9.280471088663116,39.54142483852158,0.197
6.199201439391873,9.081097078750858,9.286963820018434,39.55367722751461,0.198
6.20138991081087,9.094333777228568,9.290098132115398,39.6376408026744,0.199
6.20405111491465,9.094717996482403,9.30011567423282,39.63811482409078,0.2
6.204532564228582,9.097523510943201,9.305390088613406,39.67433442786204,0.201
6.211548230485965,9.112433891459467,9.305856144780936,39.69553886703294,0.202
6.2135381816445605,9.11273507390316,9.312983787421851,39.72928699741957,0.203
6.214827614513106,9.116948034948116,9.317182693734528,39.762705283880095,0.204
6.218410225169609,9.124620973906264,9.325197172287975,39.797032932765774,0.205
6.230410706159114,9.16985484259863,9.331639538805224,39.880543742009,0.206
6.232470214236637,9.18040039655574,9.351199451152008,39.894952381337326,0.207
6.239242966371594,9.186239144398835,9.352321341987922,39.90549406386511,0.208
6.243736824563714,9.190808598518553,9.352464760126974,39.920147587683104,0.209
6.245629878991772,9.192344104062167,9.353229390575116,39.946971083493686,0.21
6.247015298681736,9.207664142749415,9.37031544150054,39.97380476171651,0.211
6.248667761236234,9.21636891458782,9.378746571034815,39.99127252724487,0.212
6.2519691437489335,9.21689840288045,9.379611662376435,40.016357413832765,0.213
6.254329391109386,9.224068101862658,9.381006499417566,40.05093294222541,0.214
6.255131241854189,9.241984571444165,9.38267448093758,40.07500832837104,0.215
6.260057782565399,9.27529695148746,9.387204922367031,40.093502775938894,0.216
6.264777091933322,9.285274292083555,9.399559240715044,40.10617080541833,0.217
6.276337323459543,9.286009534691456,9.402706655916676,40.107879230256295,0.218
6.2777939101895495,9.288536555217775,9.407147599860991,40.19487955827065,0.219
6.281146138968278,9.293571697269075,9.413031804909268,40.19586643175698,0.22
6.281428771200959,9.300261689619585,9.421772179627398,40.22318789165144,0.221
6.282436565572532,9.306077471446729,9.423084900027565,40.23817746824454,0.222
6.288340340648217,9.306384492957188,9.43218648020567,40.245495597575946,0.223
6.2942058224978,9.312488629419619,9.44179214831692,40.31787780049055,0.224
6.295020602347634,9.324192671841917,9.444130527692243,40.32859526115834,0.225
6.312313763082197,9.33357793389696,9.465256129027647,40.45121743498316,0.226
6.3324736647910935,9.35932794160854,9.50668281669116,40.53739140715651,0.227
6.338566942660664,9.365017495074872,9.524446423893576,40.550204226938654,0.228
6.343176414798758,9.367257951307929,9.524530843957116,40.578298871745424,0.229
6.350292993792549,9.387762952234237,9.536274066319764,40.706661884477015,0.23
6.354268098303059,9.429119401368903,9.54258323404709,40.72473371255875,0.231
6.354658778766043,9.434213665212416,9.55233804733506,40.73058832505146,0.232
6.36479167411725,9.44553777162949,9.56331676291208,40.7457040865965,0.233
6.368196441913037,9.448917441157763,9.564282507194068,40.7864882545511,0.234
6.3699212914229095,9.458614782399309,9.564837602030147,40.9296801338981,0.235
6.370859330581522,9.46740007656697,9.57156336630688,40.94708329002258,0.236
6.375503469343981,9.489942497859333,9.574387136570184,41.01411273220681,0.237
6.376773807281763,9.492201240864286,9.577140891223385,41.036467259076126,0.238
6.377505594859518,9.495362591689668,9.592358205402286,41.1233285765751,0.239
6.380862055081936,9.502384793280314,9.597129396446084,41.124840503556406,0.24
6.383225933701305,9.508204389241921,9.601787483633386,41.1653475118627,0.241
6.384903498021767,9.5100079005432,9.602473948241082,41.16991106962452,0.242
6.392449666082327,9.520969117540066,9.6124617247301,41.17831864259546,0.243
6.399517084708108,9.531164261363307,9.614776643648874,41.1998390231828,0.244
6.411162835336788,9.54717851167585,9.617374368988244,41.25318115454736,0.245
6.4150514261921225,9.550726174496663,9.635563020788874,41.26573817431088,0.246
6.416692994584781,9.55608783851082,9.646563266496758,41.26898259212498,0.247
6.420614635282527,9.55713513635633,9.65801045083004,41.31208459484148,0.248
6.420776424672948,9.568479247672832,9.658596274142903,41.324894937059874,0.249
6.421766544254078,9.595807677387414,9.66722643465378,41.33308493483672,0.25
6.426112308279366,9.60070680119611,9.667961313875695,41.33938652527095,0.251
6.434156767084255,9.60679366521459,9.701494332650318,41.36144492313269,0.252
6.435580629928409,9.617430957310518,9.703113454204162,41.41381909371982,0.253
6.448201506643046,9.658803318345754,9.716925845168976,41.46200596574926,0.254
6.457030178550042,9.680915884182562,9.717881866506684,41.46234124049777,0.255
6.45732806061538,9.69527486954054,9.725665380637778,41.547087974293945,0.256
6.45914337416961,9.699587813215768,9.731471999089708,41.59944572781712,0.257
6.464849505988331,9.707613136339809,9.755857230828369,41.60433558513729,0.258
6.472491608518979,9.726796615569912,9.759248135839773,41.64929174722685,0.259
6.476314650881761,9.729079917006572,9.76187366501688,41.66786017980838,0.26
6.478912380604849,9.733452177313456,9.763042042667758,41.68846789959169,0.261
6.482741583282462,9.739803192711364,9.764122802348377,41.696928294523545,0.262
6.487059688079011,9.762936701445959,9.764185840649484,41.7436450327272,0.263
6.489961068874556,9.765295856345443,9.787432174929808,41.75266435115362,0.264
6.4998191002829175,9.769293628422853,9.804713752715768,41.79514338109327,0.265
6.5092741340023705,9.784127624918344,9.805482049963398,41.82253307963338,0.266
6.509845706945919,9.784153058222147,9.80969486479185,41.848000488007294,0.267
6.513836429473798,9.78551578100268,9.819754447937395,41.8509792161138,0.268
6.514257819250475,9.787177109153161,9.829964675211102,41.87639504587492,0.269
6.514776758736205,9.790874122051129,9.839660239330591,41.934598752700026,0.27
6.525423889132571,9.798769802465682,9.84003955189088,41.94470433892586,0.271
6.526041062112372,9.81492331595964,9.840534784983268,42.01777121315629,0.272
6.529660846411095,9.828140859203245,9.843585583654066,42.07402778092915,0.273
6.533246972198395,9.84177437626446,9.85896274771291,42.165342991463625,0.274
6.534560401852161,9.844425805165523,9.871822989136952,42.18687936444144,0.275
6.536294676949354,9.856150762465656,9.874046535527008,42.199555354208805,0.276
6.542776356890231,9.859359219217545,9.885330553096567,42.20045253333652,0.277
6.545984318131866,9.871906563003334,9.892306769389275,42.22410572541686,0.278
6.547474284210518,9.883381907210893,9.894494835804773,42.2427204973874,0.279
6.549134625540323,9.893412428052235,9.895579476635458,42.27831741373119,0.28
6.55347335497615,9.894619275390427,9.909071521039882,42.34383524031272,0.281
6.556811601996972,9.896209564536255,9.91191982483018,42.34997999989733,0.282
6.558265826683598,9.912591283728743,9.917567498051524,42.35630837598095,0.283
6.559705933786588,9.91641662325659,9.920455531183254,42.459264766751325,0.284
6.57784080974216,9.91955600278191,9.920599246693897,42.50967713652265,0.285
6.587547145725041,9.927712589141528,9.921418454337983,42.53725209125587,0.286
6.597028841184403,9.928117549247908,9.925037576323133,42.537626859326814,0.287
6.597446754646093,9.935744358339306,9.93609117565743,42.54947321047847,0.288
6.597600909531179,9.93817496775747,9.950762292938244,42.65617263317231,0.289
6.611814375906287,9.947134083247247,9.951401312541408,42.67604486173456,0.29
6.613537097090295,9.948923180791482,9.953737909729922,42.68518898354469,0.291
6.613987267214199,9.951444889305138,9.953844405819703,42.6863806519676,0.292
6.622957068790612,9.956121337090527,9.955942120277609,42.75877356411013,0.293
6.623374403789481,9.964417243593651,9.96068247737936,42.77946270908178,0.294
6.624076725007193,9.970406407619613,9.974194899284974,42.82521159901304,0.295
6.624242994568878,9.972005808896702,9.995688774032208,42.92037788959473,0.296
6.626871883014631,9.973748704862897,9.99664791115294,42.921630231676914,0.297
6.630350844135088,9.983263979851804,10.018835255447303,42.92306910809518,0.298
6.636689326293347,9.990688484366316,10.020245795710244,42.9306068924297,0.299
6.640273248521651,10.00481112522473,10.020557208876657,42.95116651669457,0.3
6.64132901394633,10.007470926256698,10.021513724042,42.95997152206386,0.301
6.643448809193938,10.009145616507343,10.022895041777351,42.972719512327146,0.302
6.6442087145643045,10.015330672216274,10.027308783725577,43.04116285552512,0.303
6.648262024795832,10.018163895566774,10.0279970336904,43.07987029740261,0.304
6.648343630833501,10.019288597231016,10.052926778966125,43.08376234217875,0.305
6.649789876270996,10.037568554203872,10.054652908560632,43.23077157075092,0.306
6.6532386301028765,10.041757474279503,10.054990849875912,43.25859000132288,0.307
6.6532874381831855,10.044249371231395,10.061441568700298,43.32326700615485,0.308
6.656537145762212,10.051077732562023,10.06337266175337,43.32451036023139,0.309
6.65803895911968,10.079087449240951,10.068551871988856,43.33742086998266,0.31
6.662205406965046,10.079440096296711,10.068562391539023,43.36541944509589,0.311
6.663722680502842,10.137510957328999,10.099868728616004,43.42560979665109,0.312
6.664705563558748,10.139574200762974,10.109793016309252,43.498415967260414,0.313
6.670281004220689,10.144554583448194,10.110413115381771,43.556995644936606,0.314
6.677403893188368,10.145550164051077,10.116624610299342,43.59087811232668,0.315
6.682151166002227,10.147558835339163,10.132503550848613,43.65154902858561,0.316
6.682249603712789,10.147747453695521,10.133807514873984,43.66851700231779,0.317
6.686364298582765,10.172016726209804,10.135948202058298,43.68507616692945,0.318
6.68641867960701,10.174286148442324,10.148512129089072,43.687162307163696,0.319
6.692210508704226,10.179496131192787,10.149399181593482,43.69400203660439,0.32
6.698806697039345,10.184527733451429,10.156818256750087,43.75021013865677,0.321
6.701113251648748,10.186675835839608,10.171793186605123,43.78282344990895,0.322
6.703059358318514,10.18858305172845,10.181126946844191,43.84582467355562,0.323
6.705153678972156,10.202739574875837,10.18138597855538,43.97982144784479,0.324
6.707718982402751,10.203355057564961,10.1862936527092,43.98657843861288,0.325
6.708710727357139,10.20427277101665,10.201191747933429,44.04061926063382,0.326
6.71373987995057,10.209884968259534,10.202872060163054,44.05220021462122,0.327
6.723878412925461,10.219918535920087,10.21430305505882,44.08432511299141,0.328
6.7253558114787015,10.220420353589228,10.21788448145418,44.11820444622962,0.329
6.726635940622806,10.22643959469905,10.223766951058906,44.12775725813738,0.33
6.732323177119127,10.237604398756725,10.23377598957689,44.14148665089935,0.331
6.744164292279183,10.24976882553377,10.238375579167878,44.17077707114958,0.332
6.748688114559153,10.252227875454329,10.244459915447312,44.17748250714803,0.333
6.74979560491922,10.252743940768585,10.244907469412494,44.26533864241856,0.334
6.751272901349553,10.255277909841261,10.245562841286432,44.29117661981668,0.335
6.752295367399054,10.266230829440168,10.265914268021897,44.38792489601288,0.336
6.757892120632056,10.271468667661622,10.28560224635512,44.41151163651228,0.337
6.763944294716583,10.276426170607007,10.288122307983883,44.47598977542316,0.338
6.766625250439184,10.278197508514088,10.306538937066597,44.51541387430103,0.339
6.772784257073027,10.283562844191495,10.313659450174836,44.607903089475,0.34
6.774247888147628,10.292070992291986,10.333910333205068,44.68661243370933,0.341
6.7758307908012325,10.292886246654433,10.334968564808916,44.76824391738884,0.342
6.776531617234687,10.299135548306062,10.345536881358486,44.76869283126201,0.343
6.776935469652439,10.30124008661889,10.348794307276636,44.83475726731235,0.344
6.778446056295096,10.30194977389555,10.352038438087778,44.85437798212581,0.345
6.779993995766237,10.304728712807233,10.378753098950911,44.86302117086026,0.346
6.780031778970994,10.307372638820352,10.400379608146912,44.89484249412862,0.347
6.78124268106819,10.324201913671278,10.407725485129433,44.92310760828403,0.348
6.784678748485718,10.325493051651918,10.41365420060864,44.92606050088171,0.349
6.790737248201597,10.327045307925891,10.414778034000866,44.93795436844159,0.35
6.793160964707938,10.334455464140904,10.421937764605588,44.99404627214325,0.351
6.801429691776212,10.36386040161068,10.43053126707642,44.99721798785917,0.352
6.808755767661928,10.389661494379553,10.43446526593093,44.99775862097705,0.353
6.811158455159322,10.409096542066651,10.445211266062858,45.05962924248409,0.354
6.8129693597038266,10.422031759266968,10.448021405231389,45.12572787236991,0.355
6.823592859049557,10.425727352320443,10.465320463824735,45.1941626889879,0.356
6.825514387683111,10.438584752546154,10.491470523593074,45.21538468394064,0.357
6.8292840467455935,10.440875083887338,10.4924506673842,45.22144955659426,0.358
6.829914135686094,10.444736912596003,10.501127410730064,45.3053429108793,0.359
6.830900298017837,10.45421170694772,10.505244325112216,45.36100072367971,0.36
6.832663504087473,10.475189658749422,10.516102038095502,45.3666082367105,0.361
6.839338492711757,10.47901496759033,10.517005155240795,45.37086292986002,0.362
6.839795767764867,10.482717630632743,10.51901367764698,45.38078902149444,0.363
6.840499275655789,10.489006894266302,10.535075897817606,45.39722725175779,0.364
6.843532667907227,10.5081627138232,10.541738768521697,45.44471040126133,0.365
6.845225156439397,10.524283683858645,10.553985858159567,45.46248620369242,0.366
6.850583448424574,10.534201476031322,10.563052987500557,45.48573265364299,0.367
6.850784168670962,10.543008557424617,10.57836841533693,45.48818485066177,0.368
6.851335655808951,10.55048587356891,10.610467676962363,45.49627813798256,0.369
6.8560728917605855,10.552038512740207,10.634092822215138,45.54250933648426,0.37
6.858984750927276,10.562649828677973,10.638368890713764,45.57404345849736,0.371
6.86044482901134,10.575219560963683,10.638735655399769,45.591625414839726,0.372
6.869964366956427,10.583632614948202,10.64738679303051,45.61560765013749,0.373
6.881206342610061,10.584403341198383,10.65649431174911,45.72789903296072,0.374
6.885687435387268,10.585640260302615,10.65993153380955,45.74470700697693,0.375
6.890164828780829,10.592188243917281,10.666938279775238,45.79456985262045,0.376
6.893800342391122,10.593462783819602,10.669183376679367,45.838952358915215,0.377
6.903159289057252,10.601382733561291,10.670048302324629,45.87258806858903,0.378
6.90569430896423,10.604087007881262,10.67463675586659,45.882355191026114,0.379
6.90703678699295,10.623296560513406,10.68289227688948,45.8826235344923,0.38
6.916230407340542,10.626093818014201,10.68842795795012,45.93190928858352,0.381
6.917823810678755,10.635748459797837,10.695511627273044,45.9521416219872,0.382
6.932326008264695,10.65568025562432,10.704044028747164,45.977618252449176,0.383
6.94068921347179,10.662083865909107,10.716864456306157,45.99369112721212,0.384
6.9430383127641,10.66247960414758,10.719733326044633,46.007602107002526,0.385
6.951141467847561,10.665400173563047,10.729367098552732,46.06301216828929,0.386
6.953890460438895,10.665704828117466,10.72945400472025,46.07547688864852,0.387
6.958645973446301,10.672690840295047,10.757239037657088,46.07625725483138,0.388
6.963062019104404,10.67815339109094,10.761787507088917,46.16665433687513,0.389
6.963708943719922,10.681176200179815,10.77243515022018,46.171744479332034,0.39
6.963843557740877,10.68889202921984,10.799353988662352,46.197034941391806,0.391
6.974617831421401,10.690454785969305,10.806330643994665,46.21391039728178,0.392
6.976824708245763,10.69861292078374,10.813720193962276,46.233922826871336,0.393
6.978145667671802,10.702090830539523,10.82298951586901,46.25974350367795,0.394
6.982213463352213,10.723422968618062,10.825504674154573,46.27172952125309,0.395
6.982761918373636,10.725873331807875,10.832923366930675,46.29702906325589,0.396
6.986102248256096,10.728658281387737,10.83421734344348,46.36289450140868,0.397
6.986291162809183,10.734433194177837,10.841101479408504,46.50361797519621,0.398
6.989467261458207,10.741122616445717,10.844817116217971,46.52764743767644,0.399
6.989730843545287,10.74370379459694,10.855968583830627,46.54636865380481,0.4
6.992576139496982,10.753388714722808,10.865529116415448,46.54917112066646,0.401
6.995942398898734,10.757585220147869,10.873592418533557,46.609032581082886,0.402
6.996808538778707,10.764892222484658,10.874117002989186,46.613056910700585,0.403
7.004170138197685,10.779196096984506,10.877830691892653,46.65770244045827,0.404
7.013258985703303,10.803901509223907,10.88070773511891,46.730913614576494,0.405
7.032959698515935,10.814791200555726,10.893957502617278,46.79219874945951,0.406
7.036638764424549,10.815729869172456,10.897334901098308,46.86016598146864,0.407
7.043636752022992,10.81786521690453,10.91130377220452,46.87793498181107,0.408
7.051208924080575,10.818490958910498,10.939778998189482,46.96799146297392,0.409
7.055716435511286,10.825783142636233,10.950850436471082,46.97190529143316,0.41
7.060178905564363,10.82716228294695,10.953391447515273,47.00484604063829,0.411
7.067979038832661,10.835766829425665,10.96095056653861,47.04467462923913,0.412
7.073060601012132,10.859054962659885,10.961939400030284,47.06201867376957,0.413
7.0753568122497335,10.862225112212565,10.965966082109134,47.11589255122226,0.414
7.097905825303541,10.868259085311179,10.971066261683982,47.14111105289621,0.415
7.11012077705182,10.8916338500462,10.972679315897931,47.15307513977496,0.416
7.111662090444842,10.897701615181425,11.007700977847932,47.15352627893688,0.417
7.118383700641797,10.899795993935982,11.0174568072041,47.1786844855445,0.418
7.118502043697121,10.915693099666818,11.05264329796934,47.19003800740271,0.419
7.122833091058733,10.924317263117647,11.064145656670537,47.19820690340618,0.42
7.123993043442925,10.932368800543777,11.06428932390458,47.203672196566416,0.421
7.125520230614263,10.940227928457666,11.068721049730105,47.22331270524901,0.422
7.129132250491083,10.962927451426356,11.077240529334548,47.25445079639064,0.423
7.14035400860641,11.000513004640341,11.094459640431827,47.26598043405463,0.424
7.140508141464788,11.00419359823955,11.103029148683545,47.27033565321669,0.425
7.146784225499375,11.051237571289967,11.104408018457796,47.27049811590261,0.426
7.151661882372544,11.05763484750481,11.112182198213135,47.40860490374507,0.427
7.154200569850872,11.058017300540143,11.112191002010238,47.41215318878427,0.428
7.154766217073138,11.060141401289492,11.119654945036896,47.49455648075177,0.429
7.157364143529463,11.063872740230371,11.122912197888128,47.53873111938314,0.43
7.158522281937876,11.066112476358667,11.128265658588983,47.58475975063632,0.431
7.15980585023253,11.068720385701518,11.1300363627287,47.601502291669,0.432
7.168275005899592,11.076184970307589,11.130927693226369,47.6047756310681,0.433
7.175196437510519,11.088838543142336,11.147711776264911,47.64710771714328,0.434
7.178001498589088,11.092040511883576,11.159054829954592,47.7262005898032,0.435
7.178201637329172,11.098514317723653,11.159492348383417,47.765323980231045,0.436
7.178456159564633,11.100913234834156,11.159725299005206,47.77446486974837,0.437
7.180176762374994,11.104801962154982,11.165036028249402,47.83833639693497,0.438
7.185928032281351,11.106917247152438,11.18904030357244,47.866240662348446,0.439
7.188520753013296,11.127730291608485,11.192113240888403,47.94029399148917,0.44
7.191965152004354,11.131117270688938,11.204690619915263,47.9672968278172,0.441
7.195260067708321,11.133190619603354,11.21976090519632,48.001561569494825,0.442
7.197371823223105,11.136821879069242,11.22785289184885,48.04882539026592,0.443
7.201582918370795,11.140937086514695,11.235801488376971,48.10256888657941,0.444
7.206019162088543,11.146151513552347,11.244558286063985,48.11527942016833,0.445
7.206333603913608,11.164676144945902,11.25216340184969,48.32424103679617,0.446
7.2070521531199425,11.16599224903494,11.252427851677398,48.37606474811021,0.447
7.211926704382603,11.167243512691266,11.253700829014202,48.3834432477499,0.448
7.215039877862092,11.172679896322254,11.274382781814932,48.456238841434136,0.449
7.220830513645891,11.178788276935888,11.283326131886271,48.522905836706336,0.45
7.224272309572201,11.184642239072344,11.290840816706826,48.53998969928625,0.451
7.235803056673902,11.187278100899436,11.297651039236102,48.567505633515424,0.452
7.246504007854066,11.194136403427434,11.309211057608644,48.5723975490186,0.453
7.2530660745515165,11.202517944008598,11.332175032218649,48.58606361059272,0.454
7.257484743555534,11.211078268811402,11.33608488120341,48.739116833619455,0.455
7.266819152742507,11.213352495110819,11.341725563605667,48.75331992601373,0.456
7.271167264705851,11.215924346617804,11.347603350830765,48.75501647843375,0.457
7.286830958554373,11.216852957710836,11.34981629701565,48.76553643110785,0.458
7.290923431773755,11.22442429631745,11.35754657188808,48.79899947640528,0.459
7.295731718490772,11.225555403433878,11.381949829872031,48.83456066994075,0.46
7.299437906475675,11.233793961767297,11.38420396241974,48.91426440973672,0.461
7.300355914088894,11.241716105002343,11.384590745704925,48.94030345223186,0.462
7.304159284063922,11.244285971110733,11.384606642032876,48.96711156591954,0.463
7.306020585449819,11.244556402550911,11.39575712506719,49.04246311959755,0.464
7.30635148477066,11.25490591662554,11.4009576179917,49.055184696520094,0.465
7.308794555370489,11.262588637990401,11.411886627277,49.05531651052743,0.466
7.309079422976469,11.268477770143594,11.423826292175429,49.064522291259244,0.467
7.312166320389207,11.274045618530161,11.428608318447036,49.11143084567324,0.468
7.319093875241038,11.274921721983704,11.437804417173648,49.147650440185416,0.469
7.325289749091159,11.280445226758268,11.442820440484182,49.266880748542704,0.47
7.331020956663675,11.284913444368748,11.463023827186989,49.29415969699042,0.471
7.331755723271579,11.291226931372064,11.471459338275755,49.37277642751069,0.472
7.333359421591144,11.300579645221204,11.472598004512395,49.38515190992307,0.473
7.338244629247687,11.309180040169753,11.47503640955338,49.41300623733486,0.474
7.351010276557412,11.31263970445156,11.476245762650668,49.47904618684415,0.475
7.362531296396104,11.314721910215368,11.485519359657458,49.50858072357001,0.476
7.37049962033329,11.318754269981717,11.541180582915937,49.54732791547082,0.477
7.373424773878946,11.335158318813923,11.544825090472749,49.56943812378713,0.478
7.391969100524004,11.338315143968854,11.55929872311783,49.59832664216414,0.479
7.395903535566772,11.339523565351989,11.560345030279889,49.61026303723209,0.48
7.399174166698565,11.357873356857153,11.5715045297079,49.61259446821755,0.481
7.399772471231983,11.361082471357454,11.575831288114257,49.61745036873391,0.482
7.401894833641426,11.369453535830312,11.604865036090798,49.66481303807253,0.483
7.404224243769255,11.395932852926467,11.61315674460732,49.699348523072246,0.484
7.406145122119846,11.404655667227779,11.616220250300264,49.72036979154729,0.485
7.426454680677065,11.417545611850203,11.623541052655504,49.75728413393121,0.486
7.436722689259897,11.427364245904192,11.63315451429463,49.84742380380944,0.487
7.437352904533541,11.42943966315151,11.6379769287949,49.90482136549409,0.488
7.451600153944528,11.441312883660512,11.640527041483011,49.9971932464977,0.489
7.46166619048849,11.45355520516204,11.65085284464397,49.99757086787417,0.49
7.463661095024221,11.458127726192519,11.665834514596988,50.0368844776327,0.491
7.471082094651897,11.474261207430647,11.688890325082737,50.03771802063458,0.492
7.473946776429932,11.48471707195997,11.721151185869209,50.08007646344596,0.493
7.477944422983458,11.489986125011274,11.723771448897114,50.1140599681727,0.494
7.478494990733687,11.514331325044243,11.7307120336954,50.15365222828301,0.495
7.491237998315892,11.51761869043917,11.745399606263698,50.17610498357739,0.496
7.491982566485372,11.522560270259097,11.7494332065385,50.193302445977736,0.497
7.492264698053898,11.530498533857227,11.764785617628087,50.22363730473991,0.498
7.498948271373544,11.53315459053235,11.765223374679373,50.22547838417926,0.499
7.499895541380902,11.535755143461822,11.770840909779624,50.2517707028121,0.5
7.503663931534972,11.537254860141848,11.806779954696117,50.25628918841047,0.501
7.505350417139313,11.551365865989904,11.822321718843687,50.262940742873695,0.502
7.511997328591894,11.563858620580879,11.867966765947097,50.30916282402856,0.503
7.514076725888966,11.564255557630043,11.882247910065695,50.31435437385886,0.504
7.515593857355029,11.565038788942651,11.88605060889232,50.38892088656957,0.505
7.519443899814016,11.579611021915989,11.90436892005938,50.39701858457292,0.506
7.52022302600389,11.588493348889848,11.90697304104846,50.413407394732026,0.507
7.521034957428915,11.609368136377192,11.913031477974226,50.5202472486542,0.508
7.523014383564813,11.617901539238028,11.913231192333717,50.52133634022152,0.509
7.526731071104503,11.619356251502436,11.926694917135467,50.54876317709781,0.51
7.535913692261207,11.625624873770647,11.92725785940739,50.80183875411922,0.511
7.5488293036560465,11.627849449097804,11.92781821374854,50.81023568596756,0.512
7.549078857039041,11.65153909825945,11.959217325406124,50.83891301921764,0.513
7.564132105815437,11.659531613439318,11.976521863003024,50.86340776505786,0.514
7.570226357362746,11.666577904798716,12.007183661623015,51.030246462404406,0.515
7.578011000780994,11.67071892283353,12.007837603705251,51.09478326141223,0.516
7.57829738386158,11.685712812017755,12.01199149174264,51.109423495135424,0.517
7.579408690166852,11.717473522765061,12.013962295814814,51.12480678841302,0.518
7.580448703722924,11.719043476432331,12.025332759509984,51.19508151473705,0.519
7.582900636837541,11.768812837225974,12.027426185291826,51.23258690217156,0.52
7.592168575221014,11.769774016327645,12.044766032925734,51.233242985224045,0.521
7.598124542269149,11.771038839165998,12.04924619567042,51.24718402673137,0.522
7.598355069837439,11.784907546916216,12.060177060946971,51.28842755255376,0.523
7.599914767164709,11.834835257601114,12.060542610178448,51.33044754964766,0.524
7.603450137222631,11.835601243394153,12.074431923399624,51.37065249896002,0.525
7.61028190967256,11.838228892795016,12.105160200026482,51.44723732696648,0.526
7.610714628329109,11.861025684535582,12.1124337693481,51.50764765287955,0.527
7.611200118564833,11.876882883888857,12.113522713153284,51.52186109685714,0.528
7.612186635915183,11.912273738135381,12.142837414206426,51.61275357680009,0.529
7.617753285427347,11.92161600067561,12.15591508373446,51.62105631606626,0.53
7.632127136695607,11.925859937813533,12.161765998179488,51.64926588059032,0.531
7.647472144123065,11.940028393319265,12.18032113513392,51.77939912451389,0.532
7.656092514593974,11.944319186813015,12.194730745027316,51.798582441817,0.533
7.656297234414233,11.944878603283943,12.209130703246604,51.84366039700921,0.534
7.656523849548283,11.968978370260162,12.209418965503357,51.91207645991893,0.535
7.65744357501624,11.98226321500957,12.213655208947952,51.98507562595221,0.536
7.676549619132964,12.001164118592996,12.215104456596537,52.03428986218609,0.537
7.682073323397889,12.009496900446816,12.22419420849818,52.05606591088118,0.538
7.682892503114709,12.011550679523227,12.227725481577906,52.085236332275656,0.539
7.6892848280066355,12.024588634679585,12.242466367943669,52.092723443307605,0.54
7.693563689149042,12.04272983296856,12.252941490836172,52.10729368538387,0.541
7.697532161685512,12.044643626824726,12.253578418934838,52.376275737727006,0.542
7.706168772827663,12.058356860355811,12.26542894350735,52.452202308360256,0.543
7.713841695541132,12.068153002191522,12.27635393134594,52.52409325681577,0.544
7.720826150864246,12.07103370261091,12.281148573598596,52.55916059312129,0.545
7.721253652614004,12.104819087724131,12.282975726013998,52.5635978629659,0.546
7.724721438990663,12.12990972203766,12.30171763661584,52.61457425179516,0.547
7.725668413790688,12.130277499504222,12.302692467062306,52.64141389917568,0.548
7.72849062909905,12.136262288935905,12.30372310550268,52.78705065101063,0.549
7.732476549907251,12.136679663440198,12.306143780115486,52.83042117321408,0.55
7.735560168873649,12.146258505764123,12.306591383842717,52.84365776286076,0.551
7.74072484984019,12.149939556916832,12.317159850435578,52.93472503545799,0.552
7.753664496981902,12.15048392545894,12.322558228963814,52.94064932809863,0.553
7.754967988366355,12.154252092460247,12.32658194874523,53.006767944433534,0.554
7.755990241594724,12.186203164305748,12.330824657508767,53.03008247596104,0.555
7.757941108957401,12.18727497106359,12.338356128619068,53.03040475455538,0.556
7.76665472126048,12.189715792437047,12.349441212391984,53.08233559247616,0.557
7.767022307608838,12.230222144063623,12.385591318661232,53.08858172607715,0.558
7.76778881604005,12.231379085758084,12.396264814080922,53.10772061894396,0.559
7.769780082376778,12.235226121914847,12.396942169109025,53.143518491374905,0.56
7.780949405597048,12.245803353626346,12.397655926988758,53.21622674288204,0.561
7.781123426764509,12.264535947354023,12.399073849408834,53.22897960728906,0.562
7.781414788099813,12.280850268215815,12.409712581117052,53.30051691619077,0.563
7.78211850372857,12.282454878197122,12.411147808630576,53.39407969727431,0.564
7.783560356246078,12.297640869166699,12.431931216055476,53.57010329193197,0.565
7.785476755853943,12.300371451255018,12.433477569209412,53.57804925980455,0.566
7.791398702014878,12.312807848086377,12.43825933939908,53.57936272421127,0.567
7.798501846231051,12.323462709979827,12.443449255782378,53.59642433932644,0.568
7.805652155675565,12.363135017899982,12.444995051546917,53.60707505191392,0.569
7.821426770084123,12.364892839355631,12.44651517843536,53.73511380547427,0.57
7.829193054390877,12.390448281242541,12.458340369096184,53.88817905601975,0.571
7.833185706745856,12.409124012648489,12.4629271861274,53.98470807943413,0.572
7.833570337607176,12.42252848248047,12.470314557163572,54.027443983172965,0.573
7.839962298485922,12.427195260794289,12.47201991988416,54.10911048415659,0.574
7.85684198476986,12.443038106134868,12.4943125401279,54.158873731889685,0.575
7.859049060682076,12.449782380630117,12.495725872562389,54.163656023747095,0.576
7.865330305529568,12.466200114262922,12.500790589732464,54.20895131756763,0.577
7.868657033723128,12.478331713212873,12.504068365300322,54.28376282063353,0.578
7.872718076070977,12.485695435061585,12.510171728342286,54.330159450831424,0.579
7.876049730359593,12.488385831020429,12.511781298210614,54.408412479094274,0.58
7.884485686722578,12.489608086030499,12.60048120637622,54.42707803292196,0.581
7.887290212264819,12.504756243254842,12.62843926499365,54.44030746242064,0.582
7.890155857162761,12.508309160930294,12.64629644453994,54.44579710095676,0.583
7.893166382965666,12.51021313176951,12.6535335346745,54.545698847851824,0.584
7.89943798175886,12.513180605477878,12.655594344551917,54.72749038671177,0.585
7.899937892308761,12.51433174404176,12.661016699028,54.769469743100615,0.586
7.912507877381066,12.533851744569496,12.677099409600258,54.78240056379563,0.587
7.913865767126985,12.540813424278879,12.690876951749978,54.81597616338591,0.588
7.915176854323807,12.548605136315617,12.707994904860614,54.82840397577375,0.589
7.930131690394779,12.553266804567112,12.718326146762177,54.84167923029758,0.59
7.93138876717393,12.553403438833865,12.7203156969496,54.88012858057488,0.591
7.936269117649207,12.562385248431848,12.74121812297006,54.89001913384588,0.592
7.943364641403773,12.578450514752236,12.746821847371548,54.98947045662805,0.593
7.94454264127717,12.608379151678133,12.751202012736684,55.04949137995267,0.594
7.944603115592618,12.626166797422291,12.752306665950451,55.12806369009171,0.595
7.946688038960844,12.62810730009929,12.7696639979978,55.15211943192173,0.596
7.960348005751301,12.632836147480589,12.787334527376228,55.19807688034818,0.597
7.965908509339872,12.640125634870351,12.787788067064618,55.26463002889541,0.598
7.973656328109834,12.653644694463452,12.79577177445083,55.29082254523405,0.599
7.974098754486177,12.65768718811206,12.80965570136392,55.30110541317868,0.6
7.974136517785729,12.659279146944103,12.831085232018433,55.3033576311858,0.601
7.985753365473803,12.661674204801184,12.836776156347586,55.30769788360468,0.602
7.997728046902296,12.677561726369275,12.899088934502265,55.32185531638442,0.603
8.001030783844561,12.682525748692571,12.899660739013855,55.40474466744561,0.604
8.0116330991035,12.68576365145162,12.91151466325616,55.41409464793973,0.605
8.02219972034377,12.693139281426577,12.921007920200816,55.45107924532877,0.606
8.02676488971687,12.718557167854263,12.943332732479195,55.49524233727193,0.607
8.027817884606232,12.73609302289237,12.94716849093835,55.5025280252661,0.608
8.04461255894825,12.740625858939145,12.947990823608926,55.70100503535063,0.609
8.054435589160141,12.746036045876885,12.95334762036816,55.70616565797445,0.61
8.060799780551381,12.77222047494563,12.958771003565555,55.73172118287526,0.611
8.07415502770109,12.779176877941143,12.962784309335566,55.78840906441685,0.612
8.0883510205342,12.832331503480416,12.967620847717646,55.8063744888994,0.613
8.093780238485712,12.843625428404605,12.970563434105417,55.94730487795305,0.614
8.104020822352224,12.848096983334349,12.975517987361684,56.01541467824185,0.615
8.108616201120764,12.856281824663498,12.993499324177844,56.08264548015521,0.616
8.142739663390437,12.872697031171054,12.997651348112012,56.13100447048577,0.617
8.153579599313321,12.88018668067234,13.026645530165842,56.21913149761284,0.618
8.160079791553567,12.885097830245915,13.043481108211664,56.26757692516982,0.619
8.164320579383823,12.88616819404216,13.061851617091792,56.32784789345713,0.62
8.174911728881332,12.898911839275222,13.06735080989009,56.39069037733828,0.621
8.190536003526304,12.902815197132023,13.068944838798927,56.40581241693081,0.622
8.19693312508759,12.91123545143004,13.11464312866904,56.44830986940439,0.623
8.20496824299402,12.916116932329114,13.11633470200216,56.47179049098116,0.624
8.221851927047135,12.916432379486453,13.121620530298635,56.49803901348554,0.625
8.23296840109385,12.927821451519847,13.181792456896428,56.539082292919694,0.626
8.257245625619513,12.931360267004619,13.182692251673158,56.59867850259239,0.627
8.269264084791148,12.958842550074495,13.19158077159438,56.71180427855124,0.628
8.27037275183324,12.964932714515163,13.196419984650344,56.85079498953258,0.629
8.273890804691689,12.980563428918261,13.198110861207288,56.986839733516426,0.63
8.282054529406263,12.981138724831446,13.215707797752216,57.02794007536237,0.631
8.285142334168754,13.016404820060057,13.22093459734124,57.05359925097575,0.632
8.285719741791315,13.020677624852855,13.222957695047338,57.10967908544818,0.633
8.299262309029602,13.04286953410098,13.226699549248483,57.14158011403335,0.634
8.303268447873219,13.047705972308874,13.232835327174298,57.18347271971094,0.635
8.311514080021148,13.059814158881156,13.242787085591772,57.18835671030237,0.636
8.31189802880571,13.098070307966191,13.2616879954395,57.283626073606136,0.637
8.316631679690277,13.104556959455262,13.263919310244376,57.31504102836868,0.638
8.319014651226365,13.106453570112192,13.267450655693432,57.46458640760709,0.639
8.319799872183527,13.135848486450703,13.280554235594469,57.47112256716048,0.64
8.324990415001922,13.13621496573971,13.3017805371839,57.51557688244945,0.641
8.326665584328902,13.153189798869562,13.316315045918842,57.566878707283074,0.642
8.326669257283903,13.156320714092963,13.341623255736051,57.58227882024924,0.643
8.329040202207123,13.169176242990044,13.344613128139647,57.77419413630514,0.644
8.33685421390478,13.185041433893662,13.35745543110765,57.83522554178322,0.645
8.348666622456056,13.186005383372766,13.373612540118442,57.84853699616591,0.646
8.349825440213735,13.188636431808828,13.390601807638564,57.97221073273828,0.647
8.351733574171961,13.199128213225368,13.4097143881804,58.1347654244935,0.648
8.363413877698932,13.218415508604764,13.437763247274509,58.21138601906174,0.649
8.363648156877748,13.220279349835536,13.442268717163822,58.35471783458771,0.65
8.371575601447613,13.223988624554336,13.460048980765844,58.401536261683056,0.651
8.372955303282536,13.241687214623296,13.466585678900024,58.40308585139103,0.652
8.38899408693168,13.261732994542662,13.467620225968876,58.46743542649156,0.653
8.390075520654424,13.28827829926747,13.489303347221355,58.64469145358827,0.654
8.394845577753575,13.290808514639608,13.493650523564114,58.76394540433385,0.655
8.398557296369535,13.303506155822852,13.499347269724677,58.78853558708592,0.656
8.408603463103065,13.307927769692625,13.506977563221747,58.93990382616597,0.657
8.41125701168788,13.310070354337235,13.51032116014884,58.94229804359469,0.658
8.41184928126724,13.32004418163334,13.54022341659448,59.14113435860692,0.659
8.412900473121564,13.369367480464353,13.54377696877386,59.15524192223461,0.66
8.431870029584342,13.440481290474509,13.57475307119393,59.265656369487445,0.661
8.446764399957138,13.448843059436632,13.59507234992791,59.27323494000383,0.662
8.447450564529504,13.45832583528328,13.64705543193778,59.50122616697473,0.663
8.450395414525737,13.481822712582188,13.65025559991746,59.50290063398032,0.664
8.460968131411507,13.519171978370732,13.660115539249423,59.52632744404045,0.665
8.462982312615246,13.602876084379812,13.673405585193992,59.644503196334966,0.666
8.465204144014763,13.609640854555014,13.67375262830977,59.67172958815516,0.667
8.470952666672808,13.639938628677216,13.696527718831154,59.71565905196368,0.668
8.47272115819284,13.673327170488657,13.702779261539956,59.75530662998756,0.669
8.475936931291239,13.676336508157952,13.728345380427651,59.79768203482218,0.67
8.480053399448991,13.695646523456517,13.761366791930056,59.87221035136534,0.671
8.482186733844525,13.702924079622225,13.767912161429187,59.98994079189903,0.672
8.487215685606422,13.728011898962393,13.770118367500915,60.0333128436619,0.673
8.489128449403715,13.737401616474378,13.794774572541131,60.08003803187947,0.674
8.493498703113584,13.765530722601886,13.807625105826144,60.0881014335116,0.675
8.496007861939207,13.779201873899108,13.832341621454544,60.19391887141896,0.676
8.516071710881858,13.788715938145092,13.85642218876242,60.36700014738543,0.677
8.520790522157734,13.801910603738445,13.86706351073628,60.37307501413221,0.678
8.544656525136329,13.80195945733618,13.868279995844516,60.46690214891769,0.679
8.549789825806842,13.828309695460542,13.885292537697245,60.5822499261535,0.68
8.564406948006267,13.852837897987728,13.901659080575325,60.74048227585924,0.681
8.56665605748044,13.874996759527008,13.904661435677385,60.79950258652837,0.682
8.567055240372264,13.879862661469046,13.946803620908842,60.81799456555719,0.683
8.569777052015173,13.885304403766526,13.952113802615637,60.82189118954653,0.684
8.574631881519997,13.885337595059866,13.954341925663009,60.836123315825965,0.685
8.581995960032561,13.919711400232798,14.001445970101557,60.97164420499075,0.686
8.584715637185342,13.94243281596589,14.001919633737945,60.99736556127236,0.687
8.584836636445699,13.964114382097286,14.020362571355191,61.049823464074514,0.688
8.584933241947617,13.972696356357268,14.020846760381328,61.20610710007886,0.689
8.597418837936655,13.981995027011928,14.026036353402318,61.29834797152469,0.69
8.59894061710538,13.986916319550373,14.058090136027245,61.36264477947288,0.691
8.601577250396604,14.00063578185519,14.063332860099305,61.42452041181563,0.692
8.603450377761419,14.0138714394492,14.067691620808306,61.45583298789983,0.693
8.60504994109807,14.076798811505466,14.088721707329,61.62054583418016,0.694
8.62760327919931,14.102598521176004,14.098832116658505,61.62258174669347,0.695
8.62774125588423,14.128747524031896,14.129813027366872,61.64536783137199,0.696
8.639790947303105,14.17018521853478,14.143527714543248,61.7582138110204,0.697
8.642008280561877,14.180849090767989,14.185174922157678,61.89158198986632,0.698
8.657881025425889,14.18286554377665,14.196799471791431,61.97747017260879,0.699
8.665182858492933,14.183739363081607,14.208096388838491,62.17794304116714,0.7
8.665984806424794,14.197471925429051,14.239454755255291,62.26443081441232,0.701
8.675404941765034,14.208603724261756,14.277715233071426,62.3615393787213,0.702
8.677050261000273,14.27729776805136,14.290021234983822,62.55182860316181,0.703
8.701010276158208,14.280187750110395,14.291044425339118,62.643635760865344,0.704
8.715482196579156,14.289879595290056,14.31212109804878,62.67758223223607,0.705
8.7426086477667,14.29063808856823,14.342289620303756,62.8242545984311,0.706
8.75470670712471,14.291493318334535,14.342831662839064,62.859141098394026,0.707
8.774196736303715,14.320272403755393,14.350329636855385,62.87476037364323,0.708
8.774507932100311,14.332346438396177,14.364370347340389,62.90365030801431,0.709
8.78774618298003,14.339218845030707,14.377500489928504,63.086224019525936,0.71
8.7891045421016,14.348030393047095,14.394316998005076,63.10254914852709,0.711
8.796469373156878,14.36451081789579,14.419302166405794,63.11990198078564,0.712
8.79703799969314,14.367963810006897,14.4444103291689,63.12451359975687,0.713
8.812236357399557,14.36954005748683,14.45546466761905,63.254447398822826,0.714
8.814643417936242,14.395494111766723,14.464734676219784,63.28087740023642,0.715
8.81798019224163,14.412636861861952,14.500212048730932,63.31400152063442,0.716
8.821208399817522,14.442622354736319,14.50079721889904,63.34185479843966,0.717
8.833738336822694,14.4606418341352,14.501597462354368,63.43242594569736,0.718
8.83820270660654,14.466146692108609,14.51284858243568,63.53544406962239,0.719
8.85778555642766,14.501221805845914,14.52140712976665,63.66983442573158,0.72
8.865185482369476,14.510535449954983,14.52571580492455,63.70119498903939,0.721
8.905700352965773,14.51118764409932,14.528913051448448,63.72800918510128,0.722
8.907045815049639,14.52580037453798,14.529500754371693,63.81203670380438,0.723
8.91868861782445,14.597586931231536,14.540260856301463,63.83387612217911,0.724
8.924900234873808,14.61548151714965,14.544787604707375,64.07502158908704,0.725
8.93281037103761,14.640982175261477,14.565952080204728,64.13639859681825,0.726
8.9507279937999,14.648850968936477,14.63113312098928,64.16762500358996,0.727
8.954012756572997,14.649216467170875,14.661624403838568,64.19255864073664,0.728
8.967583749799966,14.685330364534655,14.703187366286832,64.34961618477918,0.729
8.99071406467739,14.703978017722866,14.707396723158674,64.3676449110882,0.73
8.9915894329306,14.713941489525045,14.71726816746608,64.54054186094066,0.731
9.000924768676123,14.725931652478383,14.717780597794162,64.76357045331049,0.732
9.007054722400873,14.731315538041754,14.72598891027347,64.77518445810607,0.733
9.01181424072669,14.755422434416083,14.747615404768911,64.84890490531457,0.734
9.029100083846116,14.815959053294137,14.773175202932514,64.88232220240837,0.735
9.038614899255968,14.820470068272378,14.797105555384718,64.90138400452403,0.736
9.045718037450264,14.84690415174433,14.80755201635463,64.94277140752251,0.737
9.064107512493438,14.84847924462397,14.839755921468532,64.98023317738958,0.738
9.065885893969527,14.855645741433797,14.84112124547378,64.9806883660695,0.739
9.071470190194878,14.861094955483942,14.875786217998924,65.16319907952239,0.74
9.076676735055328,14.899163554108192,14.906217356886502,65.17782786481091,0.741
9.088742886464509,14.904901307541243,14.93499006210325,65.28720032766887,0.742
9.097489613992876,14.906344398023178,14.969158958584067,65.33955278229769,0.743
9.1022386168131,14.93787709447092,14.975605325140794,65.45811268433292,0.744
9.10683686981734,14.96361889459216,14.981067249913943,65.47068249432834,0.745
9.113446194296824,14.999363200087389,15.006411864847362,65.58848392167337,0.746
9.114161714325004,15.007892565088643,15.028555981159364,65.62205968145116,0.747
9.114417947997518,15.050551593938524,15.033114433678971,65.775126952779,0.748
9.120477594930726,15.071321628509901,15.051051169459686,65.84558566188471,0.749
9.136805468301612,15.097440732442031,15.054251695688135,65.84974848059011,0.75
9.146116340816755,15.107066806143592,15.065775950373862,65.89771110486376,0.751
9.158636049486583,15.146316230800151,15.071836341561024,65.99285289931544,0.752
9.164025975248018,15.175539608383527,15.078283266443336,66.04702340589265,0.753
9.1643713339534,15.179077437439977,15.093671529983329,66.13826586097912,0.754
9.164920112644346,15.207420365893096,15.094119198614282,66.30818135614588,0.755
9.176299954456107,15.221844522710217,15.11715865276587,66.33039595484941,0.756
9.17720192857803,15.257947382104982,15.135307707827357,66.33145415328356,0.757
9.203048786209024,15.262058128102458,15.14659241694588,66.42708368819363,0.758
9.233702370674054,15.28969487604317,15.15842096174554,66.60959406235366,0.759
9.23661172612673,15.30231723481881,15.171732909600902,66.64038594687548,0.76
9.241157838652365,15.310607298664689,15.172061540813738,66.65824789803776,0.761
9.276884520531286,15.324776312893647,15.17235377103832,66.7751342240627,0.762
9.284827670143232,15.376346419433244,15.185085588618175,66.97200104995191,0.763
9.28658409268185,15.376836782472704,15.186140616960811,67.19381233258655,0.764
9.310822758201793,15.382861665206097,15.196157481465638,67.22428940996724,0.765
9.339148678617285,15.394665169342938,15.202442259183137,67.53250238734753,0.766
9.344639813927463,15.42024036189032,15.205588486637204,67.60253930698819,0.767
9.352147598051513,15.430548728239355,15.227164316488944,67.64093151004019,0.768
9.3770899396793,15.4440547419103,15.232422066051583,67.67321131140793,0.769
9.380543579270883,15.447287290689808,15.234917883908704,67.9177324259735,0.77
9.381337104897884,15.48285142203185,15.243874284306996,67.92347386261387,0.771
9.388270152912591,15.49689924001206,15.263624928278473,67.98994577897919,0.772
9.402728426740662,15.516703674849332,15.27070025932594,68.08783736736915,0.773
9.41527308302011,15.54117486899267,15.27100084055207,68.16670267990925,0.774
9.418401941875551,15.54890011590243,15.299180720032034,68.2252208335044,0.775
9.425278100050214,15.57375874238629,15.3171556644805,68.38744974245841,0.776
9.43595264346017,15.57609559621306,15.320442760593284,68.49420253263746,0.777
9.440694469866456,15.618773347789332,15.323463488627487,68.53873298178364,0.778
9.448210318951691,15.62353651944007,15.3397102545568,68.6895404922498,0.779
9.464100614092391,15.727070054153543,15.364876974221996,68.97734061985915,0.78
9.466966630546665,15.735401783426282,15.37903568809028,69.22365934996782,0.781
9.467254360033328,15.757974642097691,15.39924449602209,69.27254255699239,0.782
9.472002969612456,15.776477577423552,15.420571181340316,69.30678176962772,0.783
9.491076380418614,15.776997773584027,15.45391820797021,69.36088059961305,0.784
9.508137834225124,15.825812993904044,15.471138714018403,69.4322935187819,0.785
9.52019557398834,15.829803103772083,15.551117376300123,69.48122210423664,0.786
9.55536546748659,15.83692564629498,15.597820694002197,69.54798095113742,0.787
9.558083697709142,15.842222964167695,15.597914414306803,69.66405757435352,0.788
9.564271059391714,15.854373699371939,15.64038500942998,69.75326053935788,0.789
9.568202541777485,15.87604253433655,15.646349380343867,69.87199621090743,0.79
9.5683081043086,15.887776600992193,15.64662029768918,69.98689348830897,0.791
9.577346373915958,15.934522362870204,15.727712179059642,70.04248913308166,0.792
9.61566192515224,15.9555458069785,15.740022481758666,70.26989327503794,0.793
9.617913065598527,15.958100115790163,15.76622836366817,70.32420782666341,0.794
9.61811006973599,15.965599150759042,15.792794863705112,70.3879846107841,0.795
9.620913560497318,15.97053659675437,15.80850723564672,70.40178038229392,0.796
9.672066032967688,15.974568449188778,15.815455970417538,70.45874018988656,0.797
9.674536885649026,15.99323704693071,15.82386440565224,70.47296055435055,0.798
9.678731924291268,15.99452786752666,15.858121523477722,70.60545618756251,0.799
9.69027075180482,16.018881562430803,15.863055234610268,70.71330842355526,0.8
9.69375719887455,16.02695439595571,15.89090881105446,70.80893975913055,0.801
9.749863031050683,16.03493057632975,15.900794037045046,71.22222902388606,0.802
9.784114049798134,16.098048374425417,15.936200043367007,71.22599519281493,0.803
9.796852341722914,16.111141310880594,15.95009513327046,71.31893639598256,0.804
9.808083598445949,16.150554628300394,15.9846735759736,71.51541213842928,0.805
9.81187257640556,16.23063261776288,16.006213210617425,71.74223860431579,0.806
9.814076926868646,16.23760874235621,16.073428897088668,71.96646554796574,0.807
9.82576842628167,16.24788878394867,16.091816120672792,72.06985085974706,0.808
9.826246984414492,16.274895522261694,16.094530188158696,72.1298880295309,0.809
9.828064266401425,16.34984347807876,16.11871723459296,72.1463165517737,0.81
9.830234433878283,16.35392743072341,16.15705798216143,72.15731340039333,0.811
9.832739029235851,16.42988411320761,16.234146659148866,72.28816600530854,0.812
9.84374964167096,16.43706310853815,16.23705283119261,72.3393393287985,0.813
9.845056571071073,16.500317967588625,16.246995068237137,72.43434623357135,0.814
9.853928078867376,16.51079615818203,16.253924252782852,72.47349555144676,0.815
9.857956853066549,16.544044271407312,16.28648611320127,72.50453034898607,0.816
9.862743080714418,16.57448118510777,16.297262087699497,72.56069004159103,0.817
9.871591696648164,16.649941546595343,16.31722980386393,72.61779166256815,0.818
9.91968998017412,16.68557054062844,16.380832146098886,72.65095066308437,0.819
9.9338384967008,16.690484221262068,16.403733204618057,72.81420228540391,0.82
10.00985560485772,16.693020277335773,16.415722012003922,72.88519269974863,0.821
10.032639810337027,16.749509570086094,16.421732246708824,73.1349887709723,0.822
10.053579377702714,16.777909951379492,16.46653695620285,73.14571940051827,0.823
10.064967175035216,16.793186921709786,16.491848021786314,73.37596314052298,0.824
10.075983494141925,16.839726282681426,16.507879159313948,73.38645009309366,0.825
10.11269287390825,16.87009402973615,16.51006814940544,73.7093094093661,0.826
10.12011305429658,16.87957700230822,16.55475168736035,73.87509424032662,0.827
10.13437709101051,16.899696202823332,16.562735953970403,74.31153602109221,0.828
10.144583308363874,17.040163629603075,16.572755456777575,74.84084862551427,0.829
10.1481293123103,17.04897429186751,16.588231204313605,74.87571114041516,0.83
10.174227897617005,17.094814299244458,16.63937929577518,74.99948394632632,0.831
10.185995798149731,17.134893802472465,16.647820296342783,75.2480257811694,0.832
10.210248780029916,17.14026469252504,16.656400864130127,75.35148186238996,0.833
10.234416682268662,17.144588977668707,16.674242195062476,75.56288402491926,0.834
10.246434741220666,17.150949199654615,16.7767992613289,75.6837503351599,0.835
10.314133322002702,17.155591686416294,16.831806452455364,75.8707120360751,0.836
10.325056074390078,17.161502050818132,16.850496087781874,75.9363479998052,0.837
10.330597105070517,17.202255809168754,16.892767160201167,75.95923880791791,0.838
10.3701764716385,17.221208004563433,16.90455036734795,76.01955091472789,0.839
10.42034698352326,17.287072852222668,16.974915168571638,77.564341226649,0.84
10.43440838867288,17.287901208593347,17.02734540219886,77.6895470541679,0.841
10.440274119536646,17.331900034526235,17.03919246857069,77.9341567590357,0.842
10.441611980874166,17.36147882110757,17.060034364909697,78.00569573768182,0.843
10.45055589969089,17.387665781882568,17.080428944742135,78.06438832844972,0.844
10.482831058787104,17.440866850293602,17.131364398643157,78.10098645334938,0.845
10.484694297736429,17.446767252519244,17.145917134659335,78.15057305607993,0.846
10.55866637146269,17.511176269041176,17.159278481537967,78.18604956602763,0.847
10.569364130013629,17.528884959397807,17.232379642427738,78.24848000520295,0.848
10.57072820459338,17.53546751173462,17.250994837257085,78.29029865265697,0.849
10.575552760067332,17.535808688210313,17.31183445984228,78.39681420935162,0.85
10.575946370524726,17.576202068826397,17.320679258750967,78.44026221165643,0.851
10.584318000302044,17.664625488343678,17.33065365352941,78.80214993443718,0.852
10.59036070828224,17.67707508022155,17.414956704564723,78.92602852191803,0.853
10.616399928348445,17.690488110693494,17.43838226321869,79.19807549765112,0.854
10.67275046109959,17.70425153490398,17.45028611502451,79.56064862516948,0.855
10.678862427705695,17.721417671543907,17.477061182117453,79.57672515256802,0.856
10.69022819138573,17.76265226045428,17.48967784477526,79.98803999210128,0.857
10.693595419903874,17.86902083772792,17.57601334727133,80.03161740738796,0.858
10.7027729417753,17.943253903324823,17.59652102609498,80.10090846605397,0.859
10.7111462435019,17.9743604809262,17.71131456949414,80.14670615829587,0.86
10.71335823914967,18.005004615257313,17.75263769266407,80.27255818440337,0.861
10.715734218613775,18.064002515020253,17.842968007830866,80.37755496531706,0.862
10.72875361363844,18.10434988755512,17.904919687075797,80.44185373022874,0.863
10.735070843355018,18.116681260679147,17.992110700909347,80.45829403108245,0.864
10.749493612999473,18.117076050127608,18.01389774398701,80.67653320188869,0.865
10.755921447859592,18.192488143234524,18.0201033026228,80.95433037807823,0.866
10.767031782486338,18.251896232339732,18.06979595840801,81.09200009071417,0.867
10.790188821589425,18.267186782134267,18.077440117542075,81.09576418185227,0.868
10.800237976387445,18.331115830351344,18.125213351734228,81.12356284084001,0.869
10.815732376975038,18.34005402711533,18.141033572438666,81.35062324790869,0.87
10.824952227451176,18.40138239846584,18.151791790479507,81.46059290877392,0.871
10.874475451087472,18.40454564294452,18.2996440014749,81.4887084696341,0.872
10.895097266351623,18.465301590006053,18.339572421039623,81.58835004283816,0.873
10.913875864817143,18.4975747352437,18.37032462798005,81.94649839987177,0.874
10.931979686125116,18.539556517646986,18.43439448339281,81.95738520697205,0.875
10.941859628402446,18.613271555541594,18.54682167302178,81.95994987844738,0.876
11.012596018598126,18.644119480399187,18.64537039992449,82.35892716574048,0.877
11.041983655652723,18.65756470953288,18.841827808843096,82.41471122686033,0.878
11.06948526753382,18.664941187227118,18.85155154593104,82.81397785270468,0.879
11.128437955122587,18.759748138491315,18.892887394092096,83.06645334135185,0.88
11.162404741297925,18.967965755743954,18.941928467593545,83.07352802357956,0.881
11.188456259734856,19.020970302075096,19.015729042308323,83.49090215118383,0.882
11.257025023648648,19.031305104589446,19.03369621616846,83.6714312286465,0.883
11.30218799777721,19.046609435110273,19.16600048569777,84.47116359120103,0.884
11.311895549606447,19.08236018039848,19.19355975709537,84.78232137212589,0.885
11.34506908329859,19.100394032046236,19.249342643947045,84.82425533004589,0.886
11.349899433766122,19.220825230992926,19.264241135110243,84.88243482961263,0.887
11.366755745395023,19.246264542569772,19.3049347911212,84.91552846814484,0.888
11.391662182053198,19.25686821323498,19.30938190873463,85.24716651717915,0.889
11.47387689965554,19.259994520894693,19.32504570637762,85.27218919677597,0.89
11.57831255437502,19.270681210319072,19.325081462562444,85.30799436188859,0.891
11.61278071705087,19.29740095403321,19.338565472901823,85.43989912058456,0.892
11.67334009411034,19.429372055596748,19.531378810302023,86.24049937695736,0.893
11.709656595038556,19.44168180244621,19.541491318370745,86.72844207922323,0.894
11.712395094667809,19.68572282438943,19.68240955850572,86.8195071145418,0.895
11.767333458849867,19.84874813090629,19.68517086199718,86.91342415773235,0.896
11.777852422043818,19.86920376203473,19.7556159144448,87.7203738946128,0.897
11.839312627231218,19.924211950218364,19.7835062948616,87.93605564013929,0.898
11.888086869755682,20.09668107932816,19.81627267623505,87.96897738977792,0.899
11.902723115887335,20.195101863401895,19.86060709455093,88.6926612289474,0.9
11.923099895900217,20.295849261993773,19.904949422492148,89.90641272088281,0.901
11.92820191010116,20.388009937057564,19.93974087044885,90.07981788029308,0.902
11.948688538256931,20.437631565872962,19.956052442978542,90.11526352687704,0.903
12.027862295313216,20.6180033963903,19.962672415361894,90.3546806546348,0.904
12.06181571704365,20.637959986667028,19.962734694055776,90.600434987635,0.905
12.103721778115313,20.658666840854398,20.023780678258163,90.61136500951945,0.906
12.160211891027997,20.70630846320113,20.11883338245106,90.9195079927565,0.907
12.208666521853756,20.871743901451044,20.193471824836177,90.9812854198818,0.908
12.29626853916452,21.064248753049387,20.24153398109,91.06674333014035,0.909
12.341756104968534,21.10788397166944,20.311897968075854,91.24263278874848,0.91
12.392374116487805,21.48744552465945,20.325176237759173,91.38822717342175,0.911
12.445845688977942,21.50718126882799,20.39027316048677,91.77130948349942,0.912
12.504734320828812,21.692589520241764,20.487639764408456,91.89968737967664,0.913
12.51213713869192,21.75960968031651,20.550442746394864,91.94532488844274,0.914
12.520807174945254,21.775832687886837,20.575806687570356,92.00892978319898,0.915
12.550092721992762,21.823006753312352,20.66714800746609,92.29480435246084,0.916
12.700303887168635,21.928947930552688,20.684786506484187,92.58218658970064,0.917
12.770612964437976,21.942552615435755,20.72395556622139,92.59024959409376,0.918
12.791379089257576,22.078485018145983,20.76679056965478,93.97984669449274,0.919
12.791783934264249,22.183574506616235,20.82103803116696,94.64440330560646,0.92
12.815128481541128,22.367862618680057,20.97669047605518,95.06173721159485,0.921
12.88617827770767,22.39726030751652,20.983118364948307,95.41856734967745,0.922
12.930227526189006,22.48941907541906,21.001883858342488,95.5032084712139,0.923
12.968212550226118,22.499443409214877,21.307742163212364,95.53937402140676,0.924
12.981798597764428,22.65947707988694,21.40510667862112,95.69766749873888,0.925
13.12813937689491,22.87330474183201,21.461082952998883,95.70234623886503,0.926
13.12844541955947,22.950045938419265,21.467044986562332,95.7312705490424,0.927
13.13696643863555,23.046230753191352,21.509310309568548,96.26398698458772,0.928
13.25354572279495,23.158203590178918,21.62942693541756,96.33682403246596,0.929
13.25769318245339,23.251076182065546,21.681889310613023,97.28768213101796,0.93
13.265653179889185,23.315414998349038,21.722475208789508,97.35650670106214,0.931
13.27672276104981,23.35089825052567,21.83183510063648,97.39219800028604,0.932
13.302726627183048,23.431455852440067,21.86201132582183,98.02515830397144,0.933
13.384665043729504,23.506093429538765,21.957105770089616,98.873574711028,0.934
13.401200916808708,23.768436644058816,22.034254211812275,98.9089186617411,0.935
13.416711554186536,23.80099877701591,22.1062060168308,99.15341097708333,0.936
13.548474625099546,23.80434764282364,22.498700460406244,99.39702122441096,0.937
13.571273674134542,23.935156664486833,22.763351595351363,100.29147205613818,0.938
13.591575402814648,23.971060455098858,22.890632776399396,100.5149581595292,0.939
13.784781282997209,24.25267538550365,23.040410125505463,101.44873251843302,0.94
13.979667199522057,24.648150438414522,23.38125648723521,102.16905694268937,0.941
14.011742260198512,24.78971476523256,23.413148022201035,103.1351907939852,0.942
14.038100851294894,25.208593253869342,23.488884360853127,104.18296342543326,0.943
14.087913643864333,25.486181418149002,23.609134084849718,104.76716017373376,0.944
14.11853977860873,26.13832174816105,23.74196046044343,105.72460129568609,0.945
14.193996089589934,26.43338165776661,23.852821244203454,105.81901557917465,0.946
14.210242285725672,26.502987403158116,24.16586953738692,105.87098548162668,0.947
14.429723978907004,26.532902504492405,24.77229573513894,106.34601661196876,0.948
14.656582702933488,26.653155334192732,25.089215853086696,106.362159159326,0.949
14.673510314847013,26.795027333580855,25.10586245155026,106.86203920465157,0.95
14.715441739690265,27.194542007981983,25.253785645420503,107.54506450983445,0.951
14.816353602283687,27.238019840757453,25.6777902771325,108.5598119854844,0.952
14.816556154348268,27.27960805358733,25.87420553808709,109.24602465615604,0.953
14.897051310235437,27.721879562916463,25.93235519793372,109.37811254454604,0.954
14.902108279278744,27.791348355742958,26.222271255439907,109.38951637756604,0.955
15.1751304533727,27.954699789571773,26.28008095928464,109.4286744755198,0.956
15.46650889352887,28.1054035756434,26.398996775681415,111.38495757022147,0.957
15.50552214154292,28.155257386013744,26.608957875403213,111.9357037441439,0.958
15.51159039939629,28.164757795622513,26.78716925589732,111.95894148497884,0.959
15.662891922354952,28.189278160624863,27.01518018141616,112.15243580443558,0.96
15.66861366375879,28.195205132384903,27.152108595287025,112.86823553183766,0.961
15.866357269080346,28.718187473010886,27.283604962995504,113.70011443502202,0.962
16.09266861419562,28.854135635916474,27.66044587515077,113.90498435981358,0.963
16.09852215265424,29.023657183456134,28.27141066625151,113.99157032035,0.964
16.3916807456407,29.45221247833319,28.27352287144721,114.10553695870038,0.965
16.546954396316394,29.700952883562415,28.293381816677627,114.12965013220298,0.966
16.613306797866468,29.80577396786419,28.48966100413421,114.7060756252061,0.967
17.074253676283227,30.11060103001232,29.097988107877487,115.14191551845649,0.968
17.342774242669353,30.38177876809561,29.738810498347583,116.21788626314448,0.969
17.845195378871292,30.454586889125753,30.11029001144586,117.59240065341685,0.97
18.099687801709567,30.68846711256774,30.271223862199054,119.43198844077688,0.971
18.162096146936328,31.610954350443944,30.6695372526584,120.15134064570016,0.972
18.16242452427103,32.23734290777579,30.834388469801464,122.80105331135672,0.973
18.392928972506088,32.37994202825699,31.208222916884743,122.80127960952942,0.974
18.502012633242227,32.69944130413435,31.253034507768056,123.9106340871106,0.975
18.759317274941715,32.76694946797866,31.601201788975256,125.08914249156336,0.976
19.20205138150169,32.76707859683554,32.09504685895788,125.45143596464813,0.977
19.51698063869923,33.02582182527549,32.131394545881605,129.11289909749632,0.978
19.568753524496582,33.675413193049664,33.00590321495049,130.77971508268394,0.979
20.026745229864805,33.873225526804376,33.35605679635646,132.0788474095055,0.98
20.197163145901406,34.16753343915877,34.30724498147671,132.20686295002486,0.981
20.403445766829925,34.43492677062974,34.706053042946195,132.30011573727597,0.982
20.84313496162067,37.040141028208794,34.83836149699972,132.55020154565412,0.983
22.356713803999984,37.280615261130414,36.42331821521409,134.39737737962807,0.984
22.61783129610273,38.692461752093195,36.62011037992809,135.13975763132368,0.985
23.40741836536632,40.95569139286259,37.28466914569437,144.54369967931794,0.986
23.510276663371062,43.21609439590867,37.91801215153436,144.64815646562735,0.987
23.91660427494956,43.34849761766629,41.69122337541376,144.79025184204795,0.988
24.13565818962039,45.71235522996555,41.75594312193764,146.17696678827014,0.989
25.649415363191554,46.10918857823151,42.22159877269542,149.44760414151878,0.99
25.95349241883556,46.75023379866067,42.723510135281785,157.57068785006305,0.991
26.579464969289127,47.403087109108185,43.00479385386396,157.9844357085744,0.992
27.008027170740228,54.09034472812781,45.31174856248906,160.21645991773997,0.993
30.397764004939088,58.44535341829229,46.14670950337016,172.36819874981302,0.994
37.03621373392136,62.9139212429352,63.92343632937518,183.2872312949643,0.995
38.883740624119184,91.30967546195518,68.30666752946081,238.31131447880952,0.996
43.123112103392366,96.63116716249174,75.98527283116836,258.5836501471832,0.997
60.23295119083336,112.76457081974648,97.36702618799887,279.05120261413805,0.998
94.46359361926076,288.88382639007546,97.47860027027863,343.270151068308,0.999
102.00776903827972,311.2732405917804,113.30587041267044,355.1533913141452,1.0
355.1533913141452,355.1533913141452,355.1533913141452,355.1533913141452,1


==> results/mean_width_cdf_d3_K4.csv <==
mean_width_best,mean_width_fixed,mean_width_random,mean_width_worst,F
0,0,0,0,0
0.3686125400521474,0.3812339518663459,0.368621517913584,0.4367762587396326,0.001
0.3795384533332683,0.38493288563040173,0.3884939231438807,0.4509542115436246,0.002
0.3812339518663459,0.38987036667176667,0.3893624587937037,0.454632845513254,0.003
0.3849328856304017,0.39040767386306596,0.3895903629022229,0.4637347619157231,0.004
0.3880100645809656,0.3908492453783932,0.3936711317002787,0.4654133102761678,0.005
0.3884939231438807,0.4007529499343292,0.3993310922440012,0.4661680844878865,0.006
0.3893623722299812,0.401644650560357,0.4018811656321163,0.4669996596778368,0.007
0.3895903629022229,0.40306790991545094,0.4051035570491001,0.4684558830252435,0.008
0.3902942672274505,0.4037961122492226,0.4070599270816646,0.4721335491571539,0.009
0.3908291741875006,0.40502380398874155,0.4146514555882409,0.4737996072141076,0.01
0.393663303563229,0.406321452902081,0.4154768525234932,0.4752749885381745,0.011
0.3990948252954406,0.4073450125240177,0.4160814547239339,0.475613212497556,0.012
0.3992930398330748,0.41295204324328294,0.4176521010155298,0.4786880160659129,0.013
0.4007529499343292,0.4143732198385821,0.4193301944885214,0.4798855713651132,0.014
0.4016060529841747,0.4144238530113812,0.4220047314812978,0.4805724152139958,0.015
0.4030679099154509,0.4158469456865543,0.4240740951566462,0.4817744682541916,0.016
0.4037961122492226,0.41698413363526454,0.4241571493107179,0.4823445124701231,0.017
0.4050006863698961,0.4175366645810008,0.4258295808321699,0.4826392763831617,0.018
0.4050238039887415,0.4181854744609564,0.4291241226433431,0.482763261620705,0.019
0.40598889017644,0.41905913340106377,0.4293968944068471,0.4844674428126007,0.02
0.406483046353205,0.4195611759572663,0.4300290247448977,0.4860761910496156,0.021
0.4106405807338806,0.41977548329258,0.4313541425493415,0.4866098424737321,0.022
0.4111043251462862,0.42190672423635284,0.4338503092321494,0.4866624423519062,0.023
0.4126244105066865,0.4241571493107179,0.4343061075772037,0.4877649810302391,0.024
0.4129520432432829,0.42582958083216993,0.4343497886402489,0.4888964908767135,0.025
0.4143639490804756,0.4268060912833541,0.4344464355060822,0.4904320097545522,0.026
0.4144238530113812,0.4270157411286789,0.4351776487957214,0.4906936126044641,0.027
0.4158469456865543,0.4275307889347417,0.4361620791906397,0.4910228922436465,0.028
0.4160814547239339,0.4290935378926338,0.4364162303775937,0.4927386469266336,0.029
0.4163500741484947,0.4292521807199671,0.4367271141319936,0.4938828656690859,0.03
0.4167392155682529,0.42978072441182114,0.4378824783619173,0.4939891274465292,0.031
0.4169841336352645,0.4298520361206297,0.438248465997304,0.4976247270282524,0.032
0.4175366645810008,0.429974451029568,0.4399522196553517,0.4992200148548594,0.033
0.4181854744609564,0.4300290247448977,0.4402354219814368,0.5002442356586032,0.034
0.4190591334010637,0.431032383888155,0.4403703612381247,0.5002910237341192,0.035
0.4195611759572663,0.4326797396023161,0.4409800204028979,0.5005361127391361,0.036
0.4197606262306047,0.4327201263441962,0.4411294485693022,0.500710755362159,0.037
0.4218691130653441,0.43295057282536986,0.4413880360414113,0.5009312175926158,0.038
0.4225460070787423,0.4332547245186331,0.4414194283773825,0.5018741225229729,0.039
0.4226124823358738,0.4342928718283821,0.4432896537365023,0.5025472100575581,0.04
0.4256938344413412,0.4345107320850107,0.443711986541363,0.5072756279044603,0.041
0.4257929877278666,0.43469496155505044,0.4454149352218219,0.5075381308365607,0.042
0.4268060912833541,0.43517764879572146,0.4456132835378726,0.5094330723081291,0.043
0.4269730195149907,0.43609695209802135,0.4459690879500874,0.5103232518670554,0.044
0.4270240913190741,0.43616207919063976,0.4467841791732904,0.5113951022580776,0.045
0.4272732059577045,0.43677671921449185,0.4473135462186394,0.5114196629539299,0.046
0.4290935378926338,0.439189422427641,0.4476238551228242,0.5116399001909995,0.047
0.429335464151592,0.43946045785841226,0.4476333578480914,0.5131153748978082,0.048
0.4297807244118211,0.43954601073315147,0.4476825942826914,0.513576630723299,0.049
0.4300290247448977,0.43990389565147214,0.4484436197055574,0.5138249877887935,0.05
0.431032383888155,0.43995221965535175,0.449142899053819,0.5139084727562764,0.051
0.4314082273214091,0.4402354219814368,0.4496724863184412,0.5146429212764957,0.052
0.4326450845552221,0.44042117371355727,0.4508268369529221,0.5153410811164024,0.053
0.4326797396023161,0.440736203825819,0.4518884177380603,0.5157120769267116,0.054
0.4338503092321494,0.4417223062441922,0.4521694729704421,0.5176294241274704,0.055
0.4341953538529952,0.4417367246358824,0.4524618367173194,0.5183338790262585,0.056
0.4343046451990475,0.44205531742190324,0.4532543054473666,0.5205404662701857,0.057
0.4343061075772037,0.4423614622894094,0.4538321137280299,0.5211779639391529,0.058
0.4343497886402489,0.44371209981434756,0.4538347151524032,0.521309884759729,0.059
0.4348029380654769,0.4448795459572451,0.4545109377330055,0.5213207570934982,0.06
0.4351776487957214,0.44596908795008744,0.4545551506000215,0.5223577595932734,0.061
0.4360969520980213,0.4463687288770604,0.4548931337823768,0.5229431120925777,0.062
0.4377432270399241,0.4468374820271858,0.4562591666324304,0.5232082993913729,0.063
0.4387659428144663,0.44727260457191015,0.4564943762275977,0.5244949534510136,0.064
0.439189422427641,0.44751242501233995,0.4569170710559374,0.5245214510016933,0.065
0.439292934675128,0.4476825942826914,0.4580596322077969,0.5257736099697863,0.066
0.439628645376522,0.44845779443360145,0.458574321730112,0.5260869096064276,0.067
0.4398848289646663,0.44854160134563487,0.4587388544721966,0.5276755903982866,0.068
0.4402515692832123,0.448786253737354,0.4591874115888184,0.5292615132386945,0.069
0.440539012276691,0.44896090421613666,0.4599900122311025,0.5312885166122538,0.07
0.4406852822620057,0.44954699091275985,0.4602810883607376,0.5314112716298225,0.071
0.440809640956736,0.45090234644752186,0.4620807319392859,0.5323791121707954,0.072
0.4409800204028979,0.4521694729704421,0.4620861659372653,0.532954261330925,0.073
0.4411294485693022,0.4523023122214618,0.4643136469475638,0.5351880896735826,0.074
0.4417367246358824,0.45258783405377934,0.4647775757920925,0.5372086253501542,0.075
0.443711986541363,0.4538347151524032,0.4651258224749214,0.5376842252491779,0.076
0.444252686268258,0.45394551993037635,0.4653650383202541,0.5378560102463001,0.077
0.4444775174779621,0.4541013526463208,0.4661680844878865,0.5411459360750037,0.078
0.4451083910970115,0.45489313378237684,0.4661966888002046,0.5413990406207281,0.079
0.4463523504180069,0.4552846954608507,0.4678959097577934,0.5414948977273342,0.08
0.4463687288770604,0.4555329962883038,0.4686884024868749,0.542403870118667,0.081
0.4472726045719101,0.45567475705683114,0.4689587936403018,0.5454720864612774,0.082
0.4476238551228242,0.4560059464746861,0.4690307868277918,0.5462681826984664,0.083
0.4476825942826914,0.45609300145374715,0.4698869353124087,0.5473673181485055,0.084
0.4483900593636815,0.4566474800147541,0.4699937052003096,0.5484666443311772,0.085
0.4484436197055574,0.4567973887539175,0.4712936792159693,0.5488460773512335,0.086
0.4484853805916746,0.45694234769634795,0.471989241883864,0.5491902179162935,0.087
0.4487220147924998,0.45729614324071316,0.4721064831591681,0.5495268450134527,0.088
0.448786253737354,0.4576817724443278,0.4724067434913124,0.5495941375780841,0.089
0.4495469909127598,0.4581438639055383,0.4725339542458653,0.5497866233305926,0.09
0.450741463052861,0.4584670233171264,0.4730047979279822,0.5500725917413376,0.091
0.4509023464475218,0.4586273784137168,0.4731483566126383,0.5501830984617879,0.092
0.4515107980414726,0.4587388544721966,0.4735869830969111,0.5506376515771223,0.093
0.4521694729704421,0.45900022224572534,0.4740765825232941,0.5509140286729663,0.094
0.4523023122214618,0.45924604197782926,0.4742123043798635,0.5510810116634111,0.095
0.4523764233979601,0.45953724489256553,0.4742199477796593,0.5516892641270783,0.096
0.4524953789261707,0.4610273913187909,0.4749697263189988,0.5523261810240164,0.097
0.4531358156312043,0.4613592840303796,0.4755108390722818,0.5530005911213174,0.098
0.4532543054473666,0.46251895930122916,0.4757518750450438,0.5534294917386389,0.099
0.4536697067105216,0.46266352029427066,0.4766265433172327,0.5547446504134421,0.1
0.4536907622094608,0.4632922145885816,0.4781598100955304,0.5554996420778862,0.101
0.4541013526463208,0.46386595233423944,0.4786880160659129,0.5556965755060786,0.102
0.4548931337823768,0.464222322585536,0.4787522381740121,0.5557460586557244,0.103
0.4552846954608507,0.4653650383202541,0.4788497770859815,0.5559143507876756,0.104
0.4555329962883038,0.4660848167192577,0.4793305981427724,0.5566761360249433,0.105
0.4562591666324304,0.46630571821332484,0.4795397378005682,0.5569861477210354,0.106
0.4566474800147541,0.4663373789419522,0.4805593680785616,0.5581210094964395,0.107
0.4567855450705174,0.4674952720232698,0.4806845079737731,0.5593836782120883,0.108
0.4567973887539175,0.46832571327142153,0.4810660060910631,0.5595886653852593,0.109
0.4569170710559374,0.46846032446871155,0.4818284746974305,0.560643738188929,0.11
0.4569423476963479,0.4689587936403018,0.4818308656270696,0.560796287812752,0.111
0.4576817724443278,0.4693741202466447,0.4827576170007834,0.5610750808666813,0.112
0.4577366957018226,0.4699535451275665,0.4830486519957235,0.5615143031425192,0.113
0.4580596322077969,0.4699937052003096,0.4832708032776381,0.5618066977774641,0.114
0.458378380606517,0.4710941222231947,0.4842406157724602,0.5625046021783714,0.115
0.4587388544721966,0.4721976537552076,0.4846761579631743,0.5631003558494903,0.116
0.4590002222457253,0.47302453142937073,0.4849303963956329,0.5632502179707504,0.117
0.459412779548758,0.47370464600310946,0.4860892433542407,0.5633925086895999,0.118
0.4610273913187909,0.4739251861976771,0.4862853543645903,0.5642028292846548,0.119
0.4612304737961426,0.4740216314415152,0.4865630405149298,0.5642362450080745,0.12
0.4613592840303796,0.4742199477796593,0.4867891857161165,0.5656096426902566,0.121
0.4614530893453685,0.4745269836359828,0.4872713592514164,0.5656352476355313,0.122
0.4626181484995528,0.4745386741459484,0.4883825224144286,0.5662833896984969,0.123
0.464222322585536,0.4759875296651615,0.4892013633968547,0.5667607071255574,0.124
0.4651258224749214,0.47600726157736684,0.4894287460994965,0.5678884128894195,0.125
0.4653650383202541,0.47603946040830764,0.4894680295386229,0.5680394702496326,0.126
0.4655203221969249,0.4760472664676271,0.4903361078854646,0.5687563564485625,0.127
0.4661966888002046,0.47647506281895907,0.4906398316787648,0.572632876942774,0.128
0.4665580076935295,0.4769777151158112,0.4907416824565938,0.5738178911336258,0.129
0.4674176938030909,0.4773229775391239,0.4909091262652562,0.5746046075672002,0.13
0.4681486444680922,0.47736518339919787,0.4910146717706119,0.5752277648088528,0.131
0.4689169727457934,0.47760056437833004,0.4911354915877277,0.5753068209156902,0.132
0.4699535451275665,0.4777188601605352,0.4914748325990661,0.5768119233465909,0.133
0.4699716956132566,0.4792515689966079,0.4921198998181068,0.577552022160237,0.134
0.4699937052003096,0.480153836864547,0.4930681082459627,0.5775715879007586,0.135
0.4721976537552076,0.4805593680785616,0.4938878274886678,0.5780909578521765,0.136
0.4722689443785807,0.48068450797377316,0.4949180390095329,0.5790807051722677,0.137
0.4724067434913124,0.48075460427593486,0.4949518612714861,0.5791840714012797,0.138
0.4734770114226673,0.48111695864389126,0.4953248404171622,0.579339015333945,0.139
0.4737046460031094,0.4813140804629754,0.4955925696577763,0.5807756594907,0.14
0.4740216314415152,0.48275761700078346,0.4958384062266968,0.580807807199315,0.141
0.4742123043798635,0.48300793400803255,0.4966991790019279,0.5819596188736949,0.142
0.4749783923088904,0.48304865199572355,0.4982929548398995,0.5836740154949038,0.143
0.4757247491286427,0.48346370907680075,0.4983117706985241,0.5849266209259328,0.144
0.4758823166651057,0.4844191330597667,0.4988356426579996,0.5850986574785451,0.145
0.4759875296651615,0.4846761579631743,0.4994660431573924,0.5866012926486175,0.146
0.4760072615773668,0.48484699158958444,0.5003776022123829,0.5872068706061205,0.147
0.4764720581281922,0.4851346416982046,0.5005361127391361,0.5877819705664049,0.148
0.476475062818959,0.4852947472846264,0.502028615223252,0.5886089643709669,0.149
0.4769777151158112,0.48585824895705965,0.5022852603458712,0.5889538499021656,0.15
0.4773229775391239,0.4862853543645903,0.5025472100575581,0.5898771532065079,0.151
0.4773651833991978,0.4867035976255077,0.502863595095858,0.5906624168108333,0.152
0.47760056437833,0.4867891857161165,0.503014939176808,0.5909557890935635,0.153
0.4776566345277773,0.4868987014260021,0.5047540841918092,0.5912822967420182,0.154
0.4777711527790483,0.48696916556543424,0.5057150706493032,0.5913156079457476,0.155
0.4779520890120197,0.4871063920684481,0.5062780455680859,0.5921613590990881,0.156
0.4788497770859815,0.4878356092656292,0.5072469115562808,0.5939724396332313,0.157
0.4789067565061315,0.48837331657530936,0.5075322673876544,0.5941943363610245,0.158
0.4791690159164036,0.4887356919163249,0.5077362121835681,0.5951849210394755,0.159
0.4792515689966079,0.48942943765059493,0.5081021744088685,0.5956067591624891,0.16
0.4795476422278615,0.4895672355894598,0.5085327484118886,0.5957033088052505,0.161
0.4796343246947782,0.4896180173501525,0.508788525295616,0.5960560539576027,0.162
0.4805593680785616,0.49033610788546467,0.5087916468413655,0.5962630683309085,0.163
0.4807105457844529,0.49180132467189075,0.5105976182600958,0.5965346273271316,0.164
0.4808949872708032,0.49211865687974155,0.5111262771937857,0.5969859274411167,0.165
0.4813140804629754,0.4927416211079123,0.511267684814607,0.5975741182064498,0.166
0.4821280612914426,0.49300693451777866,0.5113951022580776,0.5983394147825002,0.167
0.4827576170007834,0.49324653770403093,0.51169439263744,0.5997032397207177,0.168
0.4830079340080325,0.49355322983038985,0.5123791715775209,0.6025045825527924,0.169
0.4833589105802635,0.493693663800798,0.5127089360446695,0.6039814412731541,0.17
0.4849421152983092,0.4944855344448268,0.5131153748978082,0.6056962980986238,0.171
0.4852667321702539,0.4954501091767491,0.513278268538585,0.6064423209408403,0.172
0.4852947472846264,0.49548551688209874,0.513576630723299,0.6084379810772544,0.173
0.4858582489570596,0.4960038492468526,0.5135965682597796,0.610354879694921,0.174
0.4865630405149298,0.49635729173272286,0.5139084727562764,0.611205862588357,0.175
0.4865974563446789,0.4975059859168631,0.5143648050585092,0.6113919739220379,0.176
0.4867035976255077,0.49831177069852417,0.5153768389894203,0.6121071510618721,0.177
0.4867891857161165,0.499424457322792,0.51548610219816,0.6122868963310976,0.178
0.4869691655654342,0.5012131401495712,0.5160194294641856,0.6125952676310948,0.179
0.4871063920684481,0.502028615223252,0.5178731875530533,0.6127747731499282,0.18
0.4878356092656292,0.5027397382136388,0.5179484087916603,0.6128531912016109,0.181
0.4883733165753093,0.503014939176808,0.5185027259981401,0.6146955045603162,0.182
0.4887356919163249,0.5030392236294875,0.5188474002957792,0.6147685086874484,0.183
0.4893503872921265,0.5038223184685248,0.5195993824249294,0.6155315990013638,0.184
0.4894287460994965,0.5043883115526554,0.5198802880994648,0.6165349290833874,0.185
0.4894547950555463,0.5049655855274745,0.5210889911758605,0.6168230346815877,0.186
0.4896180173501525,0.505611913774364,0.5211779639391529,0.6171597210825412,0.187
0.4903361078854646,0.5059408707780078,0.5219920892225014,0.6195095963047177,0.188
0.4907416824565938,0.5062499761138939,0.5223155054269306,0.6204227181942521,0.189
0.4911354915877277,0.506855082362562,0.5240492991623515,0.6220133974130257,0.19
0.4914774908184272,0.5068757755422297,0.5244949534510136,0.6225475060313617,0.191
0.4921181335300608,0.5070804149013907,0.5245214510016933,0.6229235473495345,0.192
0.4925947542024556,0.5073684392794771,0.5247191017576298,0.6230109961267288,0.193
0.4930069345177786,0.5081021744088685,0.5251941178639221,0.6244955940205681,0.194
0.4930206485435996,0.5083145223289435,0.5252658257434866,0.625858137577852,0.195
0.4935532298303898,0.5085109556370548,0.5258043183973958,0.6259572916905352,0.196
0.4936484440252122,0.5091162311250048,0.5261320766745099,0.6269235301058971,0.197
0.4944855344448268,0.509824376939197,0.526379147228623,0.6273012117076282,0.198
0.4954501091767491,0.5103030753584709,0.5274849662588977,0.6275920148648502,0.199
0.4958384062266968,0.5108120249308614,0.5280532926324739,0.6280437080170381,0.2
0.4960038492468526,0.5113365751488417,0.5289804940189016,0.6281875948937645,0.201
0.4966991790019279,0.5123490447034942,0.5308175448050931,0.6288734988783578,0.202
0.4975059859168631,0.5127005265766269,0.5310666194068634,0.628928257138502,0.203
0.4983117706985241,0.5130659203826755,0.5313243266936516,0.6295244291216967,0.204
0.5009194395639316,0.5140392595261731,0.5314112716298225,0.6308216009333993,0.205
0.5011948160036802,0.5140398493343548,0.5321133283488679,0.6312093313053014,0.206
0.5017552123876479,0.5142796146236306,0.5321546757911634,0.6312651408875963,0.207
0.502028615223252,0.5143648050585092,0.5331519375402064,0.631582553354364,0.208
0.5021198369403463,0.5150434503991231,0.5331829707457321,0.6316807794661716,0.209
0.5023670546744732,0.51548610219816,0.5342782782419639,0.6317073860255524,0.21
0.5029775438881691,0.5168329680461108,0.5344794526034066,0.6330329934691397,0.211
0.5030392236294875,0.5171816380572993,0.5344911086714104,0.6331398696592297,0.212
0.5030752154821898,0.5179484087916603,0.5348110362881998,0.6334170166346096,0.213
0.5034341346874294,0.5180906583160989,0.5356389643351149,0.6334322577409601,0.214
0.5038115198850972,0.5184832826421211,0.5357031528468109,0.6337244109809523,0.215
0.5038223184685248,0.5189460496126543,0.5364808841927551,0.6347099243768648,0.216
0.5042154093302421,0.5191705620068214,0.5375477944191842,0.6347937538991208,0.217
0.5044392029735836,0.520282212389969,0.5376842252491779,0.6358610410083074,0.218
0.5047118331248848,0.521029969393858,0.5376852347704966,0.6371166437544451,0.219
0.5049655855274745,0.5211254880799661,0.537732998928667,0.6390254972102756,0.22
0.5059341482912536,0.5216541740509819,0.5388985037413786,0.6402407580095286,0.221
0.5062499761138939,0.5216904675293617,0.5396585455465522,0.6414763746252825,0.222
0.5062780455680859,0.5218328043736588,0.5401318765854395,0.6416031689836394,0.223
0.5065763317321286,0.5220477810951134,0.5402116507655129,0.6416816787373281,0.224
0.506777188795884,0.5223155054269306,0.5416565640310977,0.6427959722884043,0.225
0.5068757755422297,0.522465555242636,0.541683530031116,0.6430977708205627,0.226
0.5070789990164235,0.5227427220217311,0.5421691696534009,0.6437933037012997,0.227
0.5072469115562808,0.5228260746739981,0.5422596451614765,0.6443620519530954,0.228
0.507268242833637,0.5250392430197054,0.5423426062278583,0.6463209387903467,0.229
0.5073684392794771,0.5257547840575287,0.5426881427080138,0.6465063545182311,0.23
0.508939965801339,0.5258043183973958,0.5431057328541902,0.6478536904612306,0.231
0.5091162311250048,0.5261320766745099,0.543277790597855,0.6500349283424087,0.232
0.509824376939197,0.5263061946243596,0.5435073109833115,0.6511964340496771,0.233
0.511142007346612,0.5267375956677663,0.5439206401707528,0.6530509791672066,0.234
0.5111669556632987,0.5278960776670163,0.5454432990281415,0.653097499688846,0.235
0.511267684814607,0.5279914151867628,0.5477059882907449,0.6550496863182365,0.236
0.5116519616805384,0.5290671305373407,0.5479847956110061,0.6556972841080114,0.237
0.5119568901126035,0.5291525022816217,0.5484666443311772,0.6561568922328758,0.238
0.5123999609167477,0.5293379088308616,0.5495268450134527,0.6566146410683609,0.239
0.5127005265766269,0.5297519610290002,0.549859344777812,0.6582410304343791,0.24
0.5130659203826755,0.5297930745168341,0.5499123295646808,0.6623068575887159,0.241
0.513278268538585,0.5299252554908465,0.5503279654261541,0.6627782875905779,0.242
0.5143648050585092,0.5302209208636386,0.5508110533275059,0.6628176866862083,0.243
0.5153741387046926,0.5306247644196204,0.5510810116634111,0.6636590463671448,0.244
0.5168329680461108,0.5310622011853661,0.5515980376824992,0.6637449403167249,0.245
0.5169713181246703,0.5310666194068634,0.5528759874918888,0.6638636306828058,0.246
0.5171705740612916,0.531689919445712,0.5528786796530096,0.6640660683541364,0.247
0.5171816380572993,0.5321546757911634,0.5534294917386389,0.6643157617288127,0.248
0.5179413786239269,0.5322070370943375,0.5537877647826575,0.6646414778478595,0.249
0.5179484087916603,0.5335213005646487,0.5551445370198679,0.666045970227183,0.25
0.5187987565253819,0.5335855704310001,0.5551475645647003,0.6665662590031753,0.251
0.5196136567768427,0.5341343521029007,0.5560142576311339,0.6666071096775545,0.252
0.5197375171074607,0.5342166174552047,0.5566075014461238,0.6673634529688579,0.253
0.520282212389969,0.5344911086714104,0.5576730102329375,0.6684095933947638,0.254
0.5207621688172126,0.5349464803707117,0.5577961421803672,0.6716112781097412,0.255
0.5210029390268208,0.5364808841927551,0.5578994995712196,0.6739232443167991,0.256
0.521029969393858,0.5375477944191842,0.5582062315678258,0.6742128580136946,0.257
0.5211254880799661,0.5376852347704966,0.5588291549009154,0.6764964611537141,0.258
0.5215247829968948,0.5383137217096423,0.5591405233242095,0.6775369239760098,0.259
0.5218328043736588,0.5394374159002007,0.5608629554756663,0.6782931301588395,0.26
0.5223155054269306,0.5397349920112983,0.561179724392285,0.6783841305786734,0.261
0.522465555242636,0.5397476071244417,0.5644086532068496,0.6785040580258902,0.262
0.5227504677318503,0.5401318765854395,0.5651856628580247,0.68321116033273,0.263
0.523579211230313,0.5410895192888179,0.5651901069311221,0.6833071726406865,0.264
0.5245843811130949,0.541683530031116,0.5652199504817657,0.6840089488404419,0.265
0.5250392430197054,0.5423195869253714,0.5656096426902566,0.6867634207812898,0.266
0.5252658257434866,0.54288380730398,0.5663727610027118,0.6871088602431628,0.267
0.5253554649394869,0.5435073109833115,0.5682735542350021,0.6876217209749751,0.268
0.5257547840575287,0.5439206401707528,0.5687427749143129,0.6888827685206192,0.269
0.5263061946243596,0.5452607271264344,0.5688268123235292,0.6931814955399462,0.27
0.5268857959730808,0.5454443755554035,0.5690111874315275,0.6936021390332736,0.271
0.5278960776670163,0.5458338776027148,0.5700474219090199,0.6942388312891976,0.272
0.5279914151867628,0.5466397233759039,0.5700854295794273,0.694708005694705,0.273
0.5286638132141877,0.5471676789045087,0.5703989213924313,0.7006551203034053,0.274
0.5288123008587302,0.5479847956110061,0.5707446437207737,0.7007620648930284,0.275
0.5290671305373407,0.5480759557455517,0.5731363631395158,0.7017829048476039,0.276
0.5290909166888049,0.5482820585172277,0.5731465832415812,0.703057415641283,0.277
0.5296546291766702,0.5484311837747293,0.5738982999371056,0.7037436488895098,0.278
0.5310622011853661,0.5493523368594873,0.5746046075672002,0.7039072177941732,0.279
0.5313243266936516,0.5499123295646808,0.5748965431383899,0.7050205401301679,0.28
0.531689919445712,0.5502947853917668,0.5760675304275347,0.7054541432418339,0.281
0.5321133283488679,0.5503279654261541,0.5762555071090832,0.7057469673105377,0.282
0.5321800662870098,0.5513483536293324,0.5774654782639704,0.7069757036392483,0.283
0.5341343521029007,0.5522802484569198,0.577499252671683,0.7079686483134898,0.284
0.5348110362881998,0.553213432940695,0.578345411143352,0.7080693742708557,0.285
0.5352856011020231,0.5532914449213255,0.5786137879920298,0.709188497863301,0.286
0.5354696463794202,0.553852620191896,0.579339015333945,0.7107286862572775,0.287
0.536530348769009,0.5551445370198679,0.5804660437377209,0.7108800215709269,0.288
0.5370453439603804,0.55567092220564,0.5811218402089535,0.711464984888025,0.289
0.5376852347704966,0.5560142576311339,0.5818672975174572,0.7117222466866386,0.29
0.537732998928667,0.5563309367810866,0.5820265112893435,0.7121788029773506,0.291
0.5379296121243331,0.5564655189378306,0.583089972262556,0.7122560108494169,0.292
0.5389335861874803,0.5570834918242806,0.5857365065139017,0.7131894436568083,0.293
0.539583324612798,0.5575014652974559,0.5858343185864104,0.7144470779454706,0.294
0.5397476071244417,0.5577961421803672,0.586968490370735,0.7144749096793366,0.295
0.5404586627627702,0.5581560736502409,0.5872993226151635,0.716223961282112,0.296
0.5410895192888179,0.5586367136173097,0.5873911229357924,0.7191482371397941,0.297
0.5415182554428373,0.5589267653470671,0.5878352030397149,0.721794203723674,0.298
0.5416065117731013,0.5590250134224952,0.5883888750340125,0.7253719822517541,0.299
0.5423426062278583,0.5592318015485669,0.5897604455995062,0.7264813866952242,0.3
0.5428209822276784,0.5597280834642494,0.590831039229303,0.726852296352102,0.301
0.54288380730398,0.5605910920771229,0.5910272366418562,0.7269806811661803,0.302
0.543277790597855,0.5607936015286297,0.5930386055848893,0.7270046696369988,0.303
0.5435073109833115,0.562375915097597,0.5942172836916624,0.7277074151562095,0.304
0.5435961896471797,0.5624126743894138,0.595142046837623,0.728317547019715,0.305
0.5439812548504775,0.5633311363982412,0.5955720300237206,0.7288492405299037,0.306
0.5447379557815926,0.5634503203278726,0.5960560539576027,0.7334107907215153,0.307
0.5454443755554035,0.5646048503388597,0.5965076392651294,0.7342537994230556,0.308
0.5466397233759039,0.564628995660172,0.5965293366319266,0.7370037586688462,0.309
0.5471676789045087,0.5653255375524677,0.5975245710608177,0.7443278035790653,0.31
0.5479847956110061,0.5686611760145786,0.5981403470098727,0.7450217632491043,0.311
0.5482820585172277,0.5694111827829338,0.5981579059913408,0.7463376257402141,0.312
0.5488652397334718,0.5699554078421523,0.5983394147825002,0.7465704215135395,0.313
0.548906644359759,0.5700474219090199,0.5984331695467744,0.7465912473541494,0.314
0.5490542840359625,0.5706901501537094,0.5987066759042016,0.7471112065305694,0.315
0.5493523368594873,0.5707235816498112,0.5994315100444372,0.7477217154649423,0.316
0.5500256968179809,0.5713152941190459,0.6006188437850337,0.75111227451668,0.317
0.5503279654261541,0.5715059686243893,0.600681276150339,0.7528138840666573,0.318
0.550826826233548,0.5719111694172829,0.6020385461912251,0.7537040209862759,0.319
0.5513483536293324,0.5724619038908292,0.6029432155266119,0.7539152106557766,0.32
0.5515980376824992,0.57283805226701,0.6030130722036475,0.7543119561802842,0.321
0.5524433001243986,0.5731363631395158,0.603951036474973,0.7546565156931718,0.322
0.5525383430869826,0.5733502474209105,0.6040378091986074,0.7548096275087528,0.323
0.553852620191896,0.5736331824169212,0.6050766599427311,0.7548204791203733,0.324
0.5552625491005916,0.5743602685773017,0.6054801949227728,0.7550328070655886,0.325
0.5555918338367614,0.5745863763226404,0.6056962980986238,0.755259236548634,0.326
0.55567092220564,0.575881152175494,0.6072653392335403,0.7560477022879506,0.327
0.5560142576311339,0.5765992370371497,0.60831723207352,0.756863632843626,0.328
0.5560298622976217,0.5766627459933177,0.6101950467322874,0.7574458683743982,0.329
0.5565628138717024,0.5774582732937372,0.6115288473106422,0.7574705282870438,0.33
0.5566053880189512,0.5774654782639704,0.612243277658614,0.7586851324945195,0.331
0.5575014652974559,0.5807333516754435,0.6138518822688319,0.7590882768585783,0.332
0.5577961421803672,0.5813578165725064,0.6139496993027458,0.7624337999219751,0.333
0.5581560736502409,0.5819483299665595,0.6143184616890742,0.7632272576491482,0.334
0.5588291549009154,0.5828763797075964,0.6150896622342343,0.7644715052085163,0.335
0.5589267653470671,0.583089972262556,0.6152902098906499,0.7644831288674161,0.336
0.5592318015485669,0.5831308625636451,0.6182087250777691,0.7647496722415373,0.337
0.5596903348308325,0.5840661186509208,0.6208052000109008,0.7665797810575122,0.338
0.5597280834642494,0.5844254128176434,0.6208199237029801,0.7668105426755866,0.339
0.5603850521350388,0.5846954035992109,0.6210531078071484,0.7670667533428068,0.34
0.5605910920771229,0.5855041154042553,0.6212878828903656,0.7675740771538826,0.341
0.5611466569670609,0.5856389851963295,0.6217025964345638,0.7677515126430954,0.342
0.5611757613124302,0.5857942147786275,0.6229235473495345,0.7685334152779264,0.343
0.5620905469557481,0.5870675201010053,0.6229266996783966,0.7713608709640127,0.344
0.5621087668108314,0.5872993226151635,0.6230020145810633,0.7731227714150068,0.345
0.5633277237886082,0.5874600283847295,0.623107843031855,0.773672989816703,0.346
0.5633311363982412,0.5875596904994393,0.6245912217916102,0.7751864828598947,0.347
0.5634029995627714,0.5883888750340125,0.625858137577852,0.7762373113702556,0.348
0.5646214369030387,0.5885660426924462,0.6258792782688031,0.7768427025421061,0.349
0.5648926591166723,0.5891354180908859,0.6259406116376138,0.7771789300245864,0.35
0.5653255375524677,0.5894525799708403,0.6284850551923604,0.7784839096850353,0.351
0.5658116702615097,0.5897604455995062,0.628518601009433,0.7802371145219889,0.352
0.5665986175170834,0.5900032762644551,0.6316765354047245,0.7803023265939913,0.353
0.567055567442941,0.5901391639868367,0.6322449898221093,0.781519780835515,0.354
0.5679690145150633,0.5902458118287934,0.6326834382044624,0.7822669911379642,0.355
0.5692686079975818,0.590251528709284,0.6337268238250997,0.7825749363178648,0.356
0.5693543055002923,0.590797843397003,0.6343616113774582,0.7830032606558606,0.357
0.5694111827829338,0.5912850407153897,0.6358610410083074,0.7830537737878678,0.358
0.5700584177344103,0.591883899033927,0.636084855224162,0.7842774929016687,0.359
0.5700854295794273,0.5938465250407273,0.6367162669671722,0.7846907872122393,0.36
0.5706901501537094,0.593876632467951,0.6378045802938334,0.7850337357074462,0.361
0.5712878694100146,0.5939880558202628,0.6380423747993423,0.7860759945536745,0.362
0.5713152941190459,0.5951211399514101,0.6384498359128166,0.7866638427644473,0.363
0.5717749392406086,0.595142046837623,0.6386726052096698,0.7871628134631985,0.364
0.5724619038908292,0.5952587958662668,0.6387821361697973,0.7873325299695686,0.365
0.57283805226701,0.5958581216839741,0.6388361900130417,0.7874974619406211,0.366
0.5728676333995969,0.5973029781908273,0.6393630000232917,0.7875989460087893,0.367
0.5730998407128214,0.5973100976807217,0.6400115957579386,0.7879429792091539,0.368
0.5738982999371056,0.5981579059913408,0.641133629153374,0.7885235716945929,0.369
0.5742135502052178,0.5982951315108838,0.6416031689836394,0.7894154926302017,0.37
0.5744794035043747,0.6028609742930142,0.6418748535398723,0.7896496385389968,0.371
0.5745863763226404,0.6029432155266119,0.6419388488944134,0.78971598609753,0.372
0.5760664904873694,0.6045109518044717,0.6440000739754917,0.7907433351728264,0.373
0.5764373065925679,0.6058933095089112,0.6443797812545374,0.7911165110206864,0.374
0.5766627459933177,0.6061629431890191,0.6454256974728555,0.7934989109412949,0.375
0.5768382976788988,0.6062546460491072,0.6472539322332067,0.7950728124427637,0.376
0.5786137879920298,0.6069895590625651,0.6483192713297409,0.796917080737219,0.377
0.5786345070579709,0.6072653392335403,0.6483310027922768,0.7982313830379957,0.378
0.5790982175919743,0.6076903752705616,0.6487754214126025,0.8003570708903618,0.379
0.5793558042674141,0.6082690634358255,0.6489744325657538,0.8009771397292502,0.38
0.5795023572344625,0.6090100800565418,0.6500349283424087,0.8014077851720318,0.381
0.5804660437377209,0.6123483845682683,0.6500685707758838,0.8022523184517287,0.382
0.5805667254838066,0.6128785096919491,0.6500716387030615,0.8043131885596904,0.383
0.5807333516754435,0.6148576436560407,0.6509896050372709,0.804512791422241,0.384
0.5813578165725064,0.6157896573919361,0.6556988376134133,0.8072756189036844,0.385
0.5820265112893435,0.6161097656175709,0.656017474804629,0.8074496105170592,0.386
0.5828763797075964,0.6161723735671987,0.6561568922328758,0.8080252951864877,0.387
0.583089972262556,0.6208052000109008,0.6562834447136454,0.8085387076471515,0.388
0.5831308625636451,0.6208734888389613,0.656600611828831,0.8090052340515111,0.389
0.5844254128176434,0.6229266996783966,0.6583089438640047,0.8095988664729202,0.39
0.5850556732590979,0.6239125705880831,0.6584637460838001,0.8123753897222139,0.391
0.5855041154042553,0.6244193480864669,0.6585127696818054,0.8139985701313258,0.392
0.5856389851963295,0.6253629297796974,0.65879571302884,0.8146225059669567,0.393
0.5858343185864104,0.6256731102483744,0.6605387419460601,0.8158404548224665,0.394
0.5864290829202945,0.625692295477229,0.6609306478789011,0.8170813762669085,0.395
0.5872993226151635,0.6259388486286119,0.6618071327469697,0.8171406683587316,0.396
0.5873194909651809,0.6269262539416245,0.6621829227607393,0.8173375587602761,0.397
0.5873911229357924,0.6273291294708642,0.6624658082326336,0.8176387670516664,0.398
0.5874600283847295,0.628169927511523,0.6635546309499166,0.8180488863022195,0.399
0.5891354180908859,0.6297383190274667,0.6636590463671448,0.8192989911085884,0.4
0.5894525799708403,0.6298460259136248,0.6637449403167249,0.8195762594577579,0.401
0.5895458326519905,0.6300002976279777,0.6640903743632744,0.8196135449602222,0.402
0.5897604455995062,0.6307361270214193,0.664489508224187,0.8205047583599596,0.403
0.5897641842419268,0.6311763923297384,0.6652331913782491,0.8209511522595935,0.404
0.5901096402376393,0.6316765354047245,0.6652568148993984,0.8210160664340933,0.405
0.5901391639868367,0.63176975058733,0.6657522042950503,0.8216502910553072,0.406
0.5901839693482803,0.631848766010332,0.6658340271868716,0.8224808352275099,0.407
0.590251528709284,0.6322019911239389,0.6658497399904448,0.8225732003017434,0.408
0.5906923415056199,0.6343616113774582,0.666045970227183,0.8231690785348613,0.409
0.5913522104474731,0.6349118489002605,0.6665662590031753,0.8235548545931493,0.41
0.5914362813953964,0.6351732982032353,0.6670162156806172,0.8282327509491694,0.411
0.591454660058032,0.635517755404333,0.6712030295532486,0.8302704740075397,0.412
0.5933208920477072,0.6365623033571185,0.6720275030331507,0.8316821538845894,0.413
0.5948494695393531,0.6371074255107492,0.6722270132445238,0.832691576198802,0.414
0.595142046837623,0.6379758237874646,0.676101007300494,0.8339025441216996,0.415
0.5958581216839741,0.6388361900130417,0.6776121927547478,0.8340647491588667,0.416
0.597100685212942,0.6395395225970326,0.6780163648812076,0.8346102000519505,0.417
0.5973029781908273,0.6426759141957259,0.6796979974134234,0.8353734199633254,0.418
0.5975548248629617,0.6440132382442061,0.6800948106555491,0.8379603263580078,0.419
0.5982951315108838,0.6452625586924395,0.6805547515222269,0.838100089893766,0.42
0.600459803621971,0.6460588140866728,0.6814815112330492,0.8383527986542582,0.421
0.6008587334391389,0.6478155518253332,0.6817798332003933,0.8389861752533918,0.422
0.6028609742930142,0.6487684349128116,0.6820311522316209,0.83921987445911,0.423
0.6036375268732036,0.6489362554286042,0.6824408047656271,0.8411421784158204,0.424
0.6038919855234248,0.6489744325657538,0.6826051676354411,0.8449493975787543,0.425
0.603951036474973,0.6490172729782893,0.6833071726406865,0.8470807198504176,0.426
0.6045109518044717,0.6500296348267012,0.6841724546598756,0.8527861674242854,0.427
0.6052484578739558,0.6500685707758838,0.6861182618554176,0.8543214143432093,0.428
0.6058933095089112,0.6500716387030615,0.6865442369516876,0.8554138364971562,0.429
0.6061049572846804,0.6509896050372709,0.6871088602431628,0.8587131166317212,0.43
0.6068419737556819,0.6514111630371384,0.6881208172927021,0.8611220188923657,0.431
0.6069895590625651,0.6514225458245847,0.6883412565636245,0.8615727392979922,0.432
0.6077089170921289,0.6527305659000495,0.6888827685206192,0.8616019870440604,0.433
0.6077685139913266,0.6527898887085353,0.6889331658519231,0.8617935345419994,0.434
0.6086943401472716,0.6528312175484159,0.6904662014723284,0.862276457034096,0.435
0.6101950467322874,0.6535921050172494,0.6906891209363166,0.8632399501833309,0.436
0.611011860973423,0.6540800904705086,0.6914903828717482,0.8634502026882904,0.437
0.6118899558020461,0.6543963240305717,0.6922608507518119,0.8641096641688555,0.438
0.6121335309757765,0.6547531498129548,0.6931814955399462,0.8653848039685862,0.439
0.6123483845682683,0.6551895423188938,0.6946018214855005,0.8657795203327641,0.44
0.6136709937408811,0.6556526261230455,0.695351707675758,0.8664683266651009,0.441
0.6137595680167577,0.656163980880905,0.698550006919322,0.8677753867383982,0.442
0.6142920966390686,0.6563079379559944,0.6986125210714216,0.8680475218805286,0.443
0.6143184616890742,0.656600611828831,0.6991646990301619,0.8724202412858945,0.444
0.6148576436560407,0.6580945095773671,0.6997930000839649,0.8728980554102455,0.445
0.6149464709646251,0.6588629313535044,0.7006614281127278,0.8762920825494971,0.446
0.6152902098906499,0.6599502051238118,0.7008727396671433,0.8776189505329429,0.447
0.6166845115934607,0.6600576821310165,0.701963934485602,0.8777381929229309,0.448
0.6168421720620683,0.6610180096428188,0.7020502801058282,0.8795223816096502,0.449
0.6175128757806514,0.6613312843710598,0.702329030031452,0.8819583143914196,0.45
0.6178739046244786,0.6618705484710987,0.703057415641283,0.8824547536957763,0.451
0.6185421774991808,0.662702937042827,0.7037078828400904,0.8826989163424275,0.452
0.6203146531900803,0.6643026150476625,0.7039072177941732,0.8829940687127151,0.453
0.6208052000109008,0.6651250062101941,0.7039668339452622,0.8836411766520121,0.454
0.6212878828903656,0.6662804387754733,0.7045839304521676,0.8839386091349826,0.455
0.621762272941018,0.6670389197165938,0.7067697043320865,0.8840619095232423,0.456
0.6230020145810633,0.6678639760032272,0.7076577812877343,0.8844222759993183,0.457
0.625398166430631,0.669349884346725,0.7080693742708557,0.8858472393950387,0.458
0.625870058881446,0.6694041256549605,0.7093759897443693,0.8889105839205667,0.459
0.6258740137678583,0.6711751977990521,0.7099293314390165,0.8895232990684234,0.46
0.6258792782688031,0.6720275030331507,0.7114457996297014,0.8895991797289993,0.461
0.6259406116376138,0.6720398481351969,0.7144470779454706,0.8909889774782667,0.462
0.6263972524527697,0.6722270132445238,0.7154023501821211,0.8915734302531573,0.463
0.6269262539416245,0.6763097047304824,0.7157954902091901,0.8945939815258441,0.464
0.626936255900405,0.6781854267242406,0.7174754417177853,0.8963531818259964,0.465
0.626957990138074,0.6789969815042444,0.7174859453312414,0.8966094053198044,0.466
0.6272921965569305,0.6801863280961635,0.7179736624717522,0.8998373298005634,0.467
0.627312414047275,0.680273836079998,0.7182479585592968,0.9001237240665811,0.468
0.6278242799919034,0.6803299227399596,0.719088986979434,0.9002989610814272,0.469
0.6279840386360784,0.680462049264304,0.7192687121370909,0.901162415744152,0.47
0.6287250607044755,0.680814346416013,0.720074371270611,0.9023188198626816,0.471
0.6288954590207819,0.6808737871971017,0.7204628436927506,0.9032190141604016,0.472
0.6297705038536301,0.6811728046983234,0.7208767309569861,0.9036552902566604,0.473
0.6300002976279777,0.6826051676354411,0.721794203723674,0.9041635247660852,0.474
0.6316765354047245,0.6831367169784822,0.723226812400075,0.9045842641722606,0.475
0.6320101360320785,0.6840181297587584,0.7240909313900598,0.9089381156753692,0.476
0.6322019911239389,0.6841724546598756,0.7241463897795835,0.9101807288111166,0.477
0.6326834382044624,0.6848803588635768,0.7243365490480882,0.9108094411073642,0.478
0.6328909333322168,0.6852055857389574,0.7252493334620786,0.9120277630435092,0.479
0.6333352850102674,0.685914917240466,0.7264813866952242,0.9122010113187482,0.48
0.635042926871729,0.6865442369516876,0.7266535314843365,0.9135432655797272,0.481
0.6356250739935092,0.6866140781936504,0.7273383438906115,0.914130653840111,0.482
0.6371074255107492,0.6881208172927021,0.728317547019715,0.9157333349615648,0.483
0.6379758237874646,0.6883412565636245,0.7299669853800009,0.9181154299029448,0.484
0.6380063869186305,0.6886472941222236,0.7354057887027661,0.9181618168182408,0.485
0.6408720948548772,0.6887354266503692,0.7360022375286572,0.918481833383018,0.486
0.6418748535398723,0.6889331658519231,0.7372551215795369,0.9203160891255706,0.487
0.642686785042117,0.6900151960424135,0.7372698363045916,0.9222555477536928,0.488
0.6431860804699137,0.6916430592457885,0.7376692757338863,0.9240275162985596,0.489
0.6440000739754917,0.6921992290714007,0.7386763566988856,0.9252585409454944,0.49
0.6440132382442061,0.6937066142349678,0.7390991226569585,0.9254449481365604,0.491
0.6454256974728555,0.6940393190256953,0.739881066984443,0.9260131358783116,0.492
0.645941463069431,0.6950352925921796,0.7413141970131196,0.9268936169946034,0.493
0.648068647393492,0.6958878738250555,0.7417918331952635,0.9279615530958264,0.494
0.6483192713297409,0.6965099993241624,0.742083051778574,0.928338499022424,0.495
0.6483742287681814,0.6970736482667486,0.7421934648430288,0.92923216140214,0.496
0.6490172729782893,0.6983772979835192,0.7429638138140551,0.9292378594589632,0.497
0.6492833784347913,0.6985131188254436,0.7440114326512257,0.929475246516985,0.498
0.6493484168671441,0.6995223486123701,0.7450217632491043,0.930244741034258,0.499
0.6514111630371384,0.6997930000839649,0.7474685830910711,0.9318823271870478,0.5
0.6514225458245847,0.7011618406601422,0.7490895048222967,0.9327835378218416,0.501
0.6522070683216836,0.7012131767041563,0.7503494037482761,0.9331573205732911,0.502
0.6525699123683006,0.7017781224904607,0.75106857390868,0.9365141198564512,0.503
0.6527183704523326,0.7024851677055324,0.75111227451668,0.9381969821311924,0.504
0.6527898887085353,0.7028395959160909,0.7512936489140257,0.939648254122034,0.505
0.6535921050172494,0.7032853436143705,0.7544373618571456,0.9411610187728968,0.506
0.6543963240305717,0.7044518536023456,0.755701948935736,0.9417366296054648,0.507
0.6547531498129548,0.704921427706922,0.756863632843626,0.9421645521046664,0.508
0.6548027045910073,0.7055549462137929,0.7569233147682086,0.943376142823305,0.509
0.6556988376134133,0.7060722858784897,0.7575599373208475,0.9442552620969854,0.51
0.6560621077897647,0.7062435156838823,0.7584267436063423,0.9467967130062408,0.511
0.6561376708740448,0.7064713277113908,0.7586851324945195,0.9471223970703516,0.512
0.656163980880905,0.7066498565893761,0.7590172351859166,0.9483580112089396,0.513
0.65879571302884,0.7066872907610041,0.7591455504837036,0.9497914148857092,0.514
0.6588629313535044,0.7074204287211283,0.759800218390629,0.950517352981771,0.515
0.6605031610223739,0.7078973120730908,0.7599192342554324,0.9505306693269572,0.516
0.6609306478789011,0.7080359169147957,0.7618126284634965,0.9535820335881524,0.517
0.6610180096428188,0.7084173884736239,0.7627787569866249,0.954288640410795,0.518
0.6613312843710598,0.7089002957853341,0.7643244850590446,0.9548032154971416,0.519
0.662438706870722,0.710356312129292,0.7647495154889601,0.9583424477466648,0.52
0.6631820602290291,0.710812815454744,0.7660812707371721,0.9604797265693974,0.521
0.6640859379275299,0.7135789891295115,0.7665797810575122,0.9612229923260792,0.522
0.6651250062101941,0.7143987688124038,0.7676780563828596,0.9622871247005548,0.523
0.6652568148993984,0.7147947064748837,0.7685334152779264,0.9633890989587136,0.524
0.6652794782701825,0.7148391176298652,0.7685626265596164,0.9666593883707196,0.525
0.665800160286527,0.7172113337087882,0.7727547589090066,0.9698582258855386,0.526
0.6670389197165938,0.7172434510311818,0.7771041691057136,0.9705827221687514,0.527
0.669349884346725,0.7173023755161361,0.7771891737125071,0.9709131301956936,0.528
0.6694735569910081,0.7184014855410057,0.7784839096850353,0.9713564520046722,0.529
0.6711720968557355,0.7192687121370909,0.7788088226328562,0.9723150526792136,0.53
0.6712030295532486,0.720083472099978,0.781143500568501,0.972580621364686,0.531
0.6720398481351969,0.7204628436927506,0.7812389926392405,0.9792739975189236,0.532
0.6722270132445238,0.72046467302019,0.7824664477888703,0.97988682217945,0.533
0.6752506999163643,0.7208767309569861,0.7830032606558606,0.9800470860840124,0.534
0.6761897223796995,0.7217952205068837,0.7830247634803515,0.9817584013148428,0.535
0.6763166320498295,0.7223086405534698,0.7834705753037081,0.9833722055843062,0.536
0.677325419437567,0.7226853395747788,0.7850298305355026,0.9840660637674036,0.537
0.6776121927547478,0.7235292716993635,0.7866601085791725,0.9842608283506766,0.538
0.6789969815042444,0.7241463897795835,0.7875646981937993,0.984322852769248,0.539
0.6799247147382841,0.7252493334620786,0.7909839188305354,0.9849211042568682,0.54
0.6800948106555491,0.7263746255467781,0.7911165110206864,0.9849797300898512,0.541
0.6803012630185203,0.7298498516854126,0.7919747682306015,0.986926282612802,0.542
0.680372560542078,0.7299669853800009,0.7924504757491324,0.9894095357981638,0.543
0.680814346416013,0.7304612812244258,0.7960133678732975,0.9919305158028542,0.544
0.6808737871971017,0.7327236910104485,0.7967106150515078,0.9931855737209538,0.545
0.680953478635633,0.7347802501882091,0.796917080737219,0.9934332964808914,0.546
0.6813539469514849,0.7349540863200315,0.7972598956519195,0.9949749792324027,0.547
0.6817798332003933,0.735261063549789,0.7982313830379957,0.996690896750515,0.548
0.6823304491468665,0.7353101481757859,0.7983041531317001,0.9987240875032092,0.549
0.6832073777588983,0.7356216690890908,0.7987070490651167,0.9998249042036448,0.55
0.683562676039281,0.7358204586796224,0.7994897780965172,1.0007157857373368,0.551
0.6838438285849671,0.7372551215795369,0.7999375202901022,1.0035490601887649,0.552
0.6852055857389574,0.7377306554677309,0.8002856591908829,1.003832667558799,0.553
0.6856889626807586,0.7386763566988856,0.8008300647929623,1.0072396464111084,0.554
0.685914917240466,0.738774739736134,0.8009771397292502,1.007295326478131,0.555
0.6869658673490836,0.7389668424660362,0.801242393475842,1.00934384357013,0.556
0.6883412565636245,0.739570960521658,0.801298215774056,1.0112994691768935,0.557
0.6891115690840651,0.7409730534754241,0.8024338282803036,1.0125422418068546,0.558
0.6906891209363166,0.7413141970131196,0.8027367708962586,1.013609287329849,0.559
0.690962880362822,0.7429248844814865,0.8043131885596904,1.0159889859403934,0.56
0.6913235030639685,0.7439572975185957,0.8044389988191266,1.0189708609161456,0.561
0.6929415423509708,0.7440114326512257,0.8057748928937832,1.02096311130204,0.562
0.6931131819708731,0.7454712924234135,0.8074431592645769,1.0214159548595885,0.563
0.6937066142349678,0.746129583170664,0.8074496105170592,1.0247218955778794,0.564
0.6940005103900833,0.7476985693336622,0.8081347383244556,1.026196789368536,0.565
0.6940393190256953,0.7477320936148841,0.8082812697012915,1.026756605549773,0.566
0.695351707675758,0.7490895048222967,0.8085387076471515,1.0287486330969036,0.567
0.6985131188254436,0.7504686069521309,0.8090753984439856,1.0299307606267964,0.568
0.6995223486123701,0.7519508376232242,0.8105263271160154,1.0315230455674838,0.569
0.6997930000839649,0.7520158173286436,0.8107409812635079,1.0329539859460644,0.57
0.7006411940012225,0.7529909950094454,0.8121023755343834,1.0365129403259496,0.571
0.7009347696520405,0.7533438767661977,0.8138343151495251,1.036751178477684,0.572
0.7012131767041563,0.7537065104828002,0.8153649414032598,1.0368029912459005,0.573
0.7017781224904607,0.7564793083207647,0.8180488863022195,1.037565205379922,0.574
0.7018644139005281,0.7566193072579618,0.8181941954227034,1.0405543418474164,0.575
0.701963934485602,0.7570240614976803,0.8192773099113734,1.0417635952673925,0.576
0.7020502801058282,0.7584267436063423,0.8195762594577579,1.0419005439193023,0.577
0.7022819879753099,0.7591455504837036,0.8225732003017434,1.0422377529945956,0.578
0.7032853436143705,0.7599192342554324,0.8229425776413496,1.0425520853093388,0.579
0.7037359682713908,0.762950875787213,0.8270424374193781,1.043277158882083,0.58
0.7044518536023456,0.7650891226895207,0.828077068387358,1.0471455586983822,0.581
0.7046531956959787,0.7668110843867952,0.8283024559855983,1.0480493638463555,0.582
0.704955924362765,0.7711829687306457,0.8304316168533302,1.049345024912995,0.583
0.7050325858570157,0.772727707897253,0.8316821538845894,1.053173899181477,0.584
0.7062638499329106,0.7746195436209009,0.832691576198802,1.055702828809452,0.585
0.7066498565893761,0.7746544810574529,0.8351074735777149,1.0567527563266663,0.586
0.7066872907610041,0.7752213144734522,0.8351851541861981,1.0579015832123422,0.587
0.7080359169147957,0.7758436624553979,0.8382165677151776,1.058722152306114,0.588
0.7093759897443693,0.7761156074761993,0.8383291620328699,1.0593037180827358,0.589
0.710356312129292,0.7771041691057136,0.8389861752533918,1.0604608998160563,0.59
0.7106084493521867,0.7780126262352578,0.8395631358955571,1.0654872419834516,0.591
0.7114906434565548,0.7781440246140214,0.8397303171221218,1.0663723003284415,0.592
0.7131955488700086,0.7785937294741455,0.8402802670855127,1.068888837781648,0.593
0.7135599076649887,0.779204246070882,0.8407845381685586,1.0730149943341198,0.594
0.7152062423074985,0.7806688314208922,0.8424810262667303,1.076741648964166,0.595
0.7163637462474398,0.7810739647212184,0.842969670878346,1.078416030072303,0.596
0.7171941502840867,0.7812301299779121,0.8443920802555367,1.0787150013196785,0.597
0.7172113337087882,0.7822572180772069,0.8459902024058265,1.0789086017449911,0.598
0.7185612416013076,0.7831415001179807,0.8471196775063374,1.078959758144539,0.599
0.7193528593818295,0.7845804925395399,0.8474352233501306,1.0795780013514742,0.6
0.720083472099978,0.7848852012231193,0.8504207801457551,1.090257836237515,0.601
0.7204628436927506,0.7868316154013244,0.851582915517821,1.0914854168925427,0.602
0.72046467302019,0.7884224947401386,0.8519419633068733,1.094465548806903,0.603
0.7208767309569861,0.788553018499388,0.8545549646366246,1.0945969191571965,0.604
0.7216718357938392,0.7897825749320784,0.8550931525192285,1.0975203758591103,0.605
0.7217952205068837,0.790177127523735,0.8554138364971562,1.1007011515045226,0.606
0.7223086405534698,0.7902445197770032,0.85575172943929,1.1008483930571278,0.607
0.7228851329101412,0.7919747682306015,0.8587131166317212,1.1055679132517309,0.608
0.7231755502135327,0.792235338419509,0.8589824815372802,1.1121254513563743,0.609
0.723226812400075,0.79282049472138,0.8595321157161216,1.112290941838988,0.61
0.7235666137450425,0.7939498098978082,0.8602709239118755,1.112325949399774,0.611
0.7254827447801712,0.7964040708710145,0.8607253994348143,1.1132041455844757,0.612
0.7259277315066551,0.797079053728704,0.8632399501833309,1.1138223727779226,0.613
0.7295827875226024,0.7978771742626526,0.8637801833912291,1.1141682688986412,0.614
0.7305350849848191,0.7988109264453147,0.8649872767421714,1.1155642773901415,0.615
0.7322201958702699,0.8006480594912617,0.8653848039685862,1.1166016509951686,0.616
0.7324645324017153,0.801242393475842,0.8673047552272235,1.122040608494863,0.617
0.7347802501882091,0.802831424335988,0.8673360029330456,1.1226946310131083,0.618
0.7350211574621255,0.8045739265684811,0.8684874745812541,1.1244697643656778,0.619
0.7355163429331232,0.8057009163642808,0.8708049513758078,1.1256112403018963,0.62
0.7389668424660362,0.8082035468431149,0.8714186259071751,1.1277210862883416,0.621
0.7390991226569585,0.8084051160099945,0.8746859870565391,1.1316924146710283,0.622
0.7413141970131196,0.8093093887652443,0.8751116028620691,1.1340299492885382,0.623
0.7419846600295088,0.8094788083138852,0.8762920825494971,1.137807234214009,0.624
0.7421934648430288,0.8100882904519203,0.8809577022334181,1.1440664559853118,0.625
0.7423937731557726,0.8105178440544627,0.8813993959248163,1.1440903120694306,0.626
0.7450163379056968,0.8121023755343834,0.8832668958416314,1.1444913887462542,0.627
0.7454712924234135,0.8128441110017617,0.8857484811562151,1.145188032522122,0.628
0.7477320936148841,0.8130817156515465,0.8858472393950387,1.1453117795660006,0.629
0.7478623109366347,0.8134542780984954,0.8888817526027276,1.1473291130723395,0.63
0.7489242717899569,0.8138402053848264,0.8890758512452692,1.1477771134609815,0.631
0.7490388343724165,0.8139632253553751,0.8903298249736927,1.1483483609473015,0.632
0.7518662494380128,0.8167285130174705,0.890736567516971,1.1497352354961956,0.633
0.7520158173286436,0.8181941954227034,0.8923372558211662,1.1502847390053286,0.634
0.7566193072579618,0.8192773099113734,0.8933528415846944,1.1509640003697044,0.635
0.7573762587977637,0.8213581201150334,0.8933750014343448,1.15110949743713,0.636
0.7575599373208475,0.8229686620470583,0.8939663631651733,1.1519226746277278,0.637
0.7576670328570326,0.824666161559359,0.8957568824685436,1.1521783098601155,0.638
0.7596081378579969,0.826936575301814,0.8966094053198044,1.1523632780772788,0.639
0.7599192342554324,0.8286306810601254,0.8970662605906029,1.1539292719182526,0.64
0.7608302652678631,0.8297175803432858,0.8976916269455248,1.1567650939473086,0.641
0.7624790974609086,0.8299361554898369,0.8977923344476414,1.1603695344868303,0.642
0.7627787569866249,0.8314349578957505,0.8982990409652136,1.1608420870294784,0.643
0.7643244850590446,0.8315298734189462,0.8998373298005634,1.1627533812098012,0.644
0.7647495154889601,0.8331540645201168,0.9023188198626816,1.1675334442898777,0.645
0.7650891226895207,0.8338938255917526,0.9053347909676076,1.1695823674923094,0.646
0.7700460308933547,0.8360126570987128,0.9090175762354432,1.1730792858667256,0.647
0.772895400527593,0.836517154046051,0.9101807288111166,1.1773045813464875,0.648
0.7732014860857971,0.8422899426506101,0.911114254247266,1.1819503822501196,0.649
0.7758436624553979,0.8431468574535296,0.9119774143783672,1.1821684602298133,0.65
0.7761156074761993,0.8441380751317314,0.9142844892237898,1.1861584897029034,0.651
0.7771863523490105,0.8498767076809495,0.9159032192569868,1.1872350443913229,0.652
0.779204246070882,0.8501507751590832,0.920600386640753,1.1875500282938396,0.653
0.7799433430751566,0.851582915517821,0.9237846507566786,1.189073302812686,0.654
0.7803049931029968,0.852310320304403,0.924247772207638,1.1903236519172802,0.655
0.7810675043422557,0.8523700015239857,0.9254304777801754,1.1940127712490582,0.656
0.7810739647212184,0.8523983988233063,0.9264961475137692,1.19568640065639,0.657
0.7812178771272504,0.8528119620428021,0.9269035773914288,1.1999016017179307,0.658
0.7821876661028302,0.8539362828820534,0.9283091347801388,1.2094077318838394,0.659
0.7850298305355026,0.8545339860945682,0.931452504376876,1.2115542383595348,0.66
0.7879567405133641,0.8547225832792145,0.9327835378218416,1.2119241891465935,0.661
0.7880766391746752,0.8558916148166384,0.9350101275332792,1.213480711708491,0.662
0.7882687425408654,0.8566643754297103,0.9382522900892892,1.214442832214111,0.663
0.788553018499388,0.8568670770704345,0.9384888582515936,1.2149103355264852,0.664
0.7897825749320784,0.858671071743345,0.9386670406025212,1.220405150779869,0.665
0.792235338419509,0.8593078485324037,0.9390045725675268,1.2217300818297296,0.666
0.7939498098978082,0.8604825273712364,0.9396628290839488,1.2255112876747258,0.667
0.7945747523753015,0.8637801833912291,0.9411610187728968,1.226799968631103,0.668
0.7964040708710145,0.8638299431000116,0.9432611343181388,1.2272822907963234,0.669
0.7970790333193648,0.8658723167972753,0.948788652133394,1.2319437914150466,0.67
0.7978771742626526,0.8673360029330456,0.9508340039238812,1.2362875582659885,0.671
0.7988109264453147,0.8688597435292816,0.9525261960499072,1.2382235186550594,0.672
0.8005235645791238,0.8690373477382172,0.9527291916866778,1.2395519521275724,0.673
0.8006480594912617,0.8697757484001413,0.9548032154971416,1.2421806679224798,0.674
0.8008300647929623,0.8704696301028713,0.9583424477466648,1.2432072129586422,0.675
0.8009455764499835,0.8708691061232435,0.9591473207297798,1.2438605339034186,0.676
0.801242393475842,0.8735218467060522,0.9612229923260792,1.2444710636319474,0.677
0.8024338282803036,0.8751116028620691,0.9678740537154862,1.245878434526382,0.678
0.8027367708962586,0.8761460079982878,0.9702323695656644,1.246600975911087,0.679
0.802831424335988,0.8792464463303762,0.972580621364686,1.2479056452222703,0.68
0.8045779741336407,0.8806659296824333,0.9751696117802474,1.2486534034011507,0.681
0.8046019414768039,0.8809577022334181,0.9779537369325704,1.249276742091594,0.682
0.8055914254842933,0.8813883169527709,0.9794753504855158,1.2495323660759738,0.683
0.8057009163642808,0.881568159744463,0.9808473218729282,1.2533145661732732,0.684
0.8081347383244556,0.8824865484076376,0.9817584013148428,1.253779283249918,0.685
0.8090753984439856,0.8832668958416314,0.9857574096548424,1.2541110167435523,0.686
0.8093619192502554,0.8842472744830923,0.9864203777853512,1.255137166087562,0.687
0.8094798114468128,0.8857484811562151,0.9869733851462892,1.2670161580325483,0.688
0.8100882904519203,0.890736567516971,0.9870021369383504,1.2671244825261387,0.689
0.8115149703307002,0.8925954477340325,0.9886464197262892,1.271826179539081,0.69
0.8128728884569106,0.8933528415846944,0.9900883956151374,1.2723727069141209,0.691
0.8134542780984954,0.8959460363021874,0.9907407141354708,1.2752344066363237,0.692
0.8155823586701225,0.8963511674005693,0.9928890463898205,1.2757681896731865,0.693
0.8170943384367488,0.896366660116882,0.9943288551299844,1.277827905472538,0.694
0.8181941954227034,0.9012343032394332,0.996690896750515,1.2811316896397056,0.695
0.824666161559359,0.9022507403381571,1.000722430969478,1.2830996212358694,0.696
0.8254957844250952,0.9024385289969108,1.0017880634740437,1.2834588475843174,0.697
0.8265434545579432,0.9060621750136633,1.0059102575391896,1.2913581963013834,0.698
0.8270505717856376,0.9065228236880521,1.0062795621351135,1.2979436969356923,0.699
0.8283024559855983,0.9075458649100746,1.0072396464111084,1.300765718127577,0.7
0.8299361554898369,0.9081862364365606,1.007295326478131,1.3068116739522186,0.701
0.8307254350022361,0.9088292680013297,1.0075822702778812,1.3082812085177158,0.702
0.8331540645201168,0.9108447146193774,1.0081709682436628,1.3092019071758412,0.703
0.8350917379927518,0.9147579530548983,1.011344940696068,1.3115732620009353,0.704
0.8402802670855127,0.9178116880853617,1.012179122467347,1.3136858159256752,0.705
0.8441380751317314,0.920600386640753,1.0125422418068546,1.315430579743144,0.706
0.8459902024058265,0.9242477722076381,1.0128090057435384,1.3162344016151253,0.707
0.8460709917787714,0.9255937488914654,1.0140397480426744,1.3209313084082583,0.708
0.8481794126043711,0.9264961475137692,1.023515745245447,1.3220338073820397,0.709
0.848913348909434,0.927133042026004,1.026756605549773,1.3239698537089333,0.71
0.8495904979135129,0.9276647922363749,1.0292313663852188,1.3249049753086313,0.711
0.8496797704581796,0.931452504376876,1.029285334975587,1.328876470744924,0.712
0.8498767076809495,0.9330686040630141,1.0324891534081329,1.336711639674745,0.713
0.8504207801457551,0.9334780686165302,1.0325258913382358,1.338383036107616,0.714
0.851582915517821,0.934282978133947,1.0405543418474164,1.3384723994125292,0.715
0.851894783628674,0.9357610500474745,1.0420757814241857,1.3416998617049058,0.716
0.856536174740524,0.9382522900892891,1.0423347811023915,1.3489984040559886,0.717
0.8606749901666492,0.9390045725675269,1.0432822199740566,1.3499255743416163,0.718
0.8608003795869394,0.9405049992056179,1.0433918036549827,1.357461861247041,0.719
0.8614198069266827,0.9409147406041631,1.050294888302416,1.3641719196358744,0.72
0.8638299431000116,0.9419609494526862,1.0541926540128783,1.368830694687842,0.721
0.8646296740399211,0.945070464543986,1.057676489693247,1.3712694949199205,0.722
0.8658723167972753,0.9455661141486515,1.0591987363504929,1.375058734675306,0.723
0.8673291633629545,0.947436031199788,1.063221704498598,1.3759612642510803,0.724
0.8690373477382172,0.9515969255478931,1.0659587937587247,1.3764621077476424,0.725
0.8697757484001413,0.9545194385655813,1.068352392967416,1.3815738079006716,0.726
0.8704696301028713,0.9584036459994327,1.0687682852533165,1.3819531817588406,0.727
0.8708049513758078,0.9609332592630184,1.069056006858045,1.3833528955033438,0.728
0.8708691061232435,0.9644294578246565,1.071749929908381,1.3856069386997576,0.729
0.8715577033045033,0.9650742992149202,1.0727689785147063,1.3901795098457168,0.73
0.8717357581387443,0.965536729884688,1.0746143001030966,1.3908889756164255,0.731
0.8735218467060522,0.9700180175872204,1.0773776917899496,1.3909909721689722,0.732
0.8736212390488849,0.9705793099076825,1.077967238636922,1.392326902775212,0.733
0.8740777154155226,0.9712111060228439,1.0789086017449911,1.397092786171211,0.734
0.8758521315818542,0.9725334059697548,1.0806074339482663,1.3977116539226548,0.735
0.8761460079982878,0.97551616011998,1.0818785234184314,1.4012434036296475,0.736
0.8792461362400273,0.9789252329613705,1.083294602857615,1.4046699562542977,0.737
0.8792464463303762,0.9809665766680902,1.083419761794421,1.4128476297442174,0.738
0.8813471971466404,0.9836531798769843,1.084620270256743,1.4129114474608413,0.739
0.8813809733924926,0.9852349486873131,1.0876322577248687,1.4163760950872886,0.74
0.8819521667566672,0.9852754423682469,1.0883104949129447,1.4168503382725608,0.741
0.8892524293896248,0.9886547190759067,1.089704253436793,1.4212456583371984,0.742
0.8911980467381351,0.9886819719485331,1.090257836237515,1.4263725530769693,0.743
0.896366660116882,0.9893426988459745,1.0908694482215833,1.435097065715238,0.744
0.8970662605906029,0.9920700306734321,1.091634231689988,1.4358285642566937,0.745
0.8980008142048173,0.9924019974119003,1.0935916420083127,1.4359995913506531,0.746
0.9016335811110534,0.9957013841082625,1.0960476132092551,1.4442130220477711,0.747
0.9075458649100746,0.99584200294549,1.0999888589165367,1.4564782201987696,0.748
0.9108447146193774,0.9992813239360521,1.1003782457593727,1.4566443897314083,0.749
0.913626571104106,0.9993999453448661,1.1007011515045226,1.457794389227301,0.75
0.9142229034332986,1.0012029861723786,1.10329916208803,1.4578537769989648,0.751
0.9147579530548984,1.00460479595884,1.1036834972394645,1.468544932074718,0.752
0.9161606637775052,1.007602048871523,1.1055679132517309,1.4752046880231442,0.753
0.9178116880853616,1.008134209000979,1.1117887664235444,1.4758814456280716,0.754
0.9254304777801754,1.0103322321093016,1.1134967093454782,1.4765717336012203,0.755
0.9270544358818108,1.011344940696068,1.1220092985125325,1.4822999736420714,0.756
0.931452504376876,1.013228203059271,1.122040608494863,1.485141673137035,0.757
0.9334780686165302,1.0140397480426744,1.122785582891533,1.4851578844997717,0.758
0.934282978133947,1.014054214663354,1.1249408873094862,1.4852851886203309,0.759
0.9362057305609568,1.0140692517699677,1.129020571106523,1.4854953645379187,0.76
0.9403138771533346,1.0224853950823787,1.133098842227496,1.486012095459333,0.761
0.9409147406041632,1.02272068882423,1.1357404354006682,1.489573954580882,0.762
0.9461304353391784,1.0249980747783345,1.145564617608119,1.4919318362376353,0.763
0.9473045590898111,1.030097295280546,1.145941150070376,1.4958480994880912,0.764
0.95034698845262,1.030135290315882,1.1468175513815138,1.5132551429920529,0.765
0.9515969255478932,1.0312918643295585,1.1502511412499885,1.5208113504103526,0.766
0.9536967613341726,1.0324891534081329,1.1541240785982252,1.5385119860461534,0.767
0.95453185465797,1.0368206968177665,1.1567650939473086,1.5476154211802124,0.768
0.9548959774760096,1.0405824811089543,1.16070873652167,1.5521481286209404,0.769
0.9600288155485748,1.0431120414771269,1.1608420870294784,1.5602567057709005,0.77
0.9604494109533672,1.0444830438329353,1.161915806678435,1.5846651037335506,0.771
0.9607747175342508,1.0479740344570616,1.1671769796340663,1.5854089412724082,0.772
0.9609332592630184,1.050294888302416,1.1713068560597004,1.5859001063073568,0.773
0.96133128594399,1.051372006355233,1.1763050478782158,1.5925235395450812,0.774
0.9642754480950032,1.05251573988218,1.187614735040463,1.5992502791366088,0.775
0.9658155095017342,1.05366656354263,1.190226359875243,1.5999075062778192,0.776
0.9697954414526336,1.0557262638627594,1.1936540846034898,1.6032604572793,0.777
0.9700180175872204,1.0559035437947366,1.19568640065639,1.606444340869556,0.778
0.975244694015314,1.0564667780481267,1.198608961044032,1.6068989010249235,0.779
0.97551616011998,1.0566290075667197,1.204665894269244,1.607655944125327,0.78
0.9886464197262892,1.0570119128911435,1.2064408650281877,1.60855022172886,0.781
0.9893426988459744,1.0599974386276205,1.208330590526856,1.6106805393155643,0.782
0.9907407141354708,1.062768521586246,1.2094077318838394,1.6140478357534924,0.783
0.991437207025639,1.0656758657953938,1.214442832214111,1.6167088294842855,0.784
0.9924388638682587,1.0660043646847228,1.215326372303921,1.6250336515932773,0.785
0.9978115923028892,1.0687682852533165,1.2201130832466904,1.6307052468886314,0.786
0.9979750653608408,1.0703338450061926,1.2254447776268336,1.6354527460169763,0.787
0.999281323936052,1.0707055969656594,1.2272580558442383,1.6357901678249378,0.788
0.999399945344866,1.0719559785554509,1.2272822907963234,1.6389771392829235,0.789
1.0012029861723786,1.0746143001030966,1.2297616732116323,1.6457796604715331,0.79
1.00460479595884,1.0801629373806096,1.2319437914150466,1.6463465258838204,0.791
1.0068461488392235,1.0815898227071243,1.2367557612544198,1.6515986906141844,0.792
1.006848273234922,1.082110001146003,1.2395519521275724,1.6568791563368652,0.793
1.0078224499466752,1.0821868881489316,1.2421806679224798,1.6612074526095273,0.794
1.008134209000979,1.0822459768388288,1.2432072129586422,1.661689227362634,0.795
1.0111879795389458,1.0831283090990327,1.243636920589151,1.666411138765262,0.796
1.011344940696068,1.0843598772362792,1.2458608557569546,1.6685776341433765,0.797
1.0140397480426744,1.0876322577248687,1.2467063497162982,1.6733483215112672,0.798
1.017054921905769,1.0930030818005476,1.2471324318680053,1.676173795102753,0.799
1.019157771922053,1.093477818782942,1.2495323660759738,1.6761793815092685,0.8
1.023920416388668,1.0965457632076623,1.2497588530946862,1.679612302785265,0.801
1.0249980747783345,1.0971358216245404,1.2532630641840377,1.6840355599865235,0.802
1.030097295280546,1.098715984721721,1.253779283249918,1.6860524053750583,0.803
1.030135290315882,1.0990546117956979,1.255137166087562,1.6861197847996827,0.804
1.0312918643295583,1.099072475350901,1.2575615947037244,1.693305052406287,0.805
1.0365225326189211,1.104981426336189,1.265337650214884,1.697861912150624,0.806
1.0368206968177665,1.1099300145237099,1.2671244825261387,1.6988512351938798,0.807
1.0405824811089543,1.1104643894361594,1.2770748189318182,1.7083071337942086,0.808
1.0423347811023915,1.1155832617618124,1.2776583982793253,1.7092733534252509,0.809
1.04279128410028,1.1160750082614395,1.2778126197508508,1.7145717335987585,0.81
1.043374083021375,1.1234295015940594,1.2825127383820727,1.7197163275199443,0.811
1.0433918036549827,1.1280566989305063,1.2885315464125786,1.723587784678657,0.812
1.044793178524311,1.128116004143337,1.289514537536427,1.727200319275184,0.813
1.050855137355892,1.1317565756752224,1.2915471244253351,1.7276380460462055,0.814
1.05366656354263,1.1359251801808166,1.2943685752869172,1.7379785041542624,0.815
1.0557275387925458,1.1406414268748934,1.2983866204445331,1.7423342986363624,0.816
1.0566290075667195,1.1411005269867258,1.3046203697035497,1.7588233368452748,0.817
1.0570119128911435,1.1411127224233932,1.3055168150641676,1.7688491938694544,0.818
1.0599974386276203,1.1509798463168246,1.3092019071758412,1.7697135672298567,0.819
1.0608850390266824,1.159179067918119,1.3136858159256752,1.7768732634249904,0.82
1.0629055795316718,1.160606396296199,1.3141435209192525,1.7815843151488433,0.821
1.0687682852533165,1.1675475878856427,1.3206758907699103,1.7884734506401552,0.822
1.0719559785554509,1.167605609680518,1.3233904141655997,1.790334455671471,0.823
1.07632747737967,1.1681918141244259,1.326282570169268,1.790863218087793,0.824
1.0822459768388288,1.16825800553964,1.3277320332272715,1.81212537494634,0.825
1.083128309099033,1.1727866965748401,1.330393460037281,1.812781991806511,0.826
1.08377657139298,1.1738732365988782,1.3328178298621889,1.8165626567609556,0.827
1.0843598772362792,1.1775771461620688,1.336711639674745,1.8271605749483184,0.828
1.084620270256743,1.1828878661939304,1.336855912521075,1.8302727025174024,0.829
1.0874294569462786,1.1876245701203834,1.3369766556654032,1.8406520975991565,0.83
1.0876322577248687,1.1900836816300653,1.3381290080421318,1.8408064554292287,0.831
1.0879689197237716,1.193828110971881,1.3456029763413686,1.8456460555775407,0.832
1.0892380204954095,1.1960708050657562,1.3559011368150065,1.8469946899461032,0.833
1.093477818782942,1.2154178574357881,1.3612626159703465,1.8550192579433595,0.834
1.098715984721721,1.2204756568822432,1.361446786577333,1.856041787229731,0.835
1.107942190026873,1.225696133314114,1.3625663844849971,1.85663375762227,0.836
1.1104643894361594,1.2263943083944806,1.364167250171792,1.8581422093053048,0.837
1.1142725829439286,1.2269121934518565,1.364930075726074,1.866302250521068,0.838
1.1144686648896278,1.23109077968618,1.368993287720682,1.870199359753696,0.839
1.1233005210605316,1.2458608557569546,1.3764621077476424,1.8731557816299111,0.84
1.1234295015940594,1.2473814156302327,1.3882442410115703,1.8774849465618664,0.841
1.128116004143337,1.24941738597652,1.3886464466859818,1.885084584701004,0.842
1.129020571106523,1.2512710392235389,1.3898559296570547,1.8904596584726128,0.843
1.1406414268748934,1.252167000249593,1.3908889756164255,1.918321648301108,0.844
1.1411005269867258,1.254101878112171,1.3909909721689722,1.9298620591718696,0.845
1.145564617608119,1.2640396269665957,1.394526868877535,1.9325464967515429,0.846
1.145941150070376,1.2676453241336583,1.4046699562542977,1.9416008215392213,0.847
1.1502511412499885,1.2682222832904753,1.4112938291439152,1.944000136411873,0.848
1.1532988599912737,1.2761893738383807,1.4115928475691963,1.944004839958573,0.849
1.1590910626550408,1.2802965489456226,1.4128476297442174,1.9485388574104676,0.85
1.1605816925313477,1.28599368985254,1.4168503382725608,1.9508540311452716,0.851
1.1619739002112737,1.2889258656854625,1.41820154452532,1.964393856492164,0.852
1.167605609680518,1.2972653648953152,1.4203305109066764,1.9825706287858849,0.853
1.1775771461620688,1.303788711218178,1.42122881908535,1.9847469900945895,0.854
1.1828878661939304,1.305554309260823,1.429970258822946,1.9902538953057465,0.855
1.1876245701203834,1.3075449177345346,1.4387158105109843,1.9912851001979064,0.856
1.1900836816300653,1.3108192434483135,1.440180457371945,1.997771675479896,0.857
1.190226359875243,1.3130982721892734,1.4442130220477711,2.0158207793472984,0.858
1.2042974363103371,1.3179901218650885,1.444704438554941,2.0281884549959406,0.859
1.215326372303921,1.3206758907699103,1.477259774123201,2.031630096875829,0.86
1.2164364897734874,1.3233904141655997,1.4917483799599116,2.032835671858228,0.861
1.2201130832466904,1.3265594009406185,1.5009087487504056,2.040306187897428,0.862
1.2245225569377851,1.3277320332272715,1.5168072874879577,2.0458324215868218,0.863
1.225696133314114,1.333243951749726,1.5205846574184716,2.0459468896518755,0.864
1.230584350656656,1.3381290080421318,1.52916554969517,2.0665073253961657,0.865
1.2376229222944686,1.3407620158088684,1.5293196009831724,2.0743528482190885,0.866
1.2409361336148437,1.342278781615929,1.5373469537864168,2.082216543047629,0.867
1.2419457289181288,1.3449169478013503,1.5390985710712766,2.086076768493581,0.868
1.2479258183315785,1.3456029763413686,1.5576660654248513,2.1298834629362995,0.869
1.254101878112171,1.3519978768946421,1.5780040297850226,2.1408575697019443,0.87
1.2594754903326673,1.359112252362976,1.5802328397486098,2.140952190180202,0.871
1.260924235305013,1.3612626159703463,1.5802441078500733,2.146534551372408,0.872
1.2615717929275516,1.3804185217234126,1.5837329843673171,2.167147306761572,0.873
1.2640396269665957,1.3807290455724508,1.5837874723350989,2.1821284723800205,0.874
1.28599368985254,1.3881304730425204,1.5846651037335506,2.183754221578952,0.875
1.289514537536427,1.3882442410115705,1.5854089412724082,2.2020952306625405,0.876
1.293743014837584,1.389152887139217,1.5957276523652215,2.217026993271209,0.877
1.2972653648953152,1.394526868877535,1.5998786141349326,2.223674782158703,0.878
1.2995423124019283,1.4010550936314206,1.6066294745445564,2.227105668730629,0.879
1.3030349057044457,1.403652058100307,1.613077756129092,2.2302014862456696,0.88
1.3046203697035497,1.4147766282662932,1.6226190060076706,2.2305521456655506,0.881
1.3059795740672822,1.4153788508896006,1.6389771392829235,2.236249823620141,0.882
1.3075449177345346,1.422328875156071,1.6397917821915264,2.2364394727926555,0.883
1.31733399762513,1.4225856747606314,1.6682592872732336,2.24852643773394,0.884
1.3179901218650885,1.4236450624243013,1.6685776341433765,2.2611798053320404,0.885
1.3206758907699103,1.4237497134399888,1.6755584926454616,2.285117961218661,0.886
1.3233904141655997,1.4311562289676,1.679612302785265,2.2883410354872296,0.887
1.32640132029971,1.4367378791173766,1.6861197847996827,2.2894490087598296,0.888
1.3265594009406183,1.437215152436878,1.690065972554904,2.292568243579717,0.889
1.3277320332272715,1.437586908262406,1.6942271638490902,2.3053527116221533,0.89
1.3294106961834131,1.4681295968888626,1.7231765812452264,2.3077439034322014,0.891
1.3328178298621889,1.4703009799835416,1.7356113747200097,2.32151165704831,0.892
1.333243951749726,1.4799426510212563,1.7379785041542624,2.3272388676779583,0.893
1.3519704807404684,1.4905456247030333,1.7402328682013284,2.343886134437452,0.894
1.3729322083431468,1.4917483799599116,1.759375499729708,2.3442672894061536,0.895
1.3807290455724508,1.5154162311956587,1.7619667496912597,2.3537845979614462,0.896
1.3882442410115703,1.5163682126133011,1.768998674128976,2.36535183683928,0.897
1.3893858473708385,1.5267478305580195,1.7738778518047948,2.3675406633951184,0.898
1.394526868877535,1.5317729844462018,1.790334455671471,2.370267035306552,0.899
1.410911691531675,1.5390985710712766,1.81212537494634,2.431452489789394,0.9
1.4112938291439152,1.549720183461187,1.814034722865374,2.4352441538616136,0.901
1.4294497849639582,1.5498698446895607,1.814277512820923,2.4597305356219543,0.902
1.4535164488071364,1.5837874723350989,1.8234040827615208,2.4771299231562045,0.903
1.4681295968888626,1.5859211159223365,1.8271605749483184,2.5142596519303257,0.904
1.4703009799835416,1.5891229837835792,1.8469946899461032,2.5523748197855376,0.905
1.4836045658050403,1.5998786141349326,1.8484861528048904,2.5638486614948963,0.906
1.490545624703033,1.6130777561290919,1.8770282651625247,2.5833041882279293,0.907
1.4917483799599116,1.6262509968635555,1.87948095564756,2.592476388237809,0.908
1.4937010570769054,1.6314482640299743,1.9416008215392213,2.6008285525969823,0.909
1.506088508019526,1.6383886956176519,1.944000136411873,2.604143293066883,0.91
1.5111510088593787,1.6682592872732336,1.9584706997393024,2.614359818680281,0.911
1.5163682126133011,1.6755584926454616,1.964393856492164,2.630592635484719,0.912
1.5205846574184716,1.690065972554904,1.9655026158167332,2.635731236194728,0.913
1.5267478305580195,1.6904668669981442,1.9693410641616225,2.6362949392489794,0.914
1.52916554969517,1.6920546606687061,1.9729407601252291,2.648609741719788,0.915
1.5312620840262257,1.6942271638490902,1.978891703884067,2.6546944678608937,0.916
1.549720183461187,1.707355820816051,1.9825706287858849,2.671686868346136,0.917
1.5536179943003914,1.7127480277346792,2.009142139076265,2.673056163033202,0.918
1.57702366090016,1.7336146188612855,2.01667547714862,2.683544908469962,0.919
1.5798242701002845,1.7375817612633566,2.029088753330456,2.729043003582084,0.92
1.5802328397486098,1.7402328682013284,2.0379682333202016,2.7839734988114984,0.921
1.5837874723350989,1.7468125497285838,2.0458324215868218,2.7875586812117343,0.922
1.5891229837835792,1.7507751280309858,2.0459468896518755,2.82583065727688,0.923
1.5920477818852374,1.7572898907891552,2.064174513701845,2.831949580439129,0.924
1.5998786141349326,1.7621226802513301,2.078707916584424,2.848927634153159,0.925
1.602835542614514,1.76954834045546,2.0902452970573324,2.9061522004969937,0.926
1.6262509968635557,1.777133499902312,2.1039066880872737,2.912035723456782,0.927
1.6397917821915264,1.8216491409947184,2.1408575697019443,2.9257026856548527,0.928
1.6755584926454616,1.8234040827615212,2.159139038406333,2.945558534878193,0.929
1.679851672156753,1.836296504899472,2.2020952306625405,2.980540256116172,0.93
1.6942271638490902,1.837545125453853,2.218913008115861,3.0064617079377585,0.931
1.7065293599149252,1.8507865483448402,2.227105668730629,3.025396564210875,0.932
1.7091838160969048,1.8650886253590346,2.2310124487451137,3.044789998252812,0.933
1.7205395744814902,1.871463600437019,2.236249823620141,3.047302269968513,0.934
1.7229190200338518,1.8739458281392845,2.2385611665876297,3.075476477738666,0.935
1.7375817612633566,1.8804153501527503,2.240743363036671,3.112483723272105,0.936
1.7424372465241549,1.9354677700391871,2.254066703649073,3.1487356849615007,0.937
1.7568286656090133,1.9742647472545582,2.2758080660221376,3.232616368874838,0.938
1.762061887034812,1.987782417905353,2.285117961218661,3.2478340424019567,0.939
1.7721787689565662,1.9907951231319567,2.296513354416568,3.26113895385124,0.94
1.777133499902312,1.994724149092441,2.3011341307862097,3.2852470065925714,0.941
1.794658269383667,2.003466430380495,2.3024591829762344,3.324687962331729,0.942
1.797278958990971,2.0067512843235655,2.311179415808242,3.3858114424077703,0.943
1.8190867543843925,2.009142139076265,2.3116440575723267,3.43469632281198,0.944
1.85078654834484,2.0107790828406316,2.3272388676779583,3.4404222230063715,0.945
1.8650886253590344,2.012179682238851,2.3432145141589658,3.459632634469665,0.946
1.871463600437019,2.030292298151101,2.346875891482377,3.4641073048971958,0.947
1.8804153501527503,2.0324564173814794,2.3707170187227637,3.466034125311488,0.948
1.9354677700391871,2.078707916584424,2.372753553925053,3.472634958384805,0.949
1.952783265590384,2.086650969248345,2.4277539377908823,3.483253257627662,0.95
1.9655026158167332,2.117142675343302,2.5142596519303257,3.508147065633051,0.951
1.987782417905353,2.1697034023461534,2.5171532455513,3.6118335723844393,0.952
2.002140468973465,2.2210929982683343,2.5257076713325164,3.6447428411000136,0.953
2.003466430380495,2.2296187643850147,2.592476388237809,3.739534884398835,0.954
2.0080574545259307,2.2585803845013857,2.6137181275133607,3.742446517647744,0.955
2.012179682238851,2.264374319181647,2.6362949392489794,3.82043149919276,0.956
2.0379682333202016,2.290917228068904,2.6531032546916435,3.842434610794263,0.957
2.086650969248345,2.2947134452910865,2.671686868346136,3.911447588152286,0.958
2.0902452970573324,2.2972055108548313,2.673056163033202,3.921584507502023,0.959
2.115936381398787,2.302070514475508,2.679385658425825,3.933215141241667,0.96
2.169703402346153,2.3276078363726938,2.690517608525662,3.996672868842292,0.961
2.2027453778335597,2.347015704638357,2.69216461512864,4.0588496894286505,0.962
2.218913008115861,2.379457076939255,2.6955701645089976,4.079477235528145,0.963
2.259402505646844,2.3968138775655374,2.715693399925607,4.1368574722369615,0.964
2.2758080660221376,2.4074357125406007,2.7954512819708968,4.138542563774289,0.965
2.290917228068904,2.4452956645265758,2.8428875214229867,4.141429906349653,0.966
2.2972055108548317,2.4467436293656664,2.8826920616335747,4.17113518345962,0.967
2.313865187329023,2.5323816515052053,2.9807728415900763,4.295936310136259,0.968
2.317950588001854,2.5753386700401237,3.0141990695239858,4.309543463264207,0.969
2.346875891482377,2.602124282084129,3.025396564210875,4.322519215337421,0.97
2.3707170187227637,2.6050428130442147,3.07300395678384,4.497693305616954,0.971
2.478650598106172,2.6921646151286396,3.0915124806951595,4.662562640747917,0.972
2.519440716913087,2.720913723175197,3.092128330142088,4.673711970971816,0.973
2.594888290402004,2.7527221066940024,3.1195982536221067,4.80103069213447,0.974
2.6019348766250827,2.7546143822770275,3.186069920966216,4.886483760883446,0.975
2.65331684028646,2.8648210919983743,3.2142120099722837,4.930164369953372,0.976
2.715693399925607,2.879618445012819,3.2693817811730352,4.955743637427254,0.977
2.7527221066940024,2.9733252700303945,3.2852470065925714,5.094130527187788,0.978
2.879618445012819,2.9807728415900763,3.2917995838382,5.228512008718885,0.979
2.8826920616335747,3.0137327815331245,3.4145445398965157,5.314813334046266,0.98
2.888117913851655,3.0601043844532767,3.472634958384805,5.53081685830205,0.981
2.969683393218228,3.0603982190145596,3.508147065633051,5.539551665673754,0.982
3.001770619733136,3.0789269904776715,3.533661549617107,5.581177888234182,0.983
3.0137327815331245,3.0846615360940763,3.54576720275558,5.595807101067951,0.984
3.0601043844532767,3.092128330142088,3.609751131962169,5.66497899179181,0.985
3.06039821901456,3.16550364304729,3.82043149919276,5.716944905256209,0.986
3.0789269904776715,3.2142120099722833,3.911447588152286,5.733361501349938,0.987
3.12577108311036,3.2917995838382,4.051506191303104,5.756106913616513,0.988
3.2693817811730352,3.3027825287630868,4.102873200951083,5.94577217033514,0.989
3.292095816294511,3.4145445398965153,4.23581689863473,6.095422930662474,0.99
3.5756648143194503,3.654907078791578,4.576423872085584,6.3644723707042425,0.991
3.609751131962169,3.88771463478775,4.621309158515101,6.556953822499947,0.992
3.88771463478775,4.092278338307247,4.824630809700249,6.86047480036647,0.993
4.18956068664938,4.18956068664938,5.3807972587926285,6.973720629852036,0.994
4.576423872085584,4.576423872085584,5.94577217033514,7.613737415190128,0.995
4.579164086966391,4.621309158515101,5.97566944435282,8.41144626148541,0.996
4.747036026049497,4.747036026049497,6.3644723707042425,8.722056387801693,0.997
5.746725891212775,5.747823791848656,7.930131099095046,11.12366392796244,0.998
7.922341799701169,7.922703189759807,11.12366392796244,15.57089510136337,0.999
16.36381545824266,16.367239250160353,31.964980727922047,31.964980727922047,1.0
31.964980727922047,31.964980727922047,31.964980727922047,31.964980727922047,1


==> results/mean_width_cdf_d3_K5.csv <==
mean_width_best,mean_width_fixed,mean_width_random,mean_width_worst,F
0,0,0,0,0
0.5993893560728607,0.6012646439512469,0.6863671890849298,1.0341029170836693,0.001
0.6001418903914328,0.6112306694789232,0.6876836978548742,1.082959673220864,0.002
0.6060609276674841,0.6601545334385582,0.6923475735635789,1.1072568040247148,0.003
0.6061206259257264,0.6671379790147555,0.6973763135094818,1.1147191664205185,0.004
0.6137247399843295,0.6815628722756211,0.7036160983914156,1.123571081785884,0.005
0.626225388435356,0.6943095519606766,0.7087097519294401,1.1434198553160169,0.006
0.6302996283130811,0.7006186671995097,0.7141413876939038,1.147967827758962,0.007
0.6341133507423277,0.7064098742163927,0.716605330415738,1.1501238211183251,0.008
0.6404486612547962,0.7064706961520415,0.7198406065159955,1.1575150074085008,0.009
0.6418769906816483,0.7095220200616208,0.7212270085519781,1.1831222385145377,0.01
0.6422891745360298,0.7104082723468981,0.7245328038966039,1.1913947800110407,0.011
0.6506172067121275,0.7129472799489225,0.7267944292125215,1.1931658407145198,0.012
0.6519772189316246,0.7159134870918574,0.7308577390359278,1.1938084873462125,0.013
0.6530235548172013,0.720864471194846,0.7321049573931658,1.2038124137516235,0.014
0.6534459160466731,0.7409674406626787,0.743670405896952,1.2053525131506184,0.015
0.6589667864762833,0.7420913663329369,0.7464392711680792,1.206868167289729,0.016
0.6617832081584165,0.7427649601343074,0.7473418956972973,1.2079630951483902,0.017
0.6635754462791397,0.7446008815611812,0.7475465706222412,1.2153908821602772,0.018
0.6645189396143896,0.7540150316612462,0.7503539668254695,1.2175165185570478,0.019
0.6665482095245775,0.75457751844171,0.75127317364648,1.222250959113678,0.02
0.6690381135567223,0.7591447837378132,0.7515397272582965,1.2282827160636738,0.021
0.6700097908462377,0.7634054157125658,0.7538436352920839,1.2357161039138609,0.022
0.6737012199129957,0.7640060970352377,0.7567741485913932,1.2474603186601407,0.023
0.6743815640686777,0.7715651259280213,0.756892795831285,1.248210374676655,0.024
0.67442564901787,0.7724534520251946,0.7596117966385569,1.2485034199429463,0.025
0.674507477561377,0.773391215826373,0.7619276879685319,1.2508913327111522,0.026
0.6745973255784373,0.7833509951384331,0.7714898715699914,1.2551450914017876,0.027
0.6752698670719928,0.7867862227331427,0.7718727256291213,1.2553406590190948,0.028
0.6760006258139645,0.789070504850848,0.7796481275554261,1.262399066458689,0.029
0.6767488479888488,0.7912614058157947,0.783144007477387,1.2659287338210556,0.03
0.6795374370898805,0.7931278937059218,0.7859755405239855,1.2706157634773816,0.031
0.6814231936329032,0.7937046340923709,0.7872587674963348,1.272025323002095,0.032
0.6821320710950436,0.796445674344199,0.7894292590428772,1.281757661689518,0.033
0.6822301005541815,0.7972084677076693,0.7907830901805004,1.2836629042087222,0.034
0.6834350906734531,0.7976044599974492,0.7930005297884399,1.2838932756852293,0.035
0.683685274716465,0.798239482785662,0.7963366717299337,1.2876133379757322,0.036
0.6844502472405677,0.7995559711440521,0.8013746296485504,1.2987575693564295,0.037
0.6845719103675605,0.7997004470375648,0.8014487496271366,1.3054333358735624,0.038
0.6874290291872467,0.8052119385973026,0.8021652037127065,1.306237977562275,0.039
0.6913685711363313,0.8068402270359392,0.8028129381254477,1.311351404401536,0.04
0.6919210637002464,0.8082725213156976,0.8038646621984975,1.3127491579960715,0.041
0.692720526384679,0.8085158652487305,0.804476250817142,1.3167562455756927,0.042
0.6946051834581565,0.8087369728318534,0.8052143200147528,1.32214556269578,0.043
0.6952059871964302,0.8088158033090791,0.8122314196956562,1.323076850389216,0.044
0.6964796571876644,0.8093313840826799,0.8157970027370333,1.3417516373135117,0.045
0.6967457923927158,0.8096323722357918,0.8167173858525832,1.3428537321027951,0.046
0.6976820335965104,0.8110495282962435,0.8169805607331863,1.3436654885015151,0.047
0.6984930572381396,0.8112843029966124,0.818569089813364,1.3454344114467882,0.048
0.6994236336733475,0.8126084243774088,0.8241454744250847,1.345737814871081,0.049
0.6996555305452254,0.8182396515649071,0.8256310802871918,1.3537955579960876,0.05
0.7007068604885625,0.8187946354533338,0.8258808620678331,1.355756432605384,0.051
0.7007740633543019,0.8199036959514558,0.8262759574093236,1.356715794630721,0.052
0.7013794610059783,0.8221811908956317,0.829654010150734,1.3570400414591577,0.053
0.7029792122793183,0.8235838476736719,0.8322977984027682,1.3617820099263047,0.054
0.7035387458379905,0.8242782500361083,0.8326659682915679,1.3643749644726235,0.055
0.7047041242550527,0.8243862480214253,0.832867233153791,1.368531733726237,0.056
0.7049462766094581,0.8254196997145392,0.833759867726404,1.3696050069036074,0.057
0.7051035993553747,0.8260450628270286,0.8352018576108691,1.3698185424983005,0.058
0.7052747930573675,0.8262132839801211,0.8360833876693945,1.37600765449876,0.059
0.7078823636761463,0.8270842532231393,0.839340988647274,1.3803339474563998,0.06
0.7084039283689061,0.8288485746135186,0.8400094577514875,1.3816933379473886,0.061
0.7103879543410521,0.8343426171791372,0.840405615602537,1.385785340312212,0.062
0.7126926768155003,0.8368991108925671,0.8419831097967292,1.3919511814401808,0.063
0.7136478853447465,0.8370601436696335,0.8423219915046534,1.3945257530667874,0.064
0.7137726569503025,0.837223066603413,0.8427115340362091,1.3996348065316702,0.065
0.7141427407563826,0.8373191583366513,0.8428110873322512,1.4041096892316265,0.066
0.7144245519446366,0.8409328870506367,0.8438691075089028,1.4103197062731891,0.067
0.7157800142593005,0.8433452517162564,0.8454772543742022,1.4138106733585312,0.068
0.716605330415738,0.8438729789286809,0.8461654113289107,1.4157519461144896,0.069
0.7169040031352698,0.8459530076957782,0.847947872744284,1.4242199426883235,0.07
0.7170394743666537,0.8463252935460052,0.8495714790658611,1.4252322670899948,0.071
0.7174635979068149,0.8468163052751336,0.8498409933560149,1.4270286095193112,0.072
0.7178377985321123,0.8473268563231535,0.850085432414194,1.4319571676653022,0.073
0.7189329189427933,0.8513545874171721,0.8503780998678925,1.433596068929368,0.074
0.7190372730792604,0.8530856781326941,0.8525794935915443,1.4349709208025618,0.075
0.7222252222239212,0.8574638898653942,0.8532478137114915,1.4370396993448362,0.076
0.7233409664641379,0.8580784259275708,0.8540518906413879,1.4389704392492242,0.077
0.7237101092022882,0.8591073529464764,0.8556910299769882,1.4395193332222562,0.078
0.7242629733135769,0.8602188917637176,0.8558584636561981,1.442711186681901,0.079
0.725840505685446,0.8604150705680206,0.8559316639567953,1.4438077461487606,0.08
0.7262800593387908,0.8624145960066356,0.8570214950970212,1.4457707017147827,0.081
0.7263064447746022,0.8648307812402738,0.8570805899360232,1.4463751717590003,0.082
0.7267944292125215,0.8652059400955892,0.858604142394639,1.4475608397070647,0.083
0.727157120284071,0.8665545245391924,0.8588745817190713,1.4554187512204138,0.084
0.7290729725124454,0.8670424924943696,0.8590120482388524,1.4559686591817131,0.085
0.7293188710778746,0.8670439441838008,0.8601422522052624,1.4565880257044324,0.086
0.7329284594033949,0.868284639385261,0.860270536461893,1.456910780572496,0.087
0.7358529851262192,0.8693303824829852,0.8611143290136403,1.4581854930805618,0.088
0.7362072427073338,0.8704739138548434,0.8621401323979474,1.4604337665311862,0.089
0.7367950660250876,0.872496648848067,0.8636006167199174,1.462673684696021,0.09
0.7368245447992487,0.8726196395461865,0.863936968058372,1.4637322158797277,0.091
0.7380602956619511,0.8737354288599587,0.8645025911506035,1.4672685420227938,0.092
0.7382629705242753,0.8741697406760589,0.8659319236247314,1.472243295845723,0.093
0.7403947805692166,0.875327265913892,0.8684085099963716,1.4730024193229223,0.094
0.7420913663329369,0.8766570306461485,0.8691158450728623,1.479912802798824,0.095
0.7423598861967462,0.8772524707601496,0.8730128066201321,1.482965829428792,0.096
0.7423902592982188,0.8772814208737691,0.8746826327122422,1.4831296949624306,0.097
0.7446008815611812,0.8775781510002494,0.8758199269566904,1.4871386009378724,0.098
0.7450145722112023,0.8787119329723527,0.8809613664713287,1.4883503030467198,0.099
0.7457555763627949,0.879036105931487,0.881030305166738,1.489829620522169,0.1
0.7459068030396543,0.8793088895268162,0.8814243555781682,1.4911699498514874,0.101
0.7460905645782079,0.8810760169921716,0.8816564393261694,1.4923770150340638,0.102
0.7461678178821132,0.8839715545254091,0.8839178447823957,1.4942658933909627,0.103
0.7464848859823588,0.8848957339291721,0.8841948689162307,1.4956170132656492,0.104
0.7466718977527897,0.885534010696155,0.8844624428675,1.496696819789948,0.105
0.7470344634603447,0.8871093576760084,0.8848983310588616,1.5019187407594998,0.106
0.7477901781593272,0.8874465879226097,0.886449588470786,1.5020129379442344,0.107
0.7478001929375735,0.8888258894833895,0.8870342017216464,1.5113893671683778,0.108
0.7484230680927875,0.8908765498266001,0.8890408566141348,1.5125811066252195,0.109
0.7507366371684108,0.8911375769406762,0.8897772781906308,1.5240399868738548,0.11
0.7516920138295984,0.8913558396745258,0.8917573195399439,1.5293243976563635,0.111
0.7524092121137285,0.89159327171536,0.8924369907777101,1.5347101371346012,0.112
0.7526159931314715,0.8922403149649927,0.8929383986349252,1.5361016590052046,0.113
0.7527137957610583,0.8928077948643757,0.8933912525743962,1.5372738871076777,0.114
0.7533807523491849,0.8928820061474345,0.8946677265074858,1.5408966364334238,0.115
0.7537506847213875,0.8928821614975786,0.8981155948580168,1.5475052204635351,0.116
0.7537526378486716,0.8930307726706082,0.8986212105371291,1.5479862568567522,0.117
0.7538657100860666,0.8932754864215504,0.8996902638632257,1.5504154919194744,0.118
0.7540168215687248,0.8936089970524101,0.900578085408253,1.5511135569632204,0.119
0.7542235094543264,0.8945249182565175,0.9005943446475433,1.5543177417511995,0.12
0.7544697214514979,0.8956925761790127,0.9013717838807672,1.5557317921551954,0.121
0.7544819915755328,0.8959372006887092,0.9038511938732668,1.5558959101308318,0.122
0.7558005316597234,0.8964091981380634,0.9052694319788792,1.5567510227111354,0.123
0.7561230061296262,0.9007148378261559,0.9065572213724292,1.5567847830622863,0.124
0.7563457432875614,0.901162013005344,0.9074226540448408,1.560719682112798,0.125
0.7567514890288894,0.9045323264240216,0.910970161893667,1.5611735762392758,0.126
0.7567741485913932,0.9059550796754077,0.912064764972,1.5682094513147484,0.127
0.7577812239154692,0.9060063924482653,0.9123127926299952,1.5689871641328703,0.128
0.7580914498247231,0.9090603308295081,0.9146235128070452,1.5697395144395805,0.129
0.7584822984762509,0.9096148570718838,0.9158722513127422,1.573134515850391,0.13
0.7590897911969434,0.9102596869001013,0.9158750475776604,1.5747927202218803,0.131
0.759208535082136,0.9128719423151919,0.9162478669464909,1.5779191017333842,0.132
0.7597252529751024,0.9141984703401994,0.9164203468086928,1.578366915261014,0.133
0.7598545252240951,0.9142263123545585,0.9169984701765984,1.5785575375663543,0.134
0.7615385509948487,0.917423278800551,0.917328782095223,1.5786504705472253,0.135
0.7619637358263269,0.9176930847561979,0.919155488815176,1.5848648479145826,0.136
0.7625024682984731,0.9177272765772857,0.9226180286430926,1.5868756142164946,0.137
0.7640343055637577,0.9178283551558928,0.9245100239257172,1.588263366913483,0.138
0.7655611481904678,0.9187365190299722,0.9245355511427484,1.588819891469767,0.139
0.766208659100684,0.9196274917937585,0.926119467158689,1.5912215375081658,0.14
0.7663427102128838,0.9205447833685941,0.9273768245024756,1.5946220092048091,0.141
0.766474911030401,0.92129536978632,0.9306197965606812,1.5961856060728792,0.142
0.7666602671968019,0.9224344674579281,0.9307847005119976,1.596633912431802,0.143
0.7669564373429086,0.9225807878059659,0.9309543126073332,1.6052250473099314,0.144
0.7670877861802315,0.9237710309963525,0.9331250225647284,1.60816207325995,0.145
0.7673409656642687,0.9242848337112066,0.933393957157302,1.6084017305741116,0.146
0.7681355327281189,0.924516814855622,0.9346749422182048,1.613202334366009,0.147
0.769209869356241,0.9245625524075751,0.9347808631633574,1.613970761923012,0.148
0.769327262558988,0.9254359588026377,0.9350056433816945,1.6146519708927416,0.149
0.7694971811655202,0.9255784686182549,0.935896506899474,1.6188246649485545,0.15
0.770259973677403,0.9259360946997508,0.9361107933642926,1.6207885839571317,0.151
0.7716494661303761,0.926119467158689,0.9378682972942975,1.6220905688714795,0.152
0.7718158976171368,0.9279541867931648,0.9381779404169068,1.623832738796752,0.153
0.7731538755849428,0.928190546808678,0.9381953614249194,1.6282284951009829,0.154
0.7743387649908966,0.929360563497349,0.9399986253181728,1.6329055201967757,0.155
0.7744363895595407,0.9301996273883123,0.9406030037314888,1.6355659312996955,0.156
0.7745444255712922,0.930716370718075,0.9443959940625613,1.636530798868992,0.157
0.7755669679463952,0.9323819056846097,0.95262819612433,1.6395795884745468,0.158
0.7768965855902145,0.9331909440769055,0.9548961362916968,1.640264332714375,0.159
0.7781181604597994,0.9363027709382509,0.9557019610100712,1.6409780019134916,0.16
0.7781516899828966,0.9375394771354438,0.9561491068881548,1.642593759482266,0.161
0.7781626804934838,0.939180808408921,0.956602303038868,1.6437232028560902,0.162
0.7784762070694502,0.9394863146047223,0.9606323446203464,1.644506530940802,0.163
0.7812160459650589,0.9396715366099192,0.9609366041528687,1.6459325599915826,0.164
0.7816832433007237,0.9403792048627749,0.9620725803131854,1.647399454598311,0.165
0.7820730372411631,0.941049132338732,0.963552802477383,1.6475495097154784,0.166
0.7822072384573682,0.9410900028749386,0.9638556389848802,1.651852088251866,0.167
0.7825106799617828,0.9415125598237755,0.9649983963206006,1.65354152493456,0.168
0.7830296458507596,0.9416318382854233,0.9681166639130062,1.6547255217225183,0.169
0.7831057964882004,0.9421900395960329,0.9682206935972482,1.6547729616399012,0.17
0.7831458871373165,0.9428505287847592,0.9691447988214688,1.6575216211023132,0.171
0.7833313392966202,0.9435331663433031,0.9692687144442752,1.6586395726889138,0.172
0.7834099730634793,0.9452336138304984,0.9715320672472032,1.659759233904038,0.173
0.7834246602244097,0.946270484616921,0.9721321498349376,1.660802550399395,0.174
0.7835492886701014,0.9464886131048034,0.9734115461669188,1.6615496041158089,0.175
0.7840409944390239,0.9470594933452592,0.9767147996540076,1.6631097465589848,0.176
0.7848859847166112,0.9480387659465179,0.9768596075136182,1.6639705822343251,0.177
0.7849161550861501,0.9492036051904331,0.9769376027724876,1.6667549380441902,0.178
0.7851265876170695,0.9508299727615454,0.9769588983685022,1.6688635171473054,0.179
0.7852796578335608,0.9516732204861034,0.980479461663912,1.6706507275384248,0.18
0.785713836096749,0.9520893662851841,0.9831629812207154,1.6730697084342423,0.181
0.7858976810487519,0.9553276235058505,0.9835686359696852,1.6735413322449717,0.182
0.7868388278619975,0.9563370875785773,0.9847087522405162,1.6748044981251715,0.183
0.7876506709339195,0.956763391743142,0.9858056211459054,1.675129431874647,0.184
0.7901322138116864,0.9574316056444514,0.988067380116472,1.6793453656364514,0.185
0.7909166429763109,0.9579394582052647,0.9883692107277676,1.6820836682647178,0.186
0.7910355719568134,0.9600979255597226,0.9887477040971868,1.6857603001923418,0.187
0.7912075304525387,0.9631686844687337,0.9914611879761336,1.6877231081426238,0.188
0.7915453790480962,0.9647319429440513,0.9930900755698064,1.687983068723493,0.189
0.7918204646082192,0.965480913611829,0.993978463410338,1.6913157289973264,0.19
0.7919765925975925,0.9658804544964161,0.994106940719582,1.6938899781987629,0.191
0.792634404369515,0.9681298436391893,0.9944812627187714,1.6942126324904156,0.192
0.7929139843587969,0.9682059749475035,0.9990533884377696,1.6965496483190292,0.193
0.7929733331982239,0.9683974536492486,0.999413613871214,1.697169578769249,0.194
0.794162902719851,0.9687874876949116,1.0008829748822268,1.699584857250707,0.195
0.7950601327407204,0.9695490551627184,1.0032730266837957,1.7029847903437112,0.196
0.7972132369440192,0.9712785644009334,1.005606726089496,1.7071877623245184,0.197
0.797881006691643,0.9760560578082147,1.005797802251175,1.7079021672498889,0.198
0.7981589066725024,0.977355967192528,1.0059540901545585,1.7087238983477286,0.199
0.7982172902850765,0.9784985034835132,1.0072447460532554,1.7094099995757843,0.2
0.7996939643657506,0.9792192949002347,1.0110520848270452,1.7099289999832843,0.201
0.8008790529966884,0.9808002397479012,1.0114097781957088,1.7153764349557616,0.202
0.8013718716248573,0.9809468528846901,1.0123440555146983,1.7154950853300033,0.203
0.8013765095052884,0.9828945954079835,1.0124178938271733,1.7162845275245404,0.204
0.8019123796748735,0.9829661385235305,1.0129518579209649,1.718286492807716,0.205
0.8019197819083338,0.9829987795527102,1.013121812359915,1.718723539463333,0.206
0.8022521417902919,0.9830090143273781,1.0141748786961775,1.7196075429591158,0.207
0.8028129381254477,0.9840828741424941,1.014342888835988,1.7282637928412627,0.208
0.8030100420925628,0.9863384825890544,1.0160839156245758,1.7289907045720447,0.209
0.8035449003464183,0.9872310353341207,1.016384482310744,1.7296646197092842,0.21
0.8036609129977084,0.9876932360718128,1.016962672711934,1.7311142110159874,0.211
0.803710957802281,0.9880673801164721,1.01743146804385,1.731468361079143,0.212
0.8041518157992891,0.9896145084264134,1.0174663098866503,1.7353423570431326,0.213
0.8052119385973026,0.9909254763185115,1.0182533295362324,1.735836820696069,0.214
0.806196392162953,0.991105379872249,1.019258985247144,1.7387406332569182,0.215
0.8063796409659303,0.9918488966413339,1.0193803483228732,1.73912891111803,0.216
0.8071939588994701,0.9920031022685888,1.0212750674308242,1.739948285490296,0.217
0.8074598102958056,0.9941272489274463,1.022248104787057,1.7432958864291908,0.218
0.8085583126200055,0.9960016748916269,1.0236854304021783,1.745408722427729,0.219
0.8088105306614812,0.9966833973995739,1.0242297667034228,1.7460165358309443,0.22
0.8089635297489229,0.9976094077146147,1.0252944618254718,1.746920702218796,0.221
0.8092129593401224,0.9993107930879168,1.0259246117005614,1.7486277173818348,0.222
0.8096466158740607,1.0016350292076508,1.0262567385395234,1.7490123097050532,0.223
0.8100164285261082,1.0022092603137116,1.0293934130301328,1.7495375582091253,0.224
0.8104258315039132,1.004654055420831,1.0318782972696914,1.749675415921061,0.225
0.8112539133988623,1.0047464121757033,1.0323237764908388,1.7507023884143365,0.226
0.8127963620425832,1.0059523227615546,1.0328884687383677,1.7512093361138863,0.227
0.8142812264726705,1.0069504055321439,1.0330272855534195,1.7560681484767626,0.228
0.8154372123865335,1.0087934169285293,1.0331345662741171,1.757138425936004,0.229
0.8158630689545603,1.0092816431983405,1.0332390326502228,1.75743421344067,0.23
0.8165782808102202,1.009403158086899,1.0340901809787215,1.7582914327992425,0.231
0.817465246937901,1.0100254631417236,1.0376382884403512,1.7594977628540729,0.232
0.8179697670447527,1.0101595985449,1.0380174982594157,1.7612881784649217,0.233
0.8180151797630068,1.0112989884550967,1.0395528345258058,1.7649798837851567,0.234
0.8184007788615307,1.0118758013776628,1.0400665950951389,1.7667557200186317,0.235
0.8187946354533338,1.013497768502815,1.0400738942344283,1.7677567928041062,0.236
0.8196948952092998,1.0140198324003091,1.0409584797420866,1.7693248641524026,0.237
0.8206306138664333,1.0141680972854314,1.042542039188269,1.7698759141821945,0.238
0.8206841641229812,1.014273847919179,1.0449082226679327,1.7707393479700984,0.239
0.8207543297782689,1.0178703400681721,1.0462947323720009,1.7709116387347312,0.24
0.8214954900305949,1.0185414001587947,1.0469352394441969,1.773018717463057,0.241
0.8222872314252269,1.018893597834265,1.0473929323683344,1.7737539995056582,0.242
0.8226143437335518,1.0189564884438662,1.0480044618585602,1.7771628695894603,0.243
0.823001811933755,1.0201012995904994,1.0484545509085073,1.7837371766095318,0.244
0.8240211067297016,1.0201948146524444,1.0491679833961265,1.786589385372779,0.245
0.8243274797210487,1.0222918133443726,1.0510394907961398,1.7888632753692488,0.246
0.8246986024185959,1.023540099419892,1.051779529162995,1.7925224325834304,0.247
0.824707248236608,1.0247896323257826,1.0521577858511564,1.796615108008857,0.248
0.8249538191749136,1.0251309785011162,1.0523586358356365,1.7966610355421833,0.249
0.8261582898502418,1.0259822188921426,1.0532775219696442,1.798865431069527,0.25
0.826245448305919,1.02630237981045,1.053843492460493,1.8002186014061243,0.251
0.826372148555752,1.0270233542206193,1.054637390860958,1.806646977288347,0.252
0.8277930471432746,1.0272871291321721,1.0550494977108085,1.812216503569405,0.253
0.8285157294620896,1.027409822625072,1.0551290191086435,1.8216879959351884,0.254
0.8295503962769473,1.0279565779639492,1.0552782796095763,1.8246247753973568,0.255
0.8311680858857717,1.0308754446783737,1.0561712157291432,1.8249962309522472,0.256
0.8326082236830497,1.0316722489674275,1.0594447122133153,1.8253754708826548,0.257
0.832772055714883,1.0317006796747115,1.0601488824521688,1.82836004706024,0.258
0.8335877189166677,1.036932517235979,1.060371297300134,1.829367684400004,0.259
0.8338897803789496,1.0381581825471005,1.060721868343914,1.837046964620918,0.26
0.8339063862379786,1.04232624785265,1.0626165703145432,1.8451190402605917,0.261
0.8339410849845512,1.0444597356357255,1.0627966814073515,1.8455274627629863,0.262
0.8342196355905159,1.0482065535121585,1.0645086711995366,1.8456070727243,0.263
0.8343961993562885,1.0498135872956724,1.0656913248691309,1.8490587166162324,0.264
0.8354291732733881,1.0516737183573919,1.0670793799939204,1.8492337705094573,0.265
0.8360858160634295,1.0529297320482947,1.0691543017072078,1.8496873445673123,0.266
0.8361449809724453,1.0537696691512788,1.0700622780834017,1.8536146285264763,0.267
0.8380511386490503,1.054078344809182,1.072414746701135,1.859377453297781,0.268
0.8383209355214899,1.0545798116680527,1.0731836230285483,1.8594873048004097,0.269
0.838387810737603,1.0553788630548597,1.073410505054639,1.8597945446987432,0.27
0.8387229918478127,1.0572220314682768,1.0740656878629755,1.860402898118565,0.271
0.8388399441916847,1.0593817826004581,1.0755530269586893,1.863397406299253,0.272
0.8391750268759706,1.0626165703145432,1.076019624496026,1.8655510978438905,0.273
0.8393043051773525,1.0643066371739454,1.076687589863705,1.8659409288919215,0.274
0.8400131811023375,1.064310034013337,1.0795964679704475,1.8690289441668164,0.275
0.8400717484100215,1.0660750726651564,1.0808966476967723,1.869340646782296,0.276
0.8406635943297913,1.0672814144083218,1.0818504379062497,1.86935930431265,0.277
0.8418676151175037,1.0684631305243164,1.0821130314715406,1.873091432545947,0.278
0.842076246609109,1.0688172707828336,1.0826050688288096,1.8734584167527613,0.279
0.842455168373352,1.0690990453786426,1.0851925487214311,1.8757846478029363,0.28
0.8440068856290558,1.0694530808092497,1.0870487325501133,1.8768300196373453,0.281
0.8455269395093661,1.0697037284613058,1.0888568438882145,1.8769674160862468,0.282
0.8460597075166358,1.0741328888153356,1.090644333847007,1.8773337774428924,0.283
0.8466853896517483,1.0745280767237468,1.0907473722111425,1.879562438074982,0.284
0.8470830305403221,1.0747433899870822,1.0908037438461933,1.882034091325546,0.285
0.8472198671544096,1.0766980041038245,1.09187757044193,1.882687981878932,0.286
0.8473064118617575,1.0774366409918055,1.0922216491427834,1.8832285750938744,0.287
0.8479233326348798,1.078658900732585,1.092446182209739,1.8835501863445527,0.288
0.8480830162480313,1.0794001174008785,1.0934641125636917,1.8855525585655757,0.289
0.8482158174731289,1.0803821935597386,1.094844676689516,1.8863826446813987,0.29
0.851876732165881,1.0809714264844055,1.0955235483290156,1.888373144422808,0.291
0.8524806158773914,1.0812626727078098,1.0968498700765552,1.888748207077415,0.292
0.8525788768792839,1.0814519510495875,1.096953783416023,1.889257644245869,0.293
0.8529497921182743,1.0814713861895515,1.0976101605678008,1.8910296757831768,0.294
0.8529784239838086,1.0830823774048053,1.0990294414343291,1.8936376695465664,0.295
0.8532292812513991,1.083932776114302,1.0991549405805603,1.8953977375454203,0.296
0.8534600245826509,1.084030222045595,1.100026067975531,1.8959971365630093,0.297
0.8540310655417778,1.0861075148393904,1.1000789389668206,1.9044269397615892,0.298
0.8541017331713711,1.0884726506811297,1.1001723391110994,1.904435391877299,0.299
0.8542220341486666,1.0915952962782671,1.1002498218671373,1.906107220823401,0.3
0.8542578768936959,1.092104491149084,1.1004166958978936,1.908007200349942,0.301
0.8544146236882906,1.0938327041554265,1.1010725654270557,1.9080805222315984,0.302
0.8555879852467382,1.0977688354133757,1.1022024089618854,1.910485864999648,0.303
0.8556689593871822,1.0979498367442222,1.1023301103264322,1.9170377102181364,0.304
0.8560643407605503,1.0980298513491273,1.103846535010918,1.9175483233465644,0.305
0.8568230518688023,1.1007734380732401,1.1042441626602904,1.9222531225999848,0.306
0.8571471398032142,1.101753072988601,1.1045601358126165,1.9223355722059847,0.307
0.857817794165794,1.1047818299019092,1.105044976467194,1.9235759897185185,0.308
0.8580986871980951,1.1066027074450964,1.1057022029782908,1.923692267913748,0.309
0.8587629531729918,1.107524377286127,1.1061344382665164,1.9238406975859688,0.31
0.8590360222931643,1.1082128306479944,1.106448181356345,1.924997855897756,0.311
0.8597549396321433,1.109867087797138,1.106569208129763,1.9276895705744168,0.312
0.859988818503159,1.1108265204163952,1.107204538982849,1.9283442258075436,0.313
0.8602031083675934,1.1137890343813162,1.1076216338875025,1.9294596671323576,0.314
0.8613513101909616,1.1154633302073782,1.1090136716219732,1.9297119923354795,0.315
0.8618515905216722,1.1170412146327848,1.109539421297653,1.9302368747579035,0.316
0.8619470341781328,1.1230328341553908,1.1099762049679578,1.9332824244807043,0.317
0.862836242454114,1.123962747729548,1.1103629198753155,1.93358762719719,0.318
0.863125798244101,1.124116061160512,1.1115907435326566,1.9363001530848123,0.319
0.8632513287280429,1.1245227712961396,1.1121569503066853,1.936702642039104,0.32
0.8638042208523644,1.1261522808345479,1.1141760897332469,1.9374032124651772,0.321
0.8639874587108426,1.127101221123999,1.1144509222605348,1.9374808435349324,0.322
0.8641564924063012,1.1295708996814995,1.1160240402709696,1.938448923422054,0.323
0.8642799301896091,1.1296763299645225,1.117747073070431,1.9395301193415728,0.324
0.8658091932667581,1.1313528666392128,1.119096501324397,1.9465631966604864,0.325
0.8660274271820279,1.1314199691717153,1.1203621905920915,1.949850634025767,0.326
0.8668699997458706,1.1316671540415006,1.1232072464230844,1.960700687927337,0.327
0.8670005618333301,1.1330424961850591,1.1233178994863624,1.962591934375987,0.328
0.8671060341994298,1.1338633459523033,1.1237740126551232,1.962633509790052,0.329
0.8678428838285754,1.134699951474838,1.1245634687995882,1.9661093978465551,0.33
0.8680669875287366,1.1363310315972743,1.1261511977924543,1.9673445534049607,0.331
0.8684196613228288,1.1373486617489557,1.1282238827195417,1.9683988696759087,0.332
0.870052463619388,1.1390028921566047,1.1286526724013068,1.9711636121357168,0.333
0.871232996201855,1.1399930542402406,1.1297552889721574,1.9750145983633935,0.334
0.871335597868264,1.1408053075641726,1.134302658270076,1.9772634425806743,0.335
0.8715091017562573,1.1412839330873064,1.1346668926786396,1.9809975371297168,0.336
0.8720176484266471,1.1462399682715023,1.13559005461787,1.987438294667216,0.337
0.8722037390006521,1.1464500621193348,1.1374900579295446,1.9888066216109337,0.338
0.8725658067827481,1.146935853482624,1.1400285779649677,1.9953005694277957,0.339
0.873820153698173,1.1487604396240882,1.1405962955324802,1.997351416300197,0.34
0.8741767239027933,1.1503290743259131,1.1425863892066834,1.9980827747592165,0.341
0.8742963349881241,1.1527171375996788,1.1445551511340042,2.0018318955449725,0.342
0.87531339960114,1.153409452319459,1.1468822376014232,2.0026691807565014,0.343
0.8753197405071004,1.1535923481899077,1.1478622187708247,2.005369537037516,0.344
0.8753932778075957,1.1541670443582515,1.1485893330181476,2.006611033433221,0.345
0.8755557193469847,1.1546412613886508,1.149769719150313,2.0101228060566827,0.346
0.8758106602487585,1.1549606181523042,1.150332487808812,2.0105921935598308,0.347
0.8761674864367683,1.1550486136791231,1.150875456081502,2.0118929002744355,0.348
0.876924687914012,1.1558363167695729,1.1510102390286083,2.013249962453746,0.349
0.8781458942686814,1.1559519508015004,1.1515850521840816,2.022008936772889,0.35
0.8782748450037723,1.1572369757048038,1.1533327852144306,2.0225940591221607,0.351
0.879065277642994,1.1572397625111153,1.154474714897347,2.026827775855148,0.352
0.8805699776565779,1.1574670208506799,1.1555924386799372,2.029187417481676,0.353
0.88091168345041,1.1577240548921701,1.1601405895728734,2.0297794470920847,0.354
0.8832833612076263,1.1578793514091115,1.1605285204562297,2.0318456365881983,0.355
0.8867396157781111,1.1595090134047248,1.162634631660013,2.034150621077182,0.356
0.888626944156423,1.1596708483229263,1.1628921440920577,2.0366357078893134,0.357
0.8886893435606208,1.1606543298437664,1.1649930862906293,2.039986184294058,0.358
0.8892352877603698,1.1619796109605753,1.1666276296694356,2.0405216553399206,0.359
0.8895183970667505,1.1631588995517483,1.166718138180333,2.0432508772704634,0.36
0.8907428910959774,1.1631969294029005,1.1687234627461465,2.0467301830318814,0.361
0.8920620093614164,1.165172570843578,1.1711072787198102,2.047838212891318,0.362
0.8920928655804283,1.1653695834846312,1.172816354425234,2.0486211009313,0.363
0.8924503339606359,1.1664195587318105,1.1728188704404785,2.050708787308249,0.364
0.8925566159736116,1.1671484839198745,1.1750717538349318,2.0519144304837766,0.365
0.8937587651761603,1.1683535250468817,1.1751871515046068,2.05191573066584,0.366
0.8939996309977462,1.1684251302679927,1.1775773474448985,2.058509498926999,0.367
0.8951890665140255,1.169567054370826,1.1776496824737914,2.058566812185409,0.368
0.8955688726364293,1.1707562867896664,1.1834056971865126,2.060486866727512,0.369
0.8960155113676268,1.171632168031285,1.1856995195100657,2.0664868577952613,0.37
0.8962584651943568,1.1725585028003032,1.1867045794636684,2.069406307906181,0.371
0.8980445949720194,1.173552261211043,1.1869863376182617,2.0694629759083694,0.372
0.8983951264729659,1.1735847186639543,1.1873565170229852,2.070897293358953,0.373
0.899807211232497,1.1759041551887703,1.1876467558467432,2.075373384492176,0.374
0.9005771115471743,1.1781302221006744,1.1878296070056564,2.0788418222177656,0.375
0.9026557123730732,1.1797659852566715,1.1887189157980564,2.0859059752564995,0.376
0.904560816754983,1.1804147647755863,1.1902239967835886,2.093583269345045,0.377
0.9053869519676868,1.182925579437554,1.1904219899978217,2.0946565276337825,0.378
0.9058101597567774,1.1847741543801642,1.1913947800110407,2.09810462405266,0.379
0.9065715893432696,1.1879382901890079,1.191578940534618,2.099442350938843,0.38
0.9073020790737616,1.1879700068343007,1.1952734560946876,2.1017748931560525,0.381
0.9081880033553568,1.1880782327841173,1.201565809788096,2.102369656077051,0.382
0.908314774775966,1.188525574854464,1.2019668913762116,2.1051261754168102,0.383
0.9085331688909346,1.1906843731130135,1.2027628606822751,2.1075198865617013,0.384
0.909060330829508,1.1910334971621372,1.203598520225402,2.108458813791902,0.385
0.9092028404386856,1.1922727631780903,1.2048352350043654,2.1103206394232763,0.386
0.9098133836538368,1.1929455286729205,1.2052770778032953,2.1123812217843048,0.387
0.909956624833562,1.1935495009323347,1.2061298596851993,2.112499420246323,0.388
0.9106801279888368,1.1968594848053848,1.2061830963810027,2.1128353278002248,0.389
0.9112776094243402,1.1980394133894972,1.209392608683605,2.114947561981665,0.39
0.911820491867429,1.19882188847737,1.210147972821614,2.1154944734627827,0.391
0.9119982467034916,1.1991916236947833,1.210342174983669,2.118214161691027,0.392
0.9145093585485184,1.199586501719839,1.2133619621433511,2.118322963529705,0.393
0.9161536543847376,1.1996490312471078,1.2134339233246518,2.121836914087502,0.394
0.9169984701765984,1.2009122623029105,1.2155268440306857,2.1219918104431668,0.395
0.91787245480015,1.2083345121877649,1.2160626115569857,2.124510353059069,0.396
0.9189935255222936,1.2083758104422497,1.216324795203398,2.127624677918033,0.397
0.9205822979651336,1.2093307914470228,1.2168134899706795,2.1292375364072518,0.398
0.9215192519270292,1.210620099107639,1.218330011058644,2.130232749965093,0.399
0.9216228445545817,1.2114904719161848,1.2190235600171695,2.131912249926176,0.4
0.9218064023400958,1.2115928308609727,1.2195709414943157,2.132365514720631,0.401
0.921916570204442,1.2118094151855812,1.2200787550575742,2.1392674192480183,0.402
0.9226275907771032,1.2123478292402998,1.221756809707668,2.144370276505671,0.403
0.9226632340377066,1.2123679075572003,1.2217896121754417,2.145192566471135,0.404
0.922989147353106,1.2126168508097859,1.223437402503842,2.1562648525081034,0.405
0.9248780669221452,1.213311983600132,1.225118723172989,2.1567257137677065,0.406
0.926496679402904,1.213409499738027,1.225143450927749,2.1593533932579394,0.407
0.9271854900790696,1.2137500736187963,1.2273257265448925,2.15947513581266,0.408
0.9289234334468776,1.2139499058938463,1.2275354478553944,2.160918617482742,0.409
0.9308945794103356,1.2146037968445058,1.2301783541519375,2.1622388917200346,0.41
0.9314562452597944,1.2167709044886452,1.2310404505418038,2.1632270324024043,0.411
0.931941723723766,1.2174672604136514,1.2317825589186786,2.1663506028964434,0.412
0.9323566268969172,1.2178242340045913,1.2324041221794402,2.170103513759926,0.413
0.9328350323848336,1.2179493453868022,1.2326261988851397,2.171271012854854,0.414
0.9336813109999408,1.2183300110586441,1.232863725361026,2.1719827503386964,0.415
0.9339884885785608,1.2214366970702084,1.2333058054705892,2.1740825498929244,0.416
0.9348234260604826,1.221485463815801,1.234122417810544,2.175348559017225,0.417
0.9350655800839216,1.2234016374480499,1.2359589425416295,2.1785896839802312,0.418
0.935896506899474,1.223826988252619,1.2361365047160784,2.180744873354294,0.419
0.9361907276577414,1.2244203834519283,1.2368913011023537,2.1813816372006767,0.42
0.9365632465293272,1.2266059133190037,1.2380341256113034,2.182446784499531,0.421
0.9368087666110052,1.2267265756367944,1.2392791503797749,2.1838806379952764,0.422
0.9371473579698828,1.2271174094289414,1.2395452782406542,2.184930880850086,0.423
0.9374813070442176,1.2292514886088588,1.2406354099562935,2.1884725392356428,0.424
0.9375394771354438,1.2316753140371088,1.2416208299628857,2.190720483550781,0.425
0.9381986624105252,1.2320329510950603,1.2417197090869003,2.192624550644433,0.426
0.938404165372446,1.2348782982305808,1.242232210402366,2.1937131225890885,0.427
0.9399109290558272,1.2355173083231226,1.243375393386025,2.195775271271767,0.428
0.9403131292913276,1.2363155783620066,1.248005120183858,2.196793750244872,0.429
0.9405980014156,1.2383219851723282,1.2482819677610792,2.1969061383990995,0.43
0.9411413265987444,1.2383252204538922,1.2486461366799155,2.198935272667643,0.431
0.9413521829053144,1.2384675457446734,1.2496358197944164,2.1990245142663496,0.432
0.9416027498085816,1.238985740550866,1.2515111208719003,2.199551282710726,0.433
0.9421801958795613,1.2405085520079397,1.2517771378150035,2.205181992076461,0.434
0.9422803922413178,1.244891899334867,1.2546007817736742,2.212444072747305,0.435
0.9423483326570166,1.2450753450122027,1.2555349730017995,2.213252975688808,0.436
0.9430919708893232,1.248058903369168,1.2560980971077431,2.2209210450744474,0.437
0.944072206262762,1.2482062863701961,1.2565653445110994,2.2257042117904886,0.438
0.9446063976781752,1.2486680495264373,1.2566038582516086,2.225928758557914,0.439
0.9466028395125896,1.250377846882285,1.2571778952409671,2.2301163689541657,0.44
0.9473511893021664,1.2529922255181234,1.2585049906141457,2.2301977788182223,0.441
0.9482254764591576,1.2540655188415153,1.263038255316809,2.2319836885015647,0.442
0.9485618494243072,1.2546082312154385,1.2633514237889107,2.233401883873409,0.443
0.9488536718677504,1.2556389919096385,1.2672430922008877,2.2350889425883915,0.444
0.9488885344346684,1.2562323138167129,1.2714388421787983,2.2360507463277925,0.445
0.9506990830777936,1.2578259785689265,1.271752423095037,2.238582473848348,0.446
0.9512222539587938,1.2593019046897374,1.271916922618514,2.253018069807061,0.447
0.9512688015135412,1.2643100099459423,1.275523804276825,2.2539052530369323,0.448
0.952054291149756,1.2646400413144985,1.2780408957692042,2.2553221936891767,0.449
0.9529243441071884,1.2676356456044644,1.2787493415520008,2.2568924033519204,0.45
0.9533445385082044,1.268254453337676,1.279800123842726,2.2580106600567804,0.451
0.9535990354662564,1.2687605333593996,1.2799234610951948,2.261151266011993,0.452
0.9541072769388238,1.2710224148622777,1.2838203890937652,2.264650802607596,0.453
0.9546849236134608,1.2718941461897297,1.284087032962443,2.275289002264109,0.454
0.9549516859104996,1.2731291577998958,1.2857102322147642,2.2837516000216245,0.455
0.9550996144254548,1.2743560174752793,1.286154344999333,2.285574033605106,0.456
0.9551503771806816,1.2744649580121739,1.286392409598308,2.286100624255432,0.457
0.9562306485899454,1.281328130903836,1.287449572809296,2.2866416528625355,0.458
0.956419539597538,1.2836630596387748,1.290474397904899,2.289507640314463,0.459
0.9568452119623896,1.2838468784828643,1.2919612993694582,2.2977441147813877,0.46
0.9572590961971256,1.2840415004734056,1.292440537882208,2.3040994653020945,0.461
0.9578931867694914,1.2860766875680945,1.2926250491543962,2.3063606774970298,0.462
0.957998167034567,1.2873181056913172,1.292784136161903,2.310114335052773,0.463
0.9588402000019186,1.287961507230245,1.2935128198008363,2.312644512381125,0.464
0.9591276287879034,1.2915181644984735,1.295210368690899,2.3133226452882285,0.465
0.95973431368119,1.2937846759947353,1.2952641294212108,2.313915169134575,0.466
0.962143372050087,1.2938816646910973,1.296401482232704,2.330075373481999,0.467
0.9636899676468488,1.2979425861697185,1.2981527748189132,2.33393146858127,0.468
0.9637766939627408,1.2984822234463618,1.298172598864164,2.3347554706685987,0.469
0.9640004791189632,1.2987601925489838,1.2998171423660805,2.341279556746777,0.47
0.9643303001777068,1.299743315095523,1.3019480459213135,2.341548989368335,0.471
0.964439950750288,1.30109714893505,1.302233861507977,2.342870035616664,0.472
0.9648903100890848,1.3027526018539888,1.304885792259142,2.343173369535708,0.473
0.9658936603630112,1.3030419442264742,1.3058736039896213,2.3498859043873805,0.474
0.9661788763021636,1.3035523352398615,1.3071383077404723,2.351780972385811,0.475
0.9669434095810608,1.3035889009052257,1.30782309755931,2.353715704266457,0.476
0.9670310259425104,1.3039424392410035,1.310246736455433,2.3560431900827745,0.477
0.9681456711536468,1.304745565884516,1.3128674217995426,2.3570533263459392,0.478
0.9709309252378356,1.304749914803282,1.3140391332195234,2.3595402481501253,0.479
0.9714923632669692,1.305142915417191,1.316592481646076,2.362676100926892,0.48
0.9755533752860897,1.3051480001615672,1.3212186471548066,2.3698667698228792,0.481
0.976909367058848,1.3080969588106215,1.32214556269578,2.372062777418808,0.482
0.978608392833776,1.3089896614314354,1.3233172008639555,2.374684587634541,0.483
0.9792502504778532,1.3106169074197576,1.3240031883037615,2.3761330997284227,0.484
0.9804636108458092,1.3157451983085005,1.3244886660727355,2.3761878928206,0.485
0.9825872341236228,1.3160553618152846,1.3270186483355657,2.378130755158619,0.486
0.9838876709163896,1.3161414914959593,1.328325599291785,2.378896493635682,0.487
0.9839164595049072,1.3164183629645385,1.3301480138247517,2.3792741668858137,0.488
0.9855419178907024,1.3200273697985816,1.3301858636497887,2.385340154036143,0.489
0.9855439918711046,1.3299051360555731,1.3357952404048046,2.3931778085606497,0.49
0.985862041196372,1.332410100363467,1.344095135671997,2.396606925384476,0.491
0.98591519674707,1.3324557981027598,1.3451236378801792,2.4008000175274047,0.492
0.98629796151099,1.333136709603317,1.3462375161036602,2.4043611532541265,0.493
0.9863318177045224,1.3336345088885107,1.347381457198188,2.4078200108833627,0.494
0.987051351002002,1.3343288394017658,1.3473986877018098,2.413426577329971,0.495
0.987549812839314,1.3356768470584393,1.3477799008266644,2.416011325543568,0.496
0.9877862040629934,1.3368368973264282,1.3478526291335542,2.4190697259809864,0.497
0.9881281291870144,1.342561467234865,1.3481058090631186,2.4212992783788336,0.498
0.9882594988320248,1.34598243218462,1.3485277348544005,2.4215336808521823,0.499
0.9883956531057432,1.3467871887444234,1.349052623640766,2.4287321883475803,0.5
0.9883957076118526,1.348606346394252,1.350353647067172,2.4360720216841725,0.501
0.9888681831324736,1.350084348329036,1.3531204372384826,2.436718795956057,0.502
0.9940809058016348,1.3547209109387173,1.3552693172238175,2.44309358104364,0.503
0.9947750861322736,1.3547817130594304,1.3553109699259582,2.4441816772500298,0.504
0.9963095700225276,1.3587533252613528,1.3556655218585267,2.445923592769187,0.505
0.9977183308977248,1.3611854522385154,1.3572974236918218,2.446701740053004,0.506
0.9983137886968718,1.3614358554192711,1.3611188774635423,2.4479023146873886,0.507
0.9989425628509204,1.362533452282498,1.3631938247286015,2.449519572803723,0.508
0.9997512996591498,1.362635220984001,1.365891285502417,2.4503922989331945,0.509
1.0004683115805904,1.3644505787879722,1.3660984918667474,2.451991470733524,0.51
1.000757163125395,1.3651596338376866,1.3662055679539264,2.4560073357589607,0.511
1.001057904306511,1.3661039589930954,1.3687410328095313,2.4578363831501493,0.512
1.0010617344624368,1.3672364942734174,1.369942376917245,2.45889753247656,0.513
1.0018496524456475,1.3672647841731522,1.3700328054530737,2.464489084940209,0.514
1.001861435611085,1.3696107941657136,1.3750116946008986,2.465174231585245,0.515
1.0021681211106954,1.3719392926924034,1.3758354884972286,2.466350710867646,0.516
1.0025500420683011,1.3730026545197473,1.377066511698942,2.468061765770578,0.517
1.003572098339948,1.3773589461026605,1.3786074477156502,2.470207481697739,0.518
1.0048687974310695,1.3779616684680467,1.3800510814312128,2.4709982853514507,0.519
1.005458703205955,1.3780098779728847,1.3806109682160046,2.4742985260134747,0.52
1.0055238878156154,1.378028407443725,1.3816704268258766,2.47451372764031,0.521
1.0059736381144582,1.3782928320538734,1.3825747855130452,2.474844132319697,0.522
1.0062674975377457,1.3787628094672026,1.3828173352403228,2.47593771439497,0.523
1.0063817576344354,1.3794143468069195,1.3860499782684053,2.476141791130748,0.524
1.006976327637932,1.3806472692967249,1.3890223061036222,2.4765780267157864,0.525
1.009153138447613,1.3806537775170789,1.3909223064160077,2.47724846279836,0.526
1.009348597891613,1.3817165571050425,1.3917464257616283,2.478730264686656,0.527
1.0096799282904354,1.3818887124322665,1.3954521521449197,2.4801706279705704,0.528
1.0124993352649845,1.3842008593833994,1.3987971727639867,2.482182834097649,0.529
1.0148280673804058,1.3852234750600123,1.4008578856057556,2.482372110085678,0.53
1.0155259064492057,1.386149621791954,1.4010650962556492,2.489962593986068,0.531
1.0155289243902836,1.3900538914463592,1.4068966434717756,2.4920035233285005,0.532
1.0160927352557698,1.3904279194257654,1.4083514951680995,2.492870224613492,0.533
1.016962672711934,1.3913058122642201,1.4085450040851544,2.4930722379205363,0.534
1.0201020932372136,1.3917366611418218,1.408943382337738,2.493596964628754,0.535
1.0205746397849838,1.3941229533889106,1.4093163070223538,2.496597526918107,0.536
1.0208434107899356,1.3948939878136395,1.4142841732205973,2.4973810759485464,0.537
1.020881449795389,1.3952326139413123,1.415330532784885,2.4997887265969125,0.538
1.0232424282754278,1.3999453386598981,1.415452945271304,2.500726712676131,0.539
1.0241361376567004,1.4008172318349563,1.4158171690893002,2.500729395468524,0.54
1.02449210237884,1.4010577758324307,1.419205995128764,2.500947384957957,0.541
1.025668874063805,1.4015306891211963,1.4220979677922565,2.502038600073997,0.542
1.0262583085219532,1.4035799614378943,1.4224710010996986,2.50435249262591,0.543
1.0290774717349178,1.4072051716555756,1.4237966115406138,2.5081435746797904,0.544
1.029936150655864,1.4078726133341948,1.4241778864659016,2.5086039042913195,0.545
1.0304337680665367,1.4098730191650226,1.4253851578520411,2.51210048403091,0.546
1.0306050770624815,1.4103190779025856,1.4257706289009335,2.512229419146533,0.547
1.0306897203027592,1.411735482769214,1.428580829809187,2.51606678997669,0.548
1.0318394906651074,1.4120342558761578,1.4290509063764432,2.519648137188555,0.549
1.0319821687151436,1.4120704299417213,1.4294617370979044,2.5206820544500017,0.55
1.0324933751261158,1.4138106733585312,1.4301916254745652,2.5272187842653326,0.551
1.0326818519224488,1.414999571782026,1.4314364522910037,2.528785855001682,0.552
1.0346966260699848,1.418049575474768,1.4325522440125669,2.5323268597329527,0.553
1.0359041611251671,1.4195975366916076,1.4339470047474725,2.5351854095547792,0.554
1.0362619683821843,1.4200583777851272,1.4339794158879302,2.537388636644318,0.555
1.0373207589921551,1.4208429782717877,1.4346977706246369,2.538595053936489,0.556
1.0377007791903967,1.4209946602403505,1.435521020390952,2.54010290258748,0.557
1.0387750251381993,1.4211183018918103,1.4417394723803352,2.548007970664509,0.558
1.0392594162345872,1.4218856038017087,1.4425177270545904,2.5503795131794287,0.559
1.039454677014267,1.423376951248271,1.446463757800633,2.558192946158648,0.56
1.0395667774155437,1.4240488295214262,1.450211750256705,2.55942531617951,0.561
1.0405931283072378,1.4254994719341494,1.450315389167714,2.5605992890104035,0.562
1.0423416434018422,1.425566263439416,1.450911072034866,2.560992581938973,0.563
1.0432962409047224,1.4287710057893188,1.4528307753430103,2.5626111729953216,0.564
1.0440286727838004,1.4308924818275726,1.4539427023036753,2.56488220342467,0.565
1.0449784748168651,1.431507709955815,1.4555973889614695,2.572139561432256,0.566
1.0464460134125917,1.432866942919403,1.4558100585424505,2.577733863690233,0.567
1.0492954613961811,1.4343170033978683,1.4559686591817131,2.578262049006141,0.568
1.0496850316085085,1.4405887381400695,1.4579930745799463,2.5951596551892706,0.569
1.0501195452956,1.4467514616261776,1.4583668720056258,2.6006824285456185,0.57
1.05080573346382,1.447109916737425,1.461290746744417,2.603699406731612,0.571
1.05166548768917,1.4532065337792366,1.4619015684438657,2.6069122780894345,0.572
1.0528136558200645,1.4543356224690767,1.4631643334180269,2.607429071873269,0.573
1.0530579612514337,1.4544025503209113,1.4644577428176433,2.6078337596956924,0.574
1.0541575228629323,1.4558843379558706,1.46764748236272,2.609133141444505,0.575
1.0541786876349977,1.4575173195524014,1.4687370115215677,2.609895179462375,0.576
1.054704356111804,1.4579930745799463,1.468829254911317,2.6099420054011597,0.577
1.054775837616122,1.4599924477564714,1.4689287228349617,2.611368167505785,0.578
1.0562343463927202,1.46190027357627,1.4692554947491236,2.624211003167876,0.579
1.0564041085327966,1.4639858514469763,1.4694880941935322,2.626919962092709,0.58
1.0568332380943457,1.4648883999115447,1.4736388876512894,2.645340285453573,0.581
1.0598962957501517,1.465560181854508,1.4741400452222182,2.646583936910416,0.582
1.0603707389221078,1.4661910954724915,1.474405078091083,2.648246034885356,0.583
1.060584572847227,1.4697629245779549,1.4760805332701448,2.648635847205135,0.584
1.0608148639792778,1.4705598360967904,1.47700351713679,2.649717652678277,0.585
1.0617494443399236,1.4717972524207172,1.4770198109174484,2.666690214007791,0.586
1.0620416924051868,1.4726491510786146,1.4782660935113665,2.667095183178545,0.587
1.0620735999748554,1.4734568848188083,1.4790352627256669,2.667185664355204,0.588
1.0620931566554568,1.475412808707764,1.4797151961581545,2.669317438471711,0.589
1.0646705710821869,1.4759405058688129,1.4836787937982856,2.6770059663361234,0.59
1.0663202941466126,1.4767543824288443,1.483998121738879,2.6804125425791345,0.591
1.067464186051155,1.4768320954979302,1.4868555266757688,2.684548763998359,0.592
1.068365105648568,1.4788924309257094,1.4900670236026,2.6899832825117094,0.593
1.068517554594094,1.4803450686352297,1.4908849596850944,2.6904495630902057,0.594
1.0687426726918925,1.4812810966565142,1.4921843663380712,2.691285066859247,0.595
1.0689584944885708,1.4834738673505314,1.4937234857274624,2.6916591538166847,0.596
1.0693695164660686,1.4844506192570992,1.499063131263341,2.6965877918331795,0.597
1.069729011232782,1.4870251461662956,1.500507773348434,2.696730123803515,0.598
1.070296184950594,1.4872316223338236,1.5011630856622875,2.6983243202915013,0.599
1.0707975653396105,1.4876030562345917,1.5013154390100332,2.6992963863328403,0.6
1.071707770850084,1.4893462903612278,1.505083104219087,2.7012761628167574,0.601
1.0720425405710867,1.489505873331399,1.506348377099778,2.702727390972168,0.602
1.0728099497208996,1.48960285513879,1.5064546660757543,2.706692244184843,0.603
1.072829262918599,1.4901615725988429,1.5109172126608814,2.7108384819284432,0.604
1.0732744220380788,1.49233001787341,1.5126667056209997,2.711015135151666,0.605
1.074780463652111,1.4960326183362098,1.513498832931552,2.7123171641234527,0.606
1.0756260588576192,1.4983237194687287,1.518039810337649,2.718315646058975,0.607
1.076168687264714,1.4993887434844764,1.5203154009681508,2.726034833534068,0.608
1.0762583677865727,1.4998469880893297,1.5221596234030053,2.7275889155259305,0.609
1.0774366409918057,1.5030021924002241,1.522599423287035,2.733145515406152,0.61
1.0799925342305825,1.504014972462289,1.5267848706366252,2.7350481660233843,0.611
1.081722269971933,1.5050224766400861,1.5270146265758997,2.739170659611008,0.612
1.082748266323461,1.5057397536805834,1.528525540954525,2.744464226390168,0.613
1.08302223796787,1.5073045591289813,1.528821540234674,2.744652186363252,0.614
1.0865810239387832,1.5104438836226954,1.52962112834649,2.7460864646817287,0.615
1.0871217580535577,1.5111851915343069,1.530192629582659,2.748994697219864,0.616
1.09251617645764,1.5112930277472822,1.531298968696238,2.753883734736414,0.617
1.0949392882395663,1.5124065045318016,1.5318478783213798,2.7541816223737188,0.618
1.0955043187111635,1.5151503573559675,1.5324543898250724,2.7562507571399872,0.619
1.0966351070488514,1.5161403635572146,1.533189139355534,2.757978157357116,0.62
1.0999616045255192,1.516681998793328,1.538520980003531,2.780100318650668,0.621
1.1009899279451874,1.5188369991097206,1.538617832271758,2.7828003085098434,0.622
1.1015064317575325,1.519499214253616,1.5398813741309405,2.783139754311001,0.623
1.1046653559994728,1.5207346004850577,1.547143636927097,2.7861616782104206,0.624
1.1056826317309918,1.5221892913487562,1.5509628820187014,2.789622853578398,0.625
1.1066527864302025,1.5273282914620518,1.5520577525795582,2.792385417035976,0.626
1.1082807450648966,1.5289516255102562,1.5530526661915,2.7972137661720557,0.627
1.1088240393740356,1.5294669785009898,1.558755247241515,2.797933404366985,0.628
1.1100333158569664,1.5310515215560876,1.5643332457904195,2.802894406613216,0.629
1.1105742801166962,1.5349305999310205,1.5659613400047454,2.8098975807785544,0.63
1.11072335695481,1.5362736835927504,1.568412412078104,2.8117827460955214,0.631
1.1126463548096337,1.5387609517888494,1.5714825045530847,2.813138719664776,0.632
1.1127092426917953,1.5391791232668237,1.5721496599393865,2.8154353510486434,0.633
1.1131753399487037,1.5401554505044717,1.574485782385857,2.8309331959203465,0.634
1.1133140680511064,1.540430710692534,1.574642886400027,2.83912259830723,0.635
1.1135339867390073,1.5415301408661755,1.5761213552099569,2.8404720300328705,0.636
1.1143548882138286,1.5425221938348295,1.5770334105221484,2.8412225853685507,0.637
1.114478061942899,1.543140131688998,1.5815722394711156,2.852073019855265,0.638
1.1154940853487867,1.5452057665290315,1.5816807683018357,2.853058337070133,0.639
1.116638762803698,1.545398769360796,1.581990282797437,2.8559455845221087,0.64
1.1179972482512206,1.546130991995001,1.5831660138059054,2.8595230868546757,0.641
1.1180501484199792,1.5475443333303156,1.585667231748506,2.8617806996283783,0.642
1.119583298949847,1.5494776458132078,1.5861267464973328,2.8628518813174884,0.643
1.1227810771043338,1.5510093889787149,1.5890876527475133,2.863690979056802,0.644
1.123462034728033,1.5520388834738943,1.5946091646277365,2.8708789094281704,0.645
1.1237740126551232,1.5524359449691683,1.5961062539954805,2.8794258524767278,0.646
1.1242720689719312,1.5559029748983821,1.5961575686144274,2.8794504221656414,0.647
1.125133172898332,1.558007450073752,1.596633912431802,2.879980148833248,0.648
1.125322780276596,1.5582185940157374,1.5980455318039368,2.8808604735021577,0.649
1.1254706870904756,1.560083082162474,1.6007120974490596,2.8833568034072803,0.65
1.1259255734136162,1.5637303812979568,1.6015109902449236,2.884509571725971,0.651
1.1280278370097494,1.5642008696332863,1.6015511501450572,2.8892304204632016,0.652
1.1288319808096423,1.5665252626208628,1.6015559650355864,2.8895944298093696,0.653
1.1294211915525088,1.5718591461919802,1.6035510614283026,2.892278961085746,0.654
1.1301489536502114,1.5751676800053327,1.6037002594864522,2.892621219562234,0.655
1.132835656913494,1.5755708892534601,1.6064761133399044,2.893638684671189,0.656
1.1345086605069472,1.579563497867818,1.606527653441529,2.896001875805059,0.657
1.1349489542650313,1.5831958933804162,1.6120415121724032,2.902724522563177,0.658
1.1380163678085642,1.5855573494267978,1.6167016705959982,2.9102266474683067,0.659
1.138091715615686,1.5874359605848785,1.619955753461434,2.915038201484905,0.66
1.139796429686431,1.5903553021209385,1.6199696340832688,2.9217498495170355,0.661
1.1429705035634208,1.591523235405947,1.620850390890494,2.9244133533846157,0.662
1.1438590622920437,1.591746210118818,1.62344888813313,2.931059378591121,0.663
1.1447301255989624,1.5931146653449848,1.625152387578295,2.932692188586109,0.664
1.1474610081001977,1.5943989517135542,1.6255985346892703,2.9391789610565957,0.665
1.1477794117582156,1.5945881922217655,1.6275317780436926,2.943476441622093,0.666
1.148308056741988,1.59825695795548,1.6292153766442872,2.945284795809183,0.667
1.1491104464100292,1.6035320367713934,1.6325415283416684,2.9466598096986054,0.668
1.1503290743259131,1.6046360870493104,1.6355999061324429,2.948047848414946,0.669
1.151024308483357,1.6075100504842628,1.643835440186813,2.948531522613291,0.67
1.151909126092115,1.611097535443275,1.6454790189680994,2.961355109929298,0.671
1.1527877883892057,1.6123343728795134,1.6471207022621814,2.9713198995718617,0.672
1.1529192355337137,1.6265466089211715,1.6489435904949317,2.9789146445653314,0.673
1.154501294333377,1.6270620469250228,1.6503276913297609,2.9801244627525305,0.674
1.1634043326296162,1.6276421228425773,1.6512192908716308,2.9814026533334763,0.675
1.1660098497838562,1.6318699676090855,1.651915598354316,2.9912356583777493,0.676
1.1693645565728663,1.6332701474031353,1.657226754752147,2.9916109437507963,0.677
1.1699341042906544,1.6337924193035964,1.6588148730840615,2.99464320850665,0.678
1.1711389793473097,1.6392994795118998,1.6605928143938664,3.0036071349089344,0.679
1.171690176389613,1.6426453747272591,1.6642487212673265,3.007070042560941,0.68
1.1732106102283804,1.642818125189129,1.6675377888935845,3.0133053555190514,0.681
1.1742310315810074,1.6429023235790785,1.6730534252917972,3.0166039962910243,0.682
1.1757962871682206,1.6438053378533788,1.6732910543664394,3.0235974786374498,0.683
1.1782875138132414,1.6466390474158321,1.6770791824624305,3.0236657842769743,0.684
1.179441499824088,1.6481683030779846,1.682357689358396,3.0273982800100234,0.685
1.1801668704595532,1.6498148070224063,1.683109466479256,3.0354209320997603,0.686
1.1805850908382958,1.64991649207811,1.6855530117918065,3.036032560603529,0.687
1.1825547655845732,1.6500886261777494,1.686590005973407,3.0390390376614422,0.688
1.1832424659303178,1.6510493764467897,1.6869138539885622,3.041103133505659,0.689
1.1870884937368738,1.651263272592653,1.689044283536874,3.044258936958463,0.69
1.1882865133687806,1.652848201228901,1.6960082205130709,3.0470299679662034,0.691
1.1886813848011133,1.6529292297283402,1.7017863851008428,3.0480997435785104,0.692
1.1902235258350915,1.6543819259652932,1.7098791898886092,3.050619927783743,0.693
1.1908664126793669,1.6580943128122794,1.7114684320525702,3.052300222073578,0.694
1.1916659991475191,1.665447686505345,1.712140206745881,3.05415113511544,0.695
1.193220354764388,1.6678080154237718,1.7246030202721785,3.061779086770879,0.696
1.1979460450815655,1.6763047536570999,1.727929409814373,3.077189438406412,0.697
1.1994794820174457,1.6772463285380579,1.7286027449421568,3.0814493281846063,0.698
1.201273834225253,1.6786868902669603,1.7324280313346658,3.0877362711693435,0.699
1.2021958804053403,1.6831004305184796,1.746759597540012,3.091125398135112,0.7
1.2044326916746608,1.6872917393607623,1.7470981641713714,3.0918658409522077,0.701
1.2050136880048643,1.6873443993187163,1.7471902766380307,3.093436378578485,0.702
1.207446531833476,1.6876012712826594,1.7493281075706972,3.0952148780739046,0.703
1.20992443976982,1.6926114075593506,1.7567976775737664,3.0962853819165392,0.704
1.2161211441817077,1.7008412521068066,1.7594395259031788,3.100521160689168,0.705
1.2187863929554,1.704962737904179,1.7601512541270632,3.1082260785844174,0.706
1.2231219914717688,1.7076064820312016,1.7615707163453034,3.1142020841189155,0.707
1.2248599764981916,1.7112264228047525,1.7626768395191388,3.1194656757116648,0.708
1.225419910602772,1.712718828413347,1.763559222481569,3.125114554553368,0.709
1.2259740502003011,1.7136594308145365,1.764609393720963,3.1278003168474795,0.71
1.2267425716264029,1.7155896084916686,1.7659305935329404,3.1403800444851355,0.711
1.2274755325926685,1.7158035910336715,1.7675335940977406,3.145901794376986,0.712
1.2286778972754184,1.7266437702514652,1.7684362129173603,3.1493184249097967,0.713
1.2301106786656546,1.7310841954296476,1.7695080212801404,3.1508343749947807,0.714
1.2308030842837114,1.7324283252995667,1.7711410621079406,3.163714415649458,0.715
1.232169066003165,1.733316173434684,1.776722684762172,3.171751596455706,0.716
1.2321953400800054,1.7340222523841022,1.777130110112625,3.176187971488753,0.717
1.2332620250240898,1.7391289111180301,1.7783014708370692,3.186199323269266,0.718
1.2383219851723282,1.740400372822264,1.7809865082189658,3.1898379494638776,0.719
1.2391194798765282,1.7415140897913284,1.7885762227064297,3.1971480342370158,0.72
1.2407189886144208,1.7462914156423364,1.7955272767653383,3.200502870079084,0.721
1.240846257096735,1.747856886219819,1.7960582715517943,3.2029528925125272,0.722
1.2417362805428165,1.7554777115807079,1.7966610355421833,3.2052844008674906,0.723
1.2428095011308733,1.7556320477388632,1.803860815481516,3.209465966412427,0.724
1.2433772561708871,1.7675264677757108,1.8066578747608448,3.2095134136884824,0.725
1.244542653179408,1.7744433415933925,1.807559417986626,3.2155117246932363,0.726
1.2451436623588026,1.7769631515835047,1.8087019754990568,3.2256714531431814,0.727
1.2466559446032104,1.778286707383733,1.810132516671219,3.22608914304789,0.728
1.247346583396722,1.7786997798089899,1.81640925051863,3.236406592715557,0.729
1.2529922255181234,1.7804019451850734,1.831169710639766,3.2432988481930467,0.73
1.2538093594624684,1.7819576089778688,1.8349666287712645,3.2437218149187017,0.731
1.2545905629218244,1.783593947175803,1.8369807684267296,3.246431670742131,0.732
1.2552711376089212,1.7894886650922088,1.8410641009076825,3.255576280656065,0.733
1.2574653091316272,1.7899305958879161,1.8419617952459708,3.2633941632777894,0.734
1.258446335731951,1.7923376703810718,1.842292498984388,3.266940395540209,0.735
1.2597348216085409,1.7959531573243859,1.844032189635851,3.2698714496524754,0.736
1.25992327227081,1.7966334456039774,1.8461051378596007,3.275641033467793,0.737
1.260508841703699,1.801630284081781,1.8467014855497503,3.3062974524966524,0.738
1.260747695410466,1.802519326257949,1.8468816758451505,3.316331757896366,0.739
1.2634259654638778,1.8036096950846856,1.852014924474346,3.317199814265334,0.74
1.2655599688039492,1.8056624962959216,1.8533797273837889,3.321815281792921,0.741
1.2670851292270495,1.8080569911833209,1.8534532021693788,3.322522104884683,0.742
1.2681645264759422,1.8081676293359288,1.858837706926293,3.329231197694778,0.743
1.2713168892093545,1.810659043234704,1.863397406299253,3.3374535699046626,0.744
1.271322535270897,1.8194994266182267,1.8663052039320436,3.3398924825821084,0.745
1.273970775630497,1.8203007900661627,1.867274916995607,3.3460339385942977,0.746
1.275713605762889,1.8208950320453337,1.869340646782296,3.348180039163573,0.747
1.2825048804782195,1.8261215661381924,1.8703550217867344,3.3555501292045555,0.748
1.285671778047083,1.826776081398691,1.8738168923311704,3.356972014291686,0.749
1.2952721587099911,1.827203871800677,1.873955186502935,3.358354806028447,0.75
1.2961860963705372,1.8299527208773454,1.8745214888374404,3.3616438144365244,0.751
1.2982705807316313,1.8329648483771326,1.8753882541123907,3.362460489312902,0.752
1.299402676542576,1.8378317828269362,1.877367551805548,3.370374817882651,0.753
1.2994213922259576,1.8385060631435146,1.8809575167219537,3.3802558260316267,0.754
1.2998171423660805,1.853391606039239,1.8822264431145697,3.382532376634167,0.755
1.30109714893505,1.8548946699773012,1.8867057373704197,3.383680656819388,0.756
1.3020257381793574,1.8572276126473506,1.8887220340785205,3.389810067349187,0.757
1.3027018747715524,1.858014647354636,1.892791783691724,3.392608522867217,0.758
1.3054262901410714,1.8592885556379235,1.9001760674010733,3.3981415015515437,0.759
1.3058168753872603,1.8604780775049607,1.9059561647263987,3.400657146424907,0.76
1.306669969406507,1.8694195047036026,1.9111751621883184,3.407689886314881,0.761
1.306781628849049,1.8717116325240517,1.9126485773637405,3.4172895791404425,0.762
1.3082849410932949,1.8754052781550363,1.9210870056811455,3.422013289409586,0.763
1.3085802568357718,1.8771089528059057,1.9211308923305197,3.4297526938983496,0.764
1.3160466627054686,1.8778332742472283,1.9261532288732328,3.4354664758867406,0.765
1.3171533526034265,1.881620035600145,1.927032357283406,3.436395488326997,0.766
1.3204421920210114,1.882819051070466,1.9293396269502945,3.4521626831014998,0.767
1.3249311980812286,1.8854500459662467,1.9321826387504544,3.456260364775982,0.768
1.328562765419059,1.8895926045903386,1.9321995629580264,3.4661749271862643,0.769
1.3316198183485328,1.894281269085721,1.9324068377545531,3.476161967433125,0.77
1.336642378665058,1.8981748278158421,1.9337106175142829,3.4942376306922927,0.771
1.3368561613617935,1.8994488861954897,1.937462223628093,3.512485331653,0.772
1.340215459449878,1.9075670295768274,1.9400530482841467,3.5461045727506004,0.773
1.341573120807471,1.9141898932400274,1.9451629598981508,3.570176699473396,0.774
1.3416414309085722,1.9219187482180957,1.958079425848697,3.576261872646724,0.775
1.341855225500743,1.9223233380704532,1.96763396407174,3.588017753545623,0.776
1.3425334779860714,1.9237100375523482,1.9704006245895311,3.592144883494494,0.777
1.3425851284107757,1.9252741681166619,1.9728321987685928,3.601324961043857,0.778
1.343319295679425,1.925396918209788,1.973356636741231,3.6025897795788024,0.779
1.3438227668434206,1.9276895705744166,1.9754895815633344,3.604153789848384,0.78
1.3438651663052883,1.9285889243904708,1.9768743472662336,3.613787189776155,0.781
1.3477799008266644,1.9328455452462703,1.9797674607897888,3.6236683256439504,0.782
1.351660429951208,1.9329510200122308,1.9820443259229972,3.625544053502283,0.783
1.3517641127382307,1.9372488895544873,1.9831517823349043,3.636286995548714,0.784
1.3572280111289032,1.9388956497963314,1.9842079718005672,3.641564576766972,0.785
1.357394699535785,1.9428563598873314,1.9845314739458664,3.6429989106818206,0.786
1.3609970577469706,1.9448695585779814,1.9856209770409,3.664271856099224,0.787
1.361602157486021,1.9451629598981508,1.9896642974481784,3.667177431554563,0.788
1.3652464655549783,1.94974746595444,1.99736231271522,3.6731016888203385,0.789
1.365807350193805,1.9516831665752532,2.000904330455793,3.673647091676519,0.79
1.3678236616206911,1.9535507479828167,2.0052724608156547,3.6913378232221,0.791
1.3718465004662133,1.9554869637989034,2.0168813742895257,3.705578188447845,0.792
1.3756287738963466,1.9594008971411914,2.017432935459385,3.7144914774656903,0.793
1.3768469566085773,1.9596188238760428,2.0212247654657776,3.71673829876602,0.794
1.3802796093144896,1.967236108541095,2.023096030780625,3.7485218283546886,0.795
1.3805866947265324,1.9675042692909122,2.028903955380079,3.772813891878404,0.796
1.383854722422809,1.9694746044135432,2.037268911541816,3.788489000794976,0.797
1.3871391375339426,1.9707984394557903,2.0384783578533354,3.804762121480367,0.798
1.388884345039707,1.971770324587924,2.0419076822696782,3.807796679450561,0.799
1.3915724329514163,1.98040163294486,2.0439754154304626,3.815946107663476,0.8
1.391763247236408,1.9805980808613834,2.0464883248588963,3.816089219019705,0.801
1.3945566293851166,1.9908673853927377,2.0486211009313,3.819644651401574,0.802
1.4006223646532048,2.0003451540007937,2.068757799628352,3.839579949025093,0.803
1.40200283922366,2.0051926266508167,2.0745668186639223,3.8447295249937294,0.804
1.4124539296865612,2.008349013769323,2.0745861443279527,3.855436740168813,0.805
1.4147491237513266,2.017233238948107,2.089455730277328,3.873085519511099,0.806
1.420830118471763,2.0187860601474243,2.0960675669869056,3.8744818198281816,0.807
1.4216638331150817,2.0189819503214412,2.096137311884331,3.874995985016296,0.808
1.4241778864659016,2.019552806656224,2.098884227993598,3.884081308035996,0.809
1.430828412654826,2.033421163200576,2.102709536729336,3.887748804593108,0.81
1.435560974852523,2.035066022023162,2.105844936647049,3.893694009303701,0.811
1.4400047462298116,2.0351203926992696,2.1061509547341584,3.8937848810079143,0.812
1.441426943029569,2.038837278468448,2.1117091311595293,3.895017326995983,0.813
1.446262623440754,2.0390100397307203,2.119084765050182,3.8970571860603664,0.814
1.4496930462667477,2.047488301373445,2.125783721560384,3.901363329076286,0.815
1.4515013703886752,2.051372279610787,2.128969358666616,3.902579866832764,0.816
1.4537733293991364,2.0552183672639495,2.1335648212583957,3.906210877494292,0.817
1.454441769626866,2.068407686641696,2.1373730796493087,3.9153833093376456,0.818
1.4553876169983535,2.070119653919912,2.1379563992138197,3.919110624701853,0.819
1.4655923572464868,2.0728360553053515,2.138575070528826,3.919167556130561,0.82
1.4772240807985666,2.073753749892115,2.140416401356931,3.922576238563715,0.821
1.4780136789284026,2.0789914675892867,2.145621092179877,3.931467682727328,0.822
1.4810172169438127,2.0922594050662933,2.155144401222446,3.9368059583230224,0.823
1.4908814272942466,2.0945470628827128,2.166076774208119,3.987300730270535,0.824
1.4933231304206342,2.0947910088318547,2.170881575402273,3.987799240404656,0.825
1.4934584185872009,2.0971771551000433,2.1738568096746524,3.98933668692406,0.826
1.494909650996525,2.1001620065703586,2.1849222711172995,3.995008991513731,0.827
1.5030825257398583,2.1100116598793397,2.1930299734372687,4.002559122438263,0.828
1.5117955319211909,2.1165725223144163,2.1938414261121384,4.004584241233184,0.829
1.513592062858485,2.118322963529705,2.193971298866137,4.006053719394812,0.83
1.516823796012083,2.123125856957983,2.2173724193236724,4.009677445598967,0.831
1.5240714448241168,2.1244502501645246,2.218554505246361,4.015962012989103,0.832
1.5242223468947036,2.1291185185227492,2.223814324777072,4.016257895609348,0.833
1.53325451109234,2.144851069572636,2.2263409800054275,4.018037600738162,0.834
1.5346111213765457,2.145967332915495,2.2287838071831216,4.022302250975715,0.835
1.541551237983721,2.150692140236557,2.232542624871462,4.038315599514871,0.836
1.5493393002092968,2.1727630821018438,2.2537561283155307,4.0394972229920585,0.837
1.554201706677377,2.1875784582479953,2.25378252229018,4.06321690862195,0.838
1.5605013634787426,2.201189940964447,2.258485920878233,4.063983515781182,0.839
1.563133116848573,2.20280508574879,2.2610678608506407,4.065686734701036,0.84
1.5660659235933434,2.216448239278215,2.2672238874396418,4.066007022903757,0.841
1.5672553226733863,2.219383462425204,2.286816200280519,4.090711766665155,0.842
1.5689426455138848,2.223814324777072,2.289507640314463,4.108255750956182,0.843
1.5702891064128273,2.2242839142646513,2.2900387191386544,4.115683129659763,0.844
1.5731455509331096,2.2257018322103126,2.290663332293009,4.124216684422275,0.845
1.5745627252029075,2.227328555311702,2.2984107265482163,4.126907483426384,0.846
1.582260208966087,2.2318238006682036,2.3095271757828506,4.134896466173366,0.847
1.5838032260531982,2.2352939786996036,2.3114791508469423,4.1440373471852325,0.848
1.584571630601862,2.2385904202655293,2.313803776875487,4.147186350590626,0.849
1.5934088287107475,2.24429065718986,2.314983657103364,4.170355325157751,0.85
1.5977098837769952,2.246045729559539,2.3240029200817363,4.176155834565133,0.851
1.6010306487109984,2.2539523958631893,2.325885096434274,4.190302401564245,0.852
1.6087057551807369,2.266580322568049,2.327172292109786,4.202199087803443,0.853
1.6111150969773171,2.2749317160331928,2.3283539387043,4.217072799300954,0.854
1.6173062202446673,2.2973892987725177,2.3349573289466505,4.268501087011826,0.855
1.623205016709088,2.3081068582829127,2.337337570293095,4.275071260669357,0.856
1.6414090262569252,2.313935201179758,2.346489208768965,4.275959379293464,0.857
1.641424958263682,2.314365578784018,2.353006091494349,4.29398072943985,0.858
1.6435323376910915,2.3159704309224747,2.368235101785109,4.2965591336823605,0.859
1.644155550520037,2.3219820107808378,2.368384730664608,4.3193852803920425,0.86
1.651263272592653,2.3314327609832466,2.3799240253203164,4.328032850418175,0.861
1.6585010277446035,2.3382502094740776,2.380122169041333,4.33746254292285,0.862
1.66065385193229,2.342461439409768,2.38193595910973,4.366897830335844,0.863
1.6624130822973997,2.3733125668840183,2.383643664143003,4.37655860291795,0.864
1.6628230101693242,2.3899023057095694,2.385471227537657,4.387929828940778,0.865
1.6663589921843684,2.395758875183412,2.3872904565182758,4.403852135849437,0.866
1.6703466978649333,2.3970551329437204,2.391181319441266,4.406636872568307,0.867
1.6756308742399515,2.40013980483981,2.39557505383787,4.418857724981737,0.868
1.6762351620292304,2.4047463016536232,2.395750780806167,4.441342963809462,0.869
1.6789926137122209,2.404873988992272,2.420345694766864,4.450984445690116,0.87
1.68810512870862,2.4214771257883996,2.421645597192486,4.458987094260111,0.871
1.700302715340671,2.4443459548173414,2.4250093406146656,4.5030811578608905,0.872
1.7059487450309878,2.4455064674611298,2.4472775519652963,4.598330350002788,0.873
1.7091217619939791,2.448644863985901,2.4473250894644853,4.6417397475272,0.874
1.7157616985354904,2.4575657776923783,2.466081127245115,4.683632328774132,0.875
1.7214398622132292,2.459875855117545,2.47451372764031,4.690659664019801,0.876
1.7219197815040743,2.472383156407067,2.476461559195639,4.6921278985184856,0.877
1.7260657298622415,2.4756374613138936,2.477799288429932,4.726145564450691,0.878
1.7399382376538512,2.4797462465999613,2.4801938290309096,4.735509754067331,0.879
1.7437853890163533,2.481690213283613,2.494299693182847,4.767537745115398,0.88
1.7465928689046522,2.4878109989990285,2.500726712676131,4.772081680382602,0.881
1.7478844527301138,2.488471986403497,2.508914538692834,4.792458358570941,0.882
1.759323487964511,2.489873179677765,2.5201469137336083,4.799668136411416,0.883
1.759529723793498,2.492600779023092,2.520647318206054,4.815271537209856,0.884
1.759591435542475,2.502914884832908,2.5246208911330523,4.827232745050538,0.885
1.765532184754537,2.5228820976460096,2.5272187842653326,4.851902199351217,0.886
1.7682270194428304,2.5327031895788483,2.5516885614744056,4.977620217684859,0.887
1.7750452216279595,2.5359404868289497,2.554842221315007,4.9863763410128445,0.888
1.7810009635879736,2.542188273345412,2.5564114204897765,5.027435919416526,0.889
1.7877737306394748,2.54327486897633,2.567568442921268,5.044739629738811,0.89
1.7912224206252998,2.544729839112221,2.5677475997630044,5.062236152757103,0.891
1.7926136869098857,2.545929239393616,2.571108442970089,5.0744362408384935,0.892
1.8055013395466863,2.561139703956055,2.6032064949172797,5.082745537738537,0.893
1.8056051443388317,2.567490024644328,2.636815271348301,5.085906564160258,0.894
1.815577714990544,2.5838834767895573,2.644175014035348,5.091738019384754,0.895
1.822395044541499,2.5902070561307093,2.647419761068611,5.112601669239332,0.896
1.8244888126632213,2.6053181609935203,2.648301027709116,5.114246439187026,0.897
1.8276987059152847,2.609304227141286,2.6566308294361938,5.121440192350755,0.898
1.82807617617034,2.6279701596171936,2.662186212943255,5.130442761740537,0.899
1.8284081073583207,2.6470488566061183,2.662766066065439,5.132919822366022,0.9
1.8309337716016023,2.6514369589439144,2.686459862586323,5.169167178310826,0.901
1.833873268390223,2.7004803454848205,2.691146127815204,5.229216519215891,0.902
1.8353061874987733,2.7067926558358932,2.729423556177909,5.249866496415788,0.903
1.838746372602084,2.706819659642853,2.7413711078568364,5.266394498951401,0.904
1.840882255772484,2.7080536950050993,2.7477996114726966,5.274069459687494,0.905
1.8422849166450368,2.709728289665975,2.7510708738986542,5.308632119889811,0.906
1.84235633695682,2.7105837295636426,2.7582564860197096,5.320544744144227,0.907
1.847439743345241,2.714287157058449,2.767230817192438,5.324248689129233,0.908
1.864337086817505,2.7585619698955965,2.807781003323087,5.354767995619551,0.909
1.865514643726038,2.771457132630715,2.8162387163780345,5.359658858202899,0.91
1.870281858845188,2.776248605759367,2.835670030982943,5.362884039121556,0.911
1.8789346116589145,2.7774204839607024,2.857596496626555,5.365772823918457,0.912
1.8860344467966004,2.7796399036051165,2.866018418129931,5.388355678450094,0.913
1.9010765380637435,2.80261889518367,2.86753493894546,5.414670434021489,0.914
1.921860243151836,2.807781003323087,2.884509571725971,5.420816722994142,0.915
1.9324068377545531,2.8210828357036637,2.889423175391725,5.424282293750069,0.916
1.9414017300852933,2.8300404148189977,2.900840073594432,5.430361152493568,0.917
1.9497236092911665,2.8375906872282672,2.9028918307428504,5.436874803934026,0.918
1.9513357404559304,2.8709993326969334,2.913936984594184,5.459253149309198,0.919
1.953204225135788,2.9140117636086176,2.921756774637765,5.462526618673262,0.92
1.9638505946089189,2.9401046460163798,2.941936430148294,5.511911885782857,0.921
1.9777000612705653,2.9530143604709824,2.960130677778417,5.528444995830267,0.922
1.983533649188832,2.963477799533466,2.966478071623481,5.557987052225769,0.923
1.997359904806,2.9695865475627157,2.970209898228896,5.594164439104142,0.924
2.0102194679993457,2.973581575369235,2.981507626236226,5.598708226840602,0.925
2.016887622998307,2.9873669172724493,2.983461553400491,5.613388767842438,0.926
2.019722497607221,2.989973428357792,2.984677649586083,5.645158494367335,0.927
2.022104786005916,3.00170054763843,2.9887337297923326,5.698845766429645,0.928
2.0333765971454785,3.0181898123686146,3.0026996334589424,5.723472248263629,0.929
2.036906638403419,3.0270848590419526,3.037886824894983,5.746148436226421,0.93
2.0492020266249438,3.050274199833327,3.0797893494888884,5.95596856452342,0.931
2.0723970645039875,3.0592630838167905,3.089328926125901,5.980421652022875,0.932
2.112328058714445,3.067538274201665,3.1113920949826843,5.981460662553969,0.933
2.1156300600084745,3.0838232700899404,3.122504876275931,6.010208265828841,0.934
2.124015947674766,3.119201345742353,3.123620090959433,6.025029465647647,0.935
2.130105109894932,3.135484298256902,3.194403085729812,6.220516467665932,0.936
2.140352969776813,3.1420153753406272,3.2047526956113592,6.295869628899869,0.937
2.1652656497490987,3.161783563700312,3.2336350544773023,6.318937810034601,0.938
2.169614727017456,3.189696843914101,3.244769765318674,6.380343299450544,0.939
2.175314154640012,3.1934274006097834,3.2562646580329804,6.38094193598322,0.94
2.177735757215388,3.201982593714404,3.2622547979480125,6.486179865337407,0.941
2.1837276361059503,3.2118579407970103,3.267825328888745,6.494631862059964,0.942
2.190804694825906,3.218298309020855,3.2861510762700448,6.519042328560244,0.943
2.2181327676029303,3.279454406951678,3.289603295205526,6.567709031930985,0.944
2.2362343631954413,3.3432087103363277,3.3249901628870537,6.587242123353869,0.945
2.25228565057995,3.343477412114895,3.325368769828536,6.624170681087596,0.946
2.273318696858943,3.439555480868825,3.336549536251404,6.752254285329704,0.947
2.2802140577022825,3.4498182665137773,3.3846383119605896,6.827875507296375,0.948
2.2975180264112813,3.473464249773006,3.397950359806308,6.849232331039008,0.949
2.3019136196841155,3.500272079389835,3.4197195283408988,6.905034327794597,0.95
2.30759596484157,3.500744997279808,3.4652987861699334,6.956286755391035,0.951
2.3122739341373566,3.5099873964302826,3.4823021498236217,6.960056392059056,0.952
2.3399221071492318,3.533357274975505,3.49027081576704,6.964516641187306,0.953
2.352430431251865,3.5420346126202977,3.491778297036893,7.01506456341404,0.954
2.370257147227265,3.57054804136755,3.5092674279708254,7.047121479986883,0.955
2.3771373115100767,3.588728751585846,3.5634955300665783,7.0837736012172,0.956
2.394065389840605,3.631565802792935,3.565411094369956,7.124017557004017,0.957
2.4252919213580406,3.651550682718794,3.594828534190317,7.285457495804692,0.958
2.443632075077231,3.7052281917612633,3.6020089313876493,7.52837506711953,0.959
2.5006377535766258,3.7423194286855503,3.604153789848384,7.552209575851061,0.96
2.503210919624352,3.773463925591441,3.626095801583645,7.616659301943433,0.961
2.535124111113108,3.7779324472697917,3.7066489188755583,7.629243144500575,0.962
2.5572903077062,3.8021964288323806,3.718764674891767,7.629784043779104,0.963
2.5588548524069523,3.8261966099240814,3.870737152629679,7.735693494266355,0.964
2.6211987172574878,3.8327074977190687,3.873687073622923,7.764400843721878,0.965
2.6254326202543066,3.9295339416181045,3.90138677340618,7.815625389956277,0.966
2.6779148788126794,3.9955791891684633,3.936149760013703,7.8950979201898335,0.967
2.70725709252794,4.0193443310348815,4.006912064773657,7.967246753332467,0.968
2.7150164299042467,4.0861136289578255,4.069188704040376,8.114036785266753,0.969
2.787033226168238,4.122868404240169,4.111937791677436,8.14727971674491,0.97
2.8788578944628926,4.156139890147638,4.1471805951332295,8.501427490830899,0.971
2.922003506879291,4.176716278111264,4.280853594415899,8.770655612203173,0.972
2.9606733339652624,4.224464713123027,4.31874990790798,8.795396062249731,0.973
2.9928016499052843,4.270080998483561,4.392243110008725,8.98279339715717,0.974
3.017040077180024,4.370233286956848,4.393377207564236,9.609924486026792,0.975
3.038809371019385,4.381739130420695,4.476423515847067,9.640996965034676,0.976
3.204990781932524,4.398940188700488,4.4972658723369525,10.27366212247599,0.977
3.254361250439953,4.48248821409694,4.5030811578608905,10.56429444141143,0.978
3.3129949250832187,4.491157159479724,4.505112659023657,10.613351077170591,0.979
3.3164163484617006,4.5030811578608905,4.597319469439453,10.94336350152092,0.98
3.48533752923232,4.546160881022915,4.722004354403952,11.059442233852035,0.981
3.501825681752337,4.566991552261535,4.778579601634037,11.187164806949015,0.982
3.5053523417184933,4.6929119352603195,4.792367685312131,11.375368840154415,0.983
3.5169577356845263,4.794224090816776,4.962893484227393,11.39761924297914,0.984
3.803974778350488,5.002674565789745,5.174866308255995,11.629472005468743,0.985
4.057528231815861,5.062036316489743,5.293996828656604,11.64654026073542,0.986
4.116781637403335,5.110016295134273,5.459253149309198,11.719461446285251,0.987
4.139520930148328,5.132919822366022,5.73415332973393,12.20674604556462,0.988
4.207264483927292,5.276303524302854,5.878978760977028,12.318441862542066,0.989
4.283722016861553,5.29262395264779,6.577226628327746,12.49369301880767,0.99
4.308873331607352,5.566205574837953,6.5892148215351325,13.453944347392348,0.991
4.375800419715612,5.603452437259159,6.741278436852008,13.891564993081705,0.992
4.479962920403941,5.991023967376072,6.821888471596413,13.907426659847468,0.993
5.1514076102242905,5.997558120562729,8.303420310469544,15.252275886926816,0.994
5.266925140893499,6.188925805323887,8.576160317192807,16.90511371910891,0.995
5.718701846052851,6.287456383219439,9.930324973883073,17.23712241033623,0.996
6.148582085065407,6.522890377031645,10.108357023279792,17.44776337426706,0.997
6.372733836332622,6.654367548147061,11.016437384013734,20.06682299016612,0.998
6.376191859435167,6.7395239361417065,17.44776337426706,27.607977613037814,0.999
9.918896813978323,10.060741230760032,19.536154327547976,42.99053009439969,1.0
42.99053009439969,42.99053009439969,42.99053009439969,42.99053009439969,1


==> results/mean_width_cdf_d3_K6.csv <==
mean_width_best,mean_width_fixed,mean_width_random,mean_width_worst,F
0,0,0,0,0
0.8291127250681462,0.9866476825038215,0.9487729026253188,1.2502067909129733,0.001
0.8866421127939283,1.0089867002619524,0.9737304340643316,1.274164393501279,0.002
0.8964902760218366,1.0110926598329582,0.9990739081784248,1.3709213167215504,0.003
0.9043386735468066,1.0165423131108056,1.0070347009057476,1.4076145738768069,0.004
0.9180787511689328,1.0300744626290752,1.0212174807022647,1.435126094467606,0.005
0.9219737650851998,1.0338921604109468,1.0260235642536897,1.479637079829571,0.006
0.9233525057061532,1.04333786798551,1.0382423538000358,1.492401059633026,0.007
0.9315300365303684,1.0435604452522815,1.0421735793310636,1.5020475643943434,0.008
0.9318398067503996,1.0483904203152266,1.055191674584267,1.5264358596549097,0.009
0.9418232135151534,1.0532894313411068,1.0600284721725992,1.530635061120264,0.01
0.9522193439056807,1.0550135095148248,1.0679233862858528,1.5336737485502203,0.011
0.9670966209086536,1.0614262911716439,1.0795569067904132,1.5622121635849928,0.012
0.9754106425021872,1.0719555338594458,1.0822567979000866,1.5769629860995065,0.013
0.97560069583221,1.073207524143326,1.0829503962583675,1.5773313996592666,0.014
0.9789108470367376,1.097600270396587,1.0888145859801828,1.577546427231732,0.015
0.979204586482216,1.104269090675801,1.094347678875662,1.5925656218855777,0.016
0.9802128181080768,1.1097437920137936,1.096722581601729,1.5937342144117377,0.017
0.9804455174949724,1.1102714003010457,1.0985977715927244,1.601939998340091,0.018
0.9810107593623074,1.1128456205518045,1.0996410299450723,1.6039215423535238,0.019
0.9817581895028752,1.120364484386082,1.107850611791879,1.610467601326067,0.02
0.9832948637715448,1.1226602767557403,1.1140719653005533,1.6190087322904672,0.021
0.9884035449802064,1.1264568934847197,1.1161800320710062,1.6192361830078947,0.022
0.9903694561030932,1.1267642610023194,1.1168263550542292,1.6277920544073476,0.023
0.9911506161251972,1.1351761632808954,1.1187909157883102,1.6318179569223965,0.024
0.991499069068812,1.1361379695540708,1.1308173630627631,1.6400784498826382,0.025
0.9918373937536458,1.1410399124321386,1.13599033745272,1.6571382527364804,0.026
0.9955777738413136,1.1416023299401297,1.136925698169078,1.6613826364959632,0.027
0.9971156552071212,1.145921157387875,1.1434569947490156,1.6682209768732608,0.028
0.9988216808869456,1.1499728947043497,1.1475382270860717,1.671434313842505,0.029
0.9996755519907092,1.1523977030875974,1.15222265064204,1.675751045537618,0.03
1.0014875345922734,1.1531581983909074,1.158512999098107,1.686082537151099,0.031
1.001896572697626,1.1534839538616894,1.1599291809232133,1.6970439011138456,0.032
1.0070347009057476,1.1544700745080139,1.160285250739693,1.6992956272369406,0.033
1.0102723708338228,1.1586841734816407,1.1606455750756288,1.7053221165286605,0.034
1.0129552257532088,1.1663911978925934,1.162781821513838,1.710605262648274,0.035
1.0146289190365405,1.169951872440718,1.1649019515150636,1.715720538864741,0.036
1.017990419761874,1.1762032407885732,1.167540499553278,1.729326502830871,0.037
1.0188678444447123,1.179314216450428,1.1687927636981148,1.7316823751115955,0.038
1.0188930419349178,1.1810690384172076,1.1742924228211726,1.732300749446268,0.039
1.0217831373883413,1.1941934491422044,1.174554154433903,1.7397266522451864,0.04
1.0228055383842718,1.1942081208598725,1.187569754262576,1.7416150122085912,0.041
1.0261495383895545,1.2019838739159658,1.190909574585654,1.747623556826301,0.042
1.0275038410176136,1.2039478274940159,1.1918766122229136,1.7531080356155595,0.043
1.027676314775972,1.2095235719297455,1.1964504052549032,1.7559178333179026,0.044
1.028547047429961,1.2106967217529867,1.197188212695039,1.7633859863324186,0.045
1.0295636490911442,1.2112856898679358,1.2011872133804506,1.7662916999169862,0.046
1.031988745005333,1.2121858419981735,1.201494292688868,1.770253270989583,0.047
1.0321504321350568,1.2205718448970186,1.2062922758898829,1.7738012483526453,0.048
1.03337433923142,1.2214006307560523,1.2072303049727915,1.774986433520993,0.049
1.0334558595387524,1.2230392767026301,1.208906309453598,1.7783603817740663,0.05
1.038782401272445,1.2236609124644509,1.2100781278321124,1.7812916017626808,0.051
1.0393887048213315,1.2253252113059723,1.2111192755341569,1.7822726272569716,0.052
1.039559340131806,1.225783124420453,1.2129165041687535,1.78599989768143,0.053
1.0425545856374143,1.2273365927769668,1.213450318627301,1.7880292105514497,0.054
1.0440999678631786,1.2292399484014078,1.219488676371237,1.789628949358812,0.055
1.0442428457589732,1.2303649758777546,1.2244572998906167,1.8011774425700682,0.056
1.0451369525681002,1.2321106165943996,1.2269543252415978,1.804607183906754,0.057
1.0454140789534592,1.2347355176323365,1.228732777656444,1.807372414504845,0.058
1.045424902214091,1.2358795781278533,1.2295688652019976,1.8100626910256303,0.059
1.0469717018876377,1.237193203236478,1.2344207151643078,1.8156321716441808,0.06
1.0474630081503231,1.238626937322036,1.236964470598496,1.8226160077233169,0.061
1.048134175475007,1.2392169630763865,1.2376750338633558,1.832406402403963,0.062
1.0484065814669676,1.2398019426480738,1.2387971575525991,1.835246312543442,0.063
1.0499105044450705,1.2451252667954167,1.2396502624913692,1.8352472592534552,0.064
1.0533426605116938,1.245416344760961,1.2411322534456477,1.8408136708641707,0.065
1.0542803414166542,1.2507679671038108,1.2425081249057073,1.8496869176662163,0.066
1.0549158250574215,1.2529050003709068,1.245144899064686,1.8502832061690624,0.067
1.0551745643550798,1.2570329361791472,1.247714657999318,1.8583026045381448,0.068
1.055928621434967,1.2575691919594532,1.249820919581362,1.86243968745854,0.069
1.058345585896495,1.2585571331827965,1.250248795640419,1.8644887255061573,0.07
1.0589801791482056,1.2588418110414752,1.2509983216768463,1.8726551494205876,0.071
1.0592637125941378,1.2590568619369098,1.2529139219170191,1.8743027184162475,0.072
1.0595062239251976,1.2597508064844605,1.2546164164168483,1.892364915570701,0.073
1.0597366853667534,1.2606077244848204,1.255971728705891,1.8973873169640132,0.074
1.06024514189057,1.2619360420380288,1.2589674371786843,1.8991535336679768,0.075
1.061056109845028,1.2653280393006452,1.263970692155255,1.9020681096255212,0.076
1.064648359802482,1.2692245850122816,1.2665262421842198,1.9226319054065213,0.077
1.065158026632894,1.270107546966845,1.269123003377551,1.9234337602038576,0.078
1.0651796042685024,1.2719510058686856,1.2734297303628035,1.9338967399901967,0.079
1.0679870441990562,1.2725311028149635,1.2742118329982948,1.940500578818677,0.08
1.069258296490348,1.2735483234122542,1.2742256394588205,1.9411178107415672,0.081
1.070983290990819,1.2745115630714532,1.2823648021175995,1.944758222587009,0.082
1.071927679933662,1.2754940108202701,1.2844891136219847,1.9451354969575756,0.083
1.0720450169079625,1.2755851839808798,1.28454390517828,1.950925222841048,0.084
1.0760916907350342,1.2769621369120954,1.2846202957877169,1.9685436580333104,0.085
1.076104628289856,1.2797087949931631,1.284803581414091,1.972133759677526,0.086
1.077819003368781,1.282944384512707,1.2870050653370475,1.9758616862868787,0.087
1.0780324833842885,1.2834061730001807,1.2887152789612224,1.9764653572882036,0.088
1.08058073428512,1.2836357594779486,1.289665518230228,1.9766540152463672,0.089
1.080841082684416,1.2877084105150398,1.2919571112136672,1.9844244345903863,0.09
1.0813726261241878,1.2900456556435727,1.2939569215859736,1.9845206982222967,0.091
1.0814936451379653,1.2944262407212357,1.2950156541392648,1.9874725514625864,0.092
1.0820754460529816,1.2947559371622095,1.2960428705905809,1.989186923576484,0.093
1.0823975105593018,1.294767763252527,1.2985981314515342,1.990627661544894,0.094
1.0836954243915973,1.2967699165067306,1.29878571945689,1.9910579605340415,0.095
1.0837723155581416,1.2990137811758797,1.3079717017728298,2.0099567927080386,0.096
1.0883694461949178,1.2992907148658437,1.3085468478787732,2.0124251716592774,0.097
1.088707650433123,1.3004138571674557,1.309618806465071,2.0167894715535284,0.098
1.0898271267469553,1.3031642249054254,1.310030637776272,2.0209662000518973,0.099
1.09058312208946,1.3039931093491928,1.3112974098180037,2.023448617505156,0.1
1.091740571510946,1.3046925414973063,1.3119623009569763,2.028265860749494,0.101
1.0920706034764591,1.3050656769378568,1.314111217780915,2.03136492786986,0.102
1.0942687200585977,1.308809874918083,1.3146026748662198,2.035422146471097,0.103
1.094616782065627,1.3091557679659795,1.3178947220437705,2.040987810128604,0.104
1.0955754731954248,1.3103276361186624,1.3186791632625852,2.049109642877058,0.105
1.0967548332783146,1.3110798653450444,1.3204562408880804,2.051965010445824,0.106
1.0974119951589871,1.3133988287950742,1.3228646702152438,2.0529170493829243,0.107
1.1034572740514077,1.3136117109067875,1.3259888288782,2.0597066933731423,0.108
1.1045017046201075,1.3157842775589499,1.3264113775121529,2.0626204855278667,0.109
1.1046462767256349,1.32186488139761,1.3269757793225403,2.067453428428648,0.11
1.105727265711142,1.3258688345299112,1.330763921325112,2.0677823615863757,0.111
1.106334947813528,1.3264510650763053,1.3325708176074391,2.0707341559791272,0.112
1.1089046599070729,1.327430001328406,1.33300835221374,2.0713886761875866,0.113
1.1092597766593113,1.3278097429202775,1.3338087146669737,2.075429659792606,0.114
1.1094667405589895,1.3285279396477847,1.3340730422346765,2.0815757717766776,0.115
1.1106091373141127,1.328548149246588,1.3342291331311824,2.0839621450541013,0.116
1.111408978581108,1.3293884498210082,1.3384936563832706,2.087044699954968,0.117
1.1118031189423394,1.3313014620938886,1.3402498800482774,2.09301391404072,0.118
1.1146995784945046,1.3314506368749894,1.340559149807996,2.094645487826561,0.119
1.1159477951920505,1.3317657095005202,1.3422027716891642,2.0947522591847387,0.12
1.1164070923619347,1.3323941391285312,1.3450743973482957,2.0973667814592813,0.121
1.1179285553469491,1.3342350594967147,1.3454193506783825,2.103906072093812,0.122
1.1186424427082708,1.3367093905649723,1.345625634195328,2.10895320608298,0.123
1.1200092418538143,1.338083906391296,1.346405644989682,2.109439809090461,0.124
1.1221583949205032,1.339792107903571,1.346930491669952,2.110660496727414,0.125
1.1233689407446354,1.3402019897622428,1.3477421164480798,2.1143331461072625,0.126
1.1241540963707473,1.3409663515232717,1.350845859824661,2.1181356517925494,0.127
1.125862146683842,1.3411849255914274,1.353031923870479,2.1240747354927807,0.128
1.1259092497832104,1.3418355011067495,1.354426832560543,2.125059750175357,0.129
1.1260513252791478,1.3449292455108153,1.3559637143534182,2.127404750129672,0.13
1.1275956113204777,1.34747473802175,1.3578148617820665,2.128162736326907,0.131
1.1284267969847015,1.351273617985965,1.3582597710418378,2.128190013194913,0.132
1.128604357689035,1.3514505886244494,1.3584839449326054,2.128371663450235,0.133
1.1312007686816217,1.351495798677234,1.360786731002284,2.1307362188764665,0.134
1.1317107178740953,1.3517492466033312,1.3649191244579617,2.133925417967945,0.135
1.1334537136866292,1.3524864730973962,1.368103570789586,2.1486316705723425,0.136
1.1345700301021986,1.3534744630270195,1.3695410025224146,2.157232796177207,0.137
1.1355609456752478,1.355127001918976,1.370983223919234,2.158848184032345,0.138
1.1363994925329568,1.3571930536147696,1.3711804905225775,2.159841944145218,0.139
1.1368268893334292,1.3573658244431135,1.371357715416918,2.1602605844749565,0.14
1.1374707561499355,1.3588810318122049,1.3715736981408178,2.161926530017206,0.141
1.1379344279920447,1.3594504231006608,1.372729807836555,2.1641834775494084,0.142
1.1382308910786088,1.3596910547045546,1.375511532639398,2.1694923665813324,0.143
1.1393656882430678,1.3609644745659017,1.3758111568221283,2.1711651559059333,0.144
1.1403807531069303,1.3615937618951661,1.375935287242008,2.1794578058034912,0.145
1.141359516610825,1.3646486160969102,1.378456723765407,2.1799622217963006,0.146
1.1417484445058463,1.3668240625632486,1.378508835004943,2.1805943281063835,0.147
1.1420319648869508,1.3707135449234937,1.378545965876825,2.180942087549004,0.148
1.1420377164720552,1.3711218899829523,1.3826670011072593,2.1810473362744256,0.149
1.142288708892903,1.372808142191245,1.3827157589612218,2.1834697307908897,0.15
1.1425779837525205,1.3730830555111422,1.382898779480713,2.189580079953607,0.151
1.1425831568455715,1.3752655196538761,1.3831022202975896,2.192413574823298,0.152
1.1445275285326515,1.3758111568221283,1.3856373869999798,2.197495055326986,0.153
1.1446030796918285,1.3771556795344517,1.3857591750268528,2.1979890415824164,0.154
1.145300209742988,1.3779144693713539,1.386417077598785,2.1995687688150944,0.155
1.1458693188330078,1.3792205446779862,1.3874471640743682,2.204046413616259,0.156
1.14628432621037,1.3792245785890986,1.3879098482155827,2.206883437493085,0.157
1.1484431191660938,1.3803509587183245,1.3885089578567027,2.2074283917230133,0.158
1.148855609490646,1.3884689250505367,1.391826432690855,2.21168499659524,0.159
1.1488805669641335,1.389004562124055,1.3938423337186272,2.2145284840972006,0.16
1.1490806737119306,1.3894603616774868,1.3939442040915373,2.2151702440713548,0.161
1.1491084684105948,1.3896074499659545,1.3955428654411457,2.219292832170996,0.162
1.156613314589839,1.3904261580104034,1.3963592940700689,2.2211619802659297,0.163
1.1566971374475434,1.3907560252953872,1.3981028441263752,2.2215535785274163,0.164
1.1567869198542975,1.390968519335677,1.399372958796277,2.2221942293507944,0.165
1.1586222897371994,1.3929812778965471,1.3997435181290458,2.2222197444850256,0.166
1.1599324577903145,1.394676167392125,1.4000839541193657,2.2226847202415656,0.167
1.1609002468762843,1.3954595710099316,1.4001601132091546,2.223762177032664,0.168
1.1613911138236723,1.396963286768241,1.4028167022111135,2.2270779845572566,0.169
1.163767752895262,1.3974467728777096,1.4044092497046123,2.2284094132384054,0.17
1.1640093818182449,1.4028167022111135,1.4104791170029276,2.2292230798349024,0.171
1.1643865897863237,1.406964748973784,1.4106276209996564,2.2314933959322603,0.172
1.1656545344410716,1.4073819154030098,1.4109954867316972,2.2325460078001638,0.173
1.165678405742102,1.408134135849374,1.41177619320028,2.235313400539796,0.174
1.1661342927883365,1.4093680798157855,1.4133727734099233,2.2425554496996,0.175
1.166841775215213,1.4097051381423389,1.4148226183504724,2.243105829084789,0.176
1.1679307445060951,1.4099551390967784,1.4177841161420193,2.251755479394776,0.177
1.1689188450011534,1.4131550252294196,1.4187554372009752,2.255945636093592,0.178
1.1695342940610842,1.4166957760263574,1.4200243687402847,2.2560573391599776,0.179
1.1708967908551462,1.4183725886594536,1.4219463965205077,2.2575067183091733,0.18
1.1722344203943895,1.4190540671633622,1.425124289188147,2.260084738792904,0.181
1.1727012784482094,1.4193232785575285,1.4295265914374755,2.261144461082542,0.182
1.173264551361184,1.4207772033622845,1.4321105408943406,2.2641688805241547,0.183
1.1735507839522756,1.4230968780660225,1.4329089405001068,2.2697029612848865,0.184
1.1742924228211726,1.42407196608215,1.438317696562906,2.2698938276881524,0.185
1.1756697383398915,1.4243286130381931,1.4389349043469486,2.276931056104229,0.186
1.176614268072398,1.4245444132729728,1.44039882919021,2.282497546076152,0.187
1.176655914596458,1.4249636887118005,1.4465081191318423,2.283145247060617,0.188
1.177386963147958,1.4260455206535834,1.4468977658295143,2.2858712569684894,0.189
1.1779484604650357,1.43000996350235,1.4469077147200085,2.286869072162925,0.19
1.179296754278257,1.4304004801343386,1.447936856744245,2.286897298653945,0.191
1.17963946535116,1.4317125064573926,1.448801835962787,2.292416825642769,0.192
1.1808683450024862,1.4324512383885306,1.449286424741422,2.293639362663651,0.193
1.181401615925726,1.432847323311625,1.449639027735393,2.293838500497197,0.194
1.182987252896435,1.4329250431718652,1.451312778598683,2.2945828557739425,0.195
1.184093151763666,1.4371551497721808,1.4528852216999897,2.297165412396319,0.196
1.185944604061529,1.4380748141835704,1.455582614461628,2.2982168876197075,0.197
1.1866518443369225,1.439100924364001,1.4568197369610587,2.3050765978937564,0.198
1.1867544101832244,1.4405871797215792,1.456924321835512,2.306623347977061,0.199
1.1867649377205538,1.4435327521690626,1.4590358475830227,2.307273216018897,0.2
1.187795861699415,1.4442683914557608,1.4592771997825706,2.307345023982902,0.201
1.1885403622459365,1.4449403414344586,1.461082664969779,2.3099505749967677,0.202
1.1887086906332252,1.4475008639853457,1.462509316906672,2.311150528440906,0.203
1.1895046230309934,1.4504972894274926,1.4627145594494353,2.318620496813411,0.204
1.1897882131979158,1.4505841651540867,1.462959499461237,2.321450840363801,0.205
1.190485733575196,1.450739473720845,1.4633506040627708,2.3260662204212115,0.206
1.1905192544109346,1.4518222423412805,1.4646684357965862,2.328744426876501,0.207
1.1905240213364434,1.4520878659557863,1.4655558379795857,2.328887811975858,0.208
1.191994780204234,1.452784718003965,1.4678511657200637,2.332032408576296,0.209
1.1923843335592323,1.4539800390405233,1.4765822058391869,2.336607711810312,0.21
1.1924029903588056,1.4559199946230919,1.4765981102052153,2.341169777326103,0.211
1.1935472590752532,1.4563864181046091,1.4773036302169993,2.3452987018076685,0.212
1.194083206253074,1.4572123356761555,1.4785947143735363,2.349680499396598,0.213
1.1949275417547298,1.4576284533534551,1.480128200401711,2.352358520944135,0.214
1.1952551762975006,1.4582971193634024,1.4839396634486284,2.3544765558616785,0.215
1.197188971394913,1.4607756626924062,1.483961261234157,2.355208912787304,0.216
1.1986153791015557,1.4630721451897752,1.4887014328876804,2.3601491641147256,0.217
1.2015674472237907,1.4634270657455932,1.4887728835594116,2.371729962191806,0.218
1.2019372608127026,1.4663239040219427,1.49021158982251,2.378439056071943,0.219
1.2019939263203248,1.4687088828731336,1.4928691627691926,2.3790182383300404,0.22
1.2023232862880389,1.469543123154097,1.4951975690099046,2.382039048601379,0.221
1.2042715678244311,1.4734279662335905,1.495515244510714,2.3840735270429096,0.222
1.204622707660644,1.4748090228066992,1.4961534701018595,2.3867060897786176,0.223
1.2050185125854285,1.4758274590213412,1.499955233954284,2.3897886014616274,0.224
1.2051790121844914,1.4782347943618228,1.5036651919452508,2.4011500818359903,0.225
1.206434420952264,1.47970746345844,1.5044874857346906,2.401295666218192,0.226
1.2072303049727915,1.4830370203323646,1.5055398319738753,2.40367919406215,0.227
1.2086487058377304,1.4842174674205877,1.5061300473118142,2.404675700502997,0.228
1.208659874355322,1.4889333187220604,1.5061441304394667,2.406205845357244,0.229
1.20873778227158,1.4891655988141137,1.5064442493323524,2.406459781498762,0.23
1.2090994942122577,1.4891684215998495,1.5082622180033618,2.4069923956012214,0.231
1.2105605886342818,1.4977723238922624,1.5093759009520138,2.4098761652108824,0.232
1.211914294017376,1.4977801083445546,1.51236917997831,2.4106406458299325,0.233
1.2134879205117175,1.4979219627934075,1.513386227650566,2.410661489119597,0.234
1.2158091124453292,1.5025117945481643,1.5182512077388453,2.411962694360793,0.235
1.2165276444901216,1.5026720666049391,1.5225762308708022,2.416822542555687,0.236
1.2165761758242548,1.5050878912021044,1.5229632114698273,2.417529488216533,0.237
1.2172693145346258,1.5101272910035153,1.530927412830275,2.41856146992153,0.238
1.2178698281094034,1.5130672339251718,1.530966829820033,2.4228457699937684,0.239
1.2188413284965651,1.5161165287219447,1.5352727119956753,2.422941473569989,0.24
1.219137060863149,1.5161226675332944,1.535909248997585,2.42556620814693,0.241
1.2193227752078335,1.5161634859844928,1.5370062135910971,2.4288500044304846,0.242
1.2210605389723403,1.518242983426225,1.5372951705880316,2.4294399899461765,0.243
1.2212947162288188,1.5222604140542306,1.5387616990536213,2.431003700362409,0.244
1.2213387501470527,1.5256769752498167,1.5391337912541476,2.4328246716752364,0.245
1.2218913529122362,1.5264683954683187,1.5399538677564648,2.435237791922084,0.246
1.2230489283035082,1.5291702921483088,1.5405904340724057,2.437998101837554,0.247
1.22434940820838,1.5295012143423221,1.5408153631721668,2.439699106636726,0.248
1.224660091532019,1.5344095909564466,1.5430496138106795,2.440731729418277,0.249
1.2254376774570257,1.5345637669547005,1.54398979469852,2.445384919936909,0.25
1.226458252469818,1.5355643459060522,1.5454606560556206,2.4521095850151435,0.251
1.2280334338570331,1.5361925723039214,1.5483750969962295,2.452457519514846,0.252
1.228268797840169,1.536693999387565,1.5494295644387177,2.4582171792197256,0.253
1.2290148444846238,1.5393951128532566,1.550324865705694,2.4601650751511355,0.254
1.231135248952768,1.5410784312424117,1.5506211692682903,2.463205110667162,0.255
1.232223285464023,1.543108840064472,1.550685614768478,2.4632618883767736,0.256
1.23244200638077,1.5487223601718285,1.551083043317684,2.4661203248588746,0.257
1.2327471725260186,1.5488205671069442,1.551949822329214,2.469648272716768,0.258
1.2333307800788096,1.5490508859546008,1.552825234013561,2.47434725219348,0.259
1.2333395319194442,1.5497966447449607,1.5535941604208814,2.47918681442279,0.26
1.2333597916847825,1.5513427092310499,1.555989192101713,2.486559907391717,0.261
1.2338789007120827,1.5514008592450315,1.556448219945238,2.4886519515330354,0.262
1.2342427792075774,1.551804139431372,1.5573887988824242,2.4904869934352365,0.263
1.2343267999369036,1.5535882293642036,1.5581270810276633,2.4963200744625524,0.264
1.2352933392318253,1.5565590479983102,1.559056900496982,2.496405467452318,0.265
1.2353077082961006,1.5576215206685062,1.56040426119375,2.500732399957443,0.266
1.2378005521525073,1.5640043368926018,1.5616478036445374,2.5031186531542966,0.267
1.2379076416666726,1.5657924763313944,1.5643641302504356,2.503405894338523,0.268
1.2401339273582823,1.5675243949434896,1.5644915160170183,2.504421288353506,0.269
1.2404517667591566,1.567623914116469,1.566904770430389,2.5052555824286986,0.27
1.241379346743468,1.5712475404144555,1.5675500085070533,2.507232755429446,0.271
1.244783541833683,1.5733559310408427,1.5690282560695004,2.508186543108061,0.272
1.245810902379895,1.5763771926285746,1.5702246338046424,2.513513787191431,0.273
1.2476933060876974,1.5765422186965308,1.5705709510470949,2.5155901684198048,0.274
1.2480224316491475,1.5770048695834058,1.5711715847384833,2.5191725232056004,0.275
1.2483319521255312,1.577620213545671,1.5719459975063463,2.521466710533528,0.276
1.2483776827561974,1.5802095437702572,1.5724621871584454,2.5245887494066728,0.277
1.2484031614962818,1.5807294982858817,1.5734265252454367,2.5274967916037148,0.278
1.2488042355501687,1.5824852733555053,1.575942028686516,2.5373932246070887,0.279
1.2491858162092044,1.58591045351365,1.5776020439257257,2.5387816887619903,0.28
1.2492061072633882,1.5892363650864973,1.578229016404578,2.5413670060463245,0.281
1.2506459307441706,1.5898261798031348,1.580868816516053,2.5425499008948385,0.282
1.2524794106365844,1.5904410701955969,1.5818535146234105,2.542840919882922,0.283
1.2528365741493672,1.591577688248133,1.5858852140466355,2.543751847336877,0.284
1.2533057362996605,1.591879186660817,1.5873260716517468,2.545217435951339,0.285
1.2534950970831151,1.5927346401111189,1.5880092991511088,2.5516072779829155,0.286
1.2536018343117246,1.5929440115177051,1.588145981581949,2.558365584798377,0.287
1.2539570592219156,1.601241891020004,1.5898308522901548,2.5585411075349915,0.288
1.2548308372001502,1.6015807019361203,1.5926899220720128,2.5594202232284777,0.289
1.2553514075829892,1.6043531636049777,1.594173353762849,2.560750655715019,0.29
1.2560777914342152,1.60481160746953,1.5963688131068496,2.5690997814164245,0.291
1.2575691919594532,1.6049205120096381,1.5996278832493842,2.5776373093707456,0.292
1.2585025908905807,1.6054449281527663,1.6005597040891746,2.580520279938152,0.293
1.2585831945125523,1.606228380319172,1.6022607692381188,2.5815684256678924,0.294
1.2612278799001244,1.6093657871135494,1.60354136030847,2.5827207597792494,0.295
1.2613198009913933,1.6108288259442174,1.603886890699305,2.58310751075832,0.296
1.2617461421213714,1.6119244537401949,1.6046949051871104,2.585131828569129,0.297
1.2620840807218034,1.6138471299411963,1.6053485051663576,2.585477931573972,0.298
1.2621885063193998,1.613943063849732,1.6082642008130237,2.5948155494132097,0.299
1.2636630005952991,1.6157844409720974,1.6091096185904037,2.59606654249479,0.3
1.264406956171713,1.6162272269351472,1.6116591076842428,2.597345453523742,0.301
1.2645064345825223,1.6162631887787913,1.6169540210424405,2.6011858691954592,0.302
1.264682874716248,1.616657353972115,1.6169708881399856,2.601666939433339,0.303
1.266477501955252,1.6221715326409345,1.6182399113862258,2.6094435730353345,0.304
1.2665339252907466,1.6266955085368013,1.6208598446754745,2.6123932335575657,0.305
1.26829302944661,1.6277523665339095,1.6209628343818787,2.621585838756696,0.306
1.2707804119708366,1.6286262597097205,1.6211387098876386,2.625449558214674,0.307
1.2710196728802945,1.6313727305135024,1.6234750362945618,2.625859211649374,0.308
1.2712129480940384,1.6352856968264102,1.6243164315229373,2.625978375389134,0.309
1.2714102833524883,1.6410877327345479,1.625377525829412,2.6277876013547163,0.31
1.274703051245598,1.6417414868877716,1.625453611843853,2.635257640819792,0.311
1.2752471988503882,1.6419312451798964,1.626040161169221,2.6369455094968703,0.312
1.2758130658109,1.6431789858821348,1.6266955085368011,2.6370948903730285,0.313
1.27588368867769,1.6440969154008815,1.6301060854480305,2.6373839649918835,0.314
1.277452468433858,1.6489233088217303,1.633044263563629,2.642032547543518,0.315
1.2775610284136605,1.6492132310969363,1.6389795817006614,2.645332624361881,0.316
1.278544311922333,1.6505163985250635,1.6417414868877716,2.6454675253929425,0.317
1.2800002383879447,1.6513323840676943,1.6430827969624555,2.6480627523738343,0.318
1.2805763860084085,1.6519860102552277,1.6472674831448364,2.6515754963537974,0.319
1.2812981336988396,1.6520834347415356,1.6481621827603037,2.668831323758769,0.32
1.2813286861306203,1.6526829235080607,1.6497615686662237,2.67320384710262,0.321
1.2817523541772602,1.6530173855420922,1.650467309365264,2.673695640551486,0.322
1.2820090784220686,1.653711449373678,1.6505741657480977,2.675915225450382,0.323
1.2821803671751144,1.6543037889695404,1.651115457980628,2.6794190166848493,0.324
1.284459442419202,1.6545533025354962,1.6520157470111387,2.6795284158526336,0.325
1.28662517746538,1.6550154227454743,1.6525384781548524,2.6816737602685228,0.326
1.28754294669884,1.656132410081683,1.6528433806438327,2.6830321115669244,0.327
1.2876439093070495,1.6570557213792516,1.654105936997566,2.683043737382368,0.328
1.2897717256708456,1.657072007938889,1.6545243284345563,2.6874973199514085,0.329
1.290206964741757,1.6579901497879406,1.6550991727139808,2.6879217604437686,0.33
1.292448891137424,1.6601012652383251,1.6551403567046885,2.692547265204276,0.331
1.2939136336983397,1.6612918513803205,1.6558261676381494,2.7018973264477983,0.332
1.2941621495284852,1.6622499534779767,1.6570912584881057,2.702942722641971,0.333
1.2943375712013392,1.6630169420027232,1.659361626876358,2.7074253912430435,0.334
1.2979314195249678,1.6634602828715526,1.6599372109437418,2.709887034552711,0.335
1.2988746455121545,1.664547579487886,1.6628978785112412,2.7100379466562683,0.336
1.3007597035499832,1.6646889847515332,1.663544826084466,2.7116590977331407,0.337
1.3015153078353834,1.6682564609113946,1.663560209173362,2.7162248539617853,0.338
1.3017393352324516,1.6691410819266508,1.666514034788157,2.716466680502021,0.339
1.302308854135284,1.6700463385124105,1.670640499789065,2.722217332980922,0.34
1.3031894517315832,1.6709884711512988,1.6741732356870938,2.7286242294993364,0.341
1.3037189444700088,1.6766398480177545,1.674355277985338,2.72948429005704,0.342
1.3041311515611371,1.677315034636269,1.6789804157153514,2.7318999726512585,0.343
1.3042163815191343,1.6779954040776979,1.6790082761057832,2.733644471784496,0.344
1.3064625526104263,1.6795054349554932,1.6818953802867518,2.73725005554542,0.345
1.3064964802004952,1.6805704902899454,1.68211096756291,2.738325726596415,0.346
1.3069086815724376,1.6808415905197234,1.683688192838205,2.741034667422743,0.347
1.3074821623687076,1.6826192580501607,1.6841423028997653,2.7418367116748823,0.348
1.3125532379396203,1.686169853932279,1.6850149728501944,2.744910443329778,0.349
1.3139659981597172,1.6875573528128411,1.6853561361515064,2.744938537167697,0.35
1.3151741081518495,1.6887082553531814,1.6873396079260323,2.747516063106328,0.351
1.3156778790801626,1.6894791465048802,1.68779211255157,2.7481705578569238,0.352
1.316379607349219,1.6920816606029783,1.69014352610729,2.7532999803824785,0.353
1.3177588996865386,1.6944547276008832,1.6904501703109915,2.7558728393934278,0.354
1.3177756207248343,1.6998075741366043,1.6957574386435206,2.758742297507951,0.355
1.3188881987778238,1.706294014382801,1.6960696416318235,2.7679240258302973,0.356
1.319617727845003,1.7068594735871228,1.696572761223576,2.76892555340181,0.357
1.3198347535765431,1.707897362703186,1.701313540226344,2.772742026707027,0.358
1.321133908772162,1.7080892272462629,1.7013770757479405,2.779767623703224,0.359
1.3216625753759552,1.7086323589744716,1.7014422442884176,2.7855146200422736,0.36
1.3221647938599423,1.7087363679490322,1.7015076827778346,2.786272457366744,0.361
1.3226060762051914,1.7093135941164306,1.7017374461064103,2.78677409955512,0.362
1.3242995854317057,1.7107141079461465,1.7037344913499717,2.787403819891712,0.363
1.3243079084082674,1.7148460250630695,1.7056097819265286,2.78904757960274,0.364
1.324433737402611,1.7171145209405747,1.707701985109095,2.789759413203325,0.365
1.3246877551873342,1.72163726763042,1.707763290496247,2.807764845387261,0.366
1.3252373369759378,1.7218832937013406,1.7084525265403578,2.808017119362256,0.367
1.3268993629339303,1.7224338668808934,1.7104736758512384,2.810916848240069,0.368
1.3288513396926551,1.7234104160718058,1.710951865479118,2.814515577149346,0.369
1.32995682546375,1.7241700075692932,1.7112062856943258,2.8159603321613424,0.37
1.3311037519301312,1.7246611519707145,1.7116452610556592,2.8183701833024943,0.371
1.3312910862647869,1.7253666121405133,1.7125275894379204,2.819805951017104,0.372
1.3313293266811057,1.7263273687249034,1.7129400421903964,2.8213002298559275,0.373
1.331513609264975,1.7327403707288753,1.7130141298217525,2.822004144985391,0.374
1.3319052819457675,1.7349725853798175,1.7143601781363398,2.822808224241356,0.375
1.3327182522355796,1.7370896130878246,1.714676070729456,2.8337725063400967,0.376
1.3337561447959272,1.737514270393485,1.718097383808702,2.834313049083471,0.377
1.333758115318356,1.7393444160984741,1.718709996181241,2.836251665088916,0.378
1.333842095710478,1.7400629867032862,1.7189361910599008,2.8376994502086115,0.379
1.334158096425219,1.7420115452135412,1.7268569929668698,2.841537556389361,0.38
1.3343114718859053,1.7421622949635678,1.729676829172885,2.8431962266478945,0.381
1.3355352089056034,1.7452314189951004,1.730037163943992,2.846665712182732,0.382
1.3366990121003417,1.7454735177169138,1.731246693499919,2.8478857433572524,0.383
1.3375516083549797,1.7461815071283011,1.7315169735378313,2.8492992921367475,0.384
1.3395273980294455,1.749148139301967,1.7322391631386438,2.8541254069470474,0.385
1.3422873144312204,1.74970374045832,1.732300749446268,2.856239168840842,0.386
1.344489240763569,1.752330607426188,1.7336081234525138,2.8567576429036503,0.387
1.3451299263840668,1.7544848531414403,1.7349623349391106,2.859326835426088,0.388
1.3451906187974862,1.7547080375856254,1.7355795512190029,2.8597216954789992,0.389
1.3477875359802014,1.755356042578509,1.7376813280459615,2.864739980760694,0.39
1.3479121419937248,1.755464283778002,1.7377885119760343,2.8666066525604426,0.391
1.3484767543402238,1.7599957526670562,1.7383362851794997,2.8672069864294047,0.392
1.3491959192276832,1.7608434440079344,1.739739533586998,2.868027946661561,0.393
1.3500272359219168,1.7615430068548765,1.741188082578044,2.868568355553866,0.394
1.3513661031316313,1.7624426451374988,1.741551021376925,2.869900432231298,0.395
1.352785009689405,1.7631081582389643,1.7417315770049395,2.87273825812645,0.396
1.3533567350654392,1.7637439443831575,1.7440428938767334,2.8753437759857103,0.397
1.3563835096123793,1.764083508150712,1.7502626394989014,2.876251520825863,0.398
1.356594435890528,1.7666315476563086,1.75051583245611,2.8765601778401195,0.399
1.3571054124203925,1.7670548159591237,1.755389408116122,2.8808300664535667,0.4
1.3575822849136543,1.767062695657982,1.7556470296541202,2.882168823492925,0.401
1.3580708374274368,1.7673019849957938,1.7558786838536822,2.8831434232145057,0.402
1.3585878398249849,1.7679009242833081,1.756861739755109,2.8840750861159115,0.403
1.3587683276527636,1.7689481340431927,1.757564265101247,2.8917576831953413,0.404
1.3588181218773867,1.7729513495445692,1.7584112204231088,2.8992905166000345,0.405
1.3595412712574362,1.7731263970678792,1.7596759496970955,2.9029604309120742,0.406
1.3601727430137154,1.7776354573572641,1.762341964720341,2.904174997068863,0.407
1.3609345264077453,1.778086805282492,1.763011645456565,2.9079806674946207,0.408
1.3634776951056728,1.7804261553138032,1.7675087944176997,2.909125681425196,0.409
1.3669626358122977,1.7838648601075446,1.7680723608586302,2.912610466569817,0.41
1.3672940847780055,1.7846856565933173,1.7706721812261632,2.912764074103064,0.411
1.367971908861441,1.7850735005155145,1.7777646620015202,2.915300191824514,0.412
1.3708882164155023,1.7857111101030383,1.7786388529649515,2.9165203791258643,0.413
1.3711779518788036,1.785859154242169,1.783598616559524,2.9180949328888817,0.414
1.3719881637132354,1.7860456354346503,1.786057151794139,2.919690529417179,0.415
1.3725420507194568,1.7863350376894491,1.7866468235802246,2.9199122818513343,0.416
1.372572809670488,1.7873041416982514,1.7866836739111651,2.924801555812249,0.417
1.3746159684558537,1.7890407937372705,1.7872617032414382,2.9258330369673486,0.418
1.3763920640670435,1.790509252964259,1.7882392611225406,2.933068184312712,0.419
1.376958862125188,1.7922102949312424,1.788806551865182,2.9413838675987103,0.42
1.377297628300448,1.795036182085898,1.7893723825097063,2.9425169982437334,0.421
1.37807719957222,1.7980004866141703,1.790609046529687,2.958766547934554,0.422
1.3784288161065803,1.7980617211419405,1.790900892300737,2.9631500441966967,0.423
1.378643745907015,1.799336449431206,1.7921299147633605,2.9641105590781542,0.424
1.382727375671453,1.800692419680003,1.794131766900779,2.96419200486774,0.425
1.382897419425515,1.8013555695412846,1.7948902972134482,2.9650667920071423,0.426
1.384339880842814,1.8030632437151974,1.795462186497436,2.972130255821999,0.427
1.38517281561718,1.8033200463488521,1.7970371333159054,2.9731969371231357,0.428
1.3857943706755862,1.8072335722480135,1.7977531014111054,2.9780601196341143,0.429
1.3858103968789122,1.8084342457218265,1.7981727347586194,2.9872326680705905,0.43
1.388039818496024,1.8085146034685065,1.798500469659203,2.98877881564832,0.431
1.3895305440030434,1.8098347591011934,1.799466931562665,2.9893558168372616,0.432
1.3909140158267237,1.8099535453272473,1.803252192698418,2.990349957758496,0.433
1.3910970676708905,1.8107384841399805,1.80353602565574,2.9956021066467846,0.434
1.3911260366369749,1.812645279947807,1.8054307680716613,2.996986806780084,0.435
1.3927908780069131,1.81298914333964,1.809950638674441,3.003973125877363,0.436
1.3930333737051752,1.8161400801867096,1.8160375378980804,3.0073973396131075,0.437
1.3930555967334255,1.8162351251106672,1.816300882330283,3.0117151242467264,0.438
1.3944583888899849,1.8167184731731405,1.8177525074409089,3.012780622538224,0.439
1.3955724069275122,1.8178719327838282,1.8187623387304763,3.0153783803230474,0.44
1.396519810887208,1.8228345330200277,1.8188041604685887,3.01580704949318,0.441
1.397061079000715,1.8232618015923145,1.8249415382115144,3.018175990146424,0.442
1.3981028441263752,1.8290377952875703,1.8255095931020608,3.0212161917924862,0.443
1.3985764672728886,1.8292831800691507,1.8260488974967,3.0280085430871253,0.444
1.3988651188700092,1.8340407944382224,1.829270549860656,3.035171454348812,0.445
1.399544983631941,1.8356911723368623,1.8295992321744063,3.0379167429424188,0.446
1.3997685452527953,1.8372261814734652,1.8321110674396013,3.0390401765609685,0.447
1.4013600375743982,1.8393555986099923,1.8343039778365084,3.039883790487822,0.448
1.4031201189575186,1.8417435713029329,1.8402439022574535,3.041115354211573,0.449
1.4045006850847996,1.8425316251490087,1.84074835336359,3.0439430556004994,0.45
1.4045671841632743,1.843090218385992,1.8419870863101837,3.051923804114188,0.451
1.4068837701392225,1.843936431112001,1.8441752133476768,3.052442004155842,0.452
1.4073819154030098,1.8442977904292437,1.844261702950624,3.054497594981947,0.453
1.408247241303248,1.850723774602737,1.8467624578026465,3.0577252154906915,0.454
1.4093226532504068,1.850751846742603,1.8485123163187804,3.0612807539588798,0.455
1.413137170425294,1.8509671605841733,1.8526472828185876,3.063585297188904,0.456
1.4151730260926574,1.8512441954473378,1.8538031861998232,3.0648170075045824,0.457
1.4159257040409703,1.8512713444037128,1.8539746965665984,3.067175229521751,0.458
1.4195299145510747,1.8518349959748668,1.854833446038896,3.074036394111625,0.459
1.4200678216135805,1.8538751909426505,1.8577447310122688,3.078611385324929,0.46
1.4230968780660225,1.854013820615919,1.8580523758017369,3.081249183671519,0.461
1.4232376143961845,1.8545601766557833,1.8597408287266333,3.0817448642685,0.462
1.4242587614806357,1.8546211164507749,1.8603115786365636,3.085902415706017,0.463
1.4248400901027474,1.8568841818787987,1.8607673345994844,3.0876580264548945,0.464
1.4273059983588243,1.8569179707880188,1.861036988900424,3.0876655824225967,0.465
1.4273102107233466,1.8577996553205525,1.8614949435571777,3.089846819432637,0.466
1.4290804558689492,1.8583833747801612,1.8622336784938427,3.097088842567357,0.467
1.429162256656259,1.8586462984472263,1.862725142438932,3.097560130212884,0.468
1.4293426083945715,1.8591686960543443,1.864992670774712,3.099512200750625,0.469
1.4306600523723785,1.8602604662216433,1.8657895370459407,3.104163069487844,0.47
1.4330175421846305,1.8607315877741144,1.8665116216678332,3.106269488283739,0.471
1.433935891098355,1.8636877289416969,1.8682902118196127,3.1113657638042738,0.472
1.4352746181574922,1.865217756916124,1.8726725450434296,3.1195669356855484,0.473
1.4364952600782157,1.8669710360389395,1.8737925384645264,3.1235996680364138,0.474
1.4374680031373464,1.8681496673717968,1.8743892345511213,3.127106806176557,0.475
1.4384633528136508,1.8692309123501123,1.875374182452128,3.1273314059758786,0.476
1.440045105088466,1.8700795136245356,1.876692472564352,3.128489657141228,0.477
1.440259154382121,1.8733113362012903,1.8768922861927615,3.1297979280793973,0.478
1.4407191969476805,1.8735332229304114,1.878823074068649,3.132721091014191,0.479
1.4417246254831544,1.8795656744797662,1.8790957520362768,3.137488787446216,0.48
1.4423942526248656,1.8800786644350052,1.8822197318403104,3.140001406243925,0.481
1.4435383444629415,1.8810653080657593,1.8843912454941645,3.140833955940903,0.482
1.4439860443438144,1.8822538954928891,1.884824673658444,3.142574462266411,0.483
1.4440125357218685,1.8835260185067786,1.8849933357328408,3.1556431883371845,0.484
1.44625650133887,1.8836265986526437,1.8861035072272567,3.1563220389927507,0.485
1.4477130772742977,1.885091329790269,1.8866863133233285,3.1573205026843745,0.486
1.4487997485339927,1.8929169671286745,1.8877030208483507,3.1646442180882315,0.487
1.4488110327308612,1.9007981748377802,1.888584748711896,3.171116470440663,0.488
1.4489401590362805,1.901308054381463,1.8891371347548969,3.179049536502194,0.489
1.4501555370305723,1.9015872161901566,1.891406271974081,3.1843261858682146,0.49
1.4507316860644934,1.9016070117545283,1.8968045533658344,3.185668336147965,0.491
1.453958178564437,1.9022929548033107,1.8987110754335168,3.1961190105821298,0.492
1.4542461357864789,1.9043943931759415,1.8987223374813784,3.197397624723968,0.493
1.4554769862448116,1.905246369443791,1.8996333006961013,3.2014264043888137,0.494
1.455986088555497,1.9056183868713101,1.900877110443664,3.20464782971466,0.495
1.4575940693385956,1.905770705197246,1.9026365838667176,3.2049443903456902,0.496
1.4619267463519652,1.9112599731619624,1.9034855540145712,3.2062439424140963,0.497
1.4631384486602357,1.9126565316551982,1.9042722723092769,3.210686870632329,0.498
1.4649313868151812,1.9147635983571862,1.9048314651970557,3.2108648306509884,0.499
1.4686186453356949,1.9158184807853584,1.9095596086183255,3.2189700510050647,0.5
1.469944745471011,1.918137474906743,1.9100013571709915,3.220137550990322,0.501
1.4713508419773131,1.9184399189457042,1.9139443044563649,3.222415732145116,0.502
1.4743825771019308,1.9187054176840217,1.916203701161297,3.2250282638496914,0.503
1.4744584187181082,1.9219969251347773,1.9166442311073555,3.225528388687651,0.504
1.4756081194778286,1.9226319054065215,1.922656850997796,3.2278226853989533,0.505
1.4757607561480002,1.922661609173612,1.9238744905669776,3.228918417483623,0.506
1.477744403620984,1.925729715120421,1.9250771571928,3.229129919605015,0.507
1.4777710290933994,1.9288294618794333,1.925623303615204,3.233102639401966,0.508
1.4777950054802829,1.9336064608657997,1.9265226393529815,3.233862609931945,0.509
1.4796652882288273,1.9371478528066586,1.9267295699501767,3.2416174654838183,0.51
1.4804715240604371,1.9402759056511398,1.93052006501246,3.241789965616799,0.511
1.480521258451018,1.9403286395699553,1.933297391455956,3.2419428467076328,0.512
1.4821172268646667,1.9405005788186773,1.933463802772644,3.2423506277057283,0.513
1.4826262382680306,1.9422096452611513,1.93917833196414,3.2428641818325943,0.514
1.4844514514234537,1.9445796413152516,1.94282721416368,3.2630405812222083,0.515
1.4848842350372302,1.9469371383518745,1.943813339916584,3.264084256707885,0.516
1.4849493792049884,1.9534405659644776,1.944305460746239,3.268357115304812,0.517
1.4854836128777271,1.959344121864834,1.945184397987468,3.269532165069766,0.518
1.4867606510060354,1.9617104736253987,1.945408113423189,3.2721925131555896,0.519
1.4868684160907362,1.9641730410010783,1.9477890709840568,3.2738547319764826,0.52
1.4869444552242637,1.965561378272058,1.9481773205284825,3.2756848412469823,0.521
1.4871669860057786,1.9657062986860985,1.9494627361926908,3.278826335921416,0.522
1.4893597089814148,1.9674053674818752,1.9495005921401536,3.2869860838054747,0.523
1.49067448734898,1.9690278763166864,1.9515059054275727,3.290501941349945,0.524
1.491929875102004,1.9710816038233965,1.9546300635456453,3.2930884609383444,0.525
1.4921237165089902,1.9715956018778422,1.9562971520250736,3.296523003057674,0.526
1.496245910715189,1.9744839902939133,1.960639290706626,3.3013280883089973,0.527
1.4962679388534776,1.9752213935320666,1.961075089789532,3.304691220237858,0.528
1.4965813202767824,1.9765034126269299,1.961199721278684,3.305225834766434,0.529
1.4966865787873915,1.9798277937657045,1.9618536096276933,3.306145456030576,0.53
1.4971269319889888,1.9826703250147109,1.9626781920857264,3.309057103597593,0.531
1.4976282427040393,1.9848150816351944,1.962777710451621,3.315501524735719,0.532
1.5011009300236156,1.9852060340602375,1.964340384255588,3.3175006617730305,0.533
1.50111794089632,1.985911918608927,1.965561378272058,3.317776712220829,0.534
1.5037847536713027,1.9870455756003849,1.966758490199911,3.323121105905129,0.535
1.506218001562206,1.988050380117711,1.9673528990721212,3.3274898802443125,0.536
1.5068072911044283,1.98976931630281,1.9673860909992624,3.3328732413218347,0.537
1.5074315047773938,1.9905127235161373,1.9673879600726327,3.333528477532812,0.538
1.5090648377195186,1.9910579605340417,1.968174629315909,3.338641046866676,0.539
1.5096334327020484,1.9929467513080539,1.971183333077357,3.34303805738439,0.54
1.5118287354001354,1.995047129550667,1.972133759677526,3.3439946901604314,0.541
1.5130171335432143,2.0012208526951554,1.9769423238932984,3.350749683059988,0.542
1.514079253339648,2.002189229752967,1.978009005507452,3.3520019815227533,0.543
1.5142814597852523,2.002407692093504,1.9788694916441325,3.3553843891879174,0.544
1.514546054741953,2.0032699497215836,1.980685916449344,3.356093603339104,0.545
1.5162817706076934,2.0050088723472963,1.980795726537662,3.362816044421449,0.546
1.5176974406819823,2.005566172216979,1.9838375925625145,3.3670004232604547,0.547
1.518017251918538,2.0075107775907286,1.986800471325472,3.371261810424529,0.548
1.519239941566064,2.0096573190034106,1.9875224840171024,3.3742631671878924,0.549
1.5207384261836892,2.010094465186492,1.987638282877342,3.3744213275201003,0.55
1.520761368811385,2.0126534271706373,1.987901556049385,3.3811749577078,0.551
1.5210399653792064,2.0129757838587548,1.98886348687723,3.383289157940939,0.552
1.5241174931938848,2.0137143973420337,1.9900293437999004,3.385290638688475,0.553
1.526480874945051,2.0138862253533665,1.992146622108759,3.3862640505649866,0.554
1.527428906713853,2.017129807072117,1.992641091395816,3.3958303627589337,0.555
1.529153125902014,2.0172736724671427,1.993218820334009,3.396313654557487,0.556
1.5308564458930842,2.017416167225024,1.995577623046421,3.3992576639572154,0.557
1.5341838078250165,2.018210611568164,1.997529076497324,3.41151336267773,0.558
1.5350629527648705,2.0200208670902655,1.9976174091048289,3.4117348409476405,0.559
1.5356251597274286,2.0203316901413166,1.998646432953828,3.4121131749520126,0.56
1.5374939616577237,2.022081996970382,1.9987541219020335,3.4140916880210908,0.561
1.5386336288829732,2.027719835990396,1.9989443427785152,3.415726992151064,0.562
1.5481279145539113,2.027882101632455,1.9992185511124596,3.4179815545209764,0.563
1.5485605330341137,2.029714723829697,2.000645245573492,3.418784526400928,0.564
1.5486362646710083,2.0303545460202166,2.005566172216979,3.422475355770797,0.565
1.5497588185377107,2.0310345758800143,2.005835740882372,3.426253718888905,0.566
1.5524376148362733,2.0392840599962185,2.0113148182064,3.428494152104113,0.567
1.553369478586349,2.0405992960599906,2.01511621083624,3.4311292285578388,0.568
1.5541881955751151,2.0414533767322207,2.016051722280213,3.4378315515473843,0.569
1.5570976985780494,2.042805694113881,2.0212084414568743,3.4380837847822927,0.57
1.5581476000587684,2.051871046025474,2.023218953574416,3.4433475887237446,0.571
1.5588777671169247,2.0520472192857446,2.0238073521175144,3.4436196561420105,0.572
1.5607593475506656,2.0532470033346275,2.031933987929148,3.449391702981401,0.573
1.5659829955982738,2.053910459915297,2.032896992764207,3.452231441535748,0.574
1.5684406437112173,2.0611933032097616,2.035698163177418,3.453172534371464,0.575
1.568935897733876,2.0678769550168368,2.0381624289176443,3.454069699100792,0.576
1.568960124694868,2.068005325682344,2.040830127364618,3.460235879241815,0.577
1.5716587807785891,2.068113125779772,2.0439891513557065,3.460938824214446,0.578
1.5726109689465029,2.0697316601458784,2.0444986074762643,3.46263108397637,0.579
1.573436601236438,2.0713886761875866,2.050491868897756,3.465443043678908,0.58
1.5745683075037475,2.0720554643296714,2.05055603562107,3.468451462717943,0.581
1.5753979896178636,2.0754489005793584,2.052545035691862,3.4728349623459875,0.582
1.5785935778642322,2.0754989784158915,2.053546792311891,3.483814549592192,0.583
1.5788225933752849,2.075718622053859,2.054025448258421,3.490025572170413,0.584
1.5795718847519409,2.0806423459401318,2.05476876885024,3.4929559560442973,0.585
1.581397955435932,2.0816165764203847,2.0560119250785225,3.497922985650466,0.586
1.5846245992777936,2.0822583270873,2.059649128714267,3.4991446267616912,0.587
1.584919339170822,2.083916065131119,2.06119216144538,3.5034454323331183,0.588
1.5867435044166924,2.0844342173057715,2.0639027442118705,3.5047430401086825,0.589
1.5875549945759122,2.087484816876354,2.0669947414171594,3.506530541664231,0.59
1.5876779285464175,2.088535611358617,2.067358077300509,3.506980567686549,0.591
1.5893136772382628,2.0907176416333897,2.0731565206500457,3.507348640606309,0.592
1.5895866588332177,2.092472530996954,2.0750617761519,3.5079665080658597,0.593
1.590813210469025,2.093530499529518,2.0760514959442604,3.5080896087557623,0.594
1.5935992103442778,2.0993147214189527,2.0787469285233096,3.509247530678362,0.595
1.596333464921576,2.101464212359736,2.080246567606002,3.5113924639462097,0.596
1.6015716593855382,2.113117364072653,2.080380499617812,3.517639580097412,0.597
1.6019100711837089,2.117445813431734,2.080420421396588,3.5205453617968594,0.598
1.602023887503489,2.1194596484132355,2.0836694688409456,3.5237092370240006,0.599
1.6057841458254232,2.122752812026045,2.0922496536206974,3.526246803478392,0.6
1.6058370179646697,2.125614280622901,2.10023575505817,3.529354259368785,0.601
1.6066999274626752,2.127700934573693,2.101554188976429,3.5315229524452203,0.602
1.6088838124865132,2.1279125253130995,2.111386070155541,3.532898454095815,0.603
1.60923413093685,2.1302863847304065,2.1166733398006343,3.533860328245172,0.604
1.611757559833188,2.1308627959611215,2.1192669878625465,3.533936115462671,0.605
1.6119187097728442,2.131185227414286,2.1202129957540765,3.5353939249273285,0.606
1.6127658507650802,2.131606328775334,2.121225851255089,3.538061260814392,0.607
1.6134874305796554,2.1338743569357916,2.127852831828136,3.547546060150639,0.608
1.6163528983675697,2.135773023577701,2.1281274134004446,3.55068876967069,0.609
1.6164288711048307,2.1363470444187103,2.1319824348783056,3.5560364822386825,0.61
1.6190406693182458,2.1364886134618444,2.134993545300384,3.5569703269673925,0.611
1.6229737881436626,2.136611830865301,2.135386319363975,3.5606703475091974,0.612
1.624334181848181,2.137661024428755,2.14088346229218,3.565122333528673,0.613
1.6248757812890813,2.1391263351322682,2.142962115845206,3.5681106934931868,0.614
1.6258157017117856,2.1413631192257707,2.146623567496757,3.570943598966148,0.615
1.6267343333159827,2.1422478413676664,2.147049687643237,3.574341515916841,0.616
1.6282886651807655,2.145668486664153,2.1474961541711712,3.5847395886953226,0.617
1.6288552939599872,2.14687851865951,2.1481893086124964,3.5937982528623333,0.618
1.6337924914993944,2.148290299598036,2.149702025620035,3.6055540076163934,0.619
1.6348698802304436,2.1501450373047715,2.1506271181372267,3.6131925598552246,0.62
1.6369555018767674,2.15210057850732,2.157430440572061,3.6171681178690633,0.621
1.637114710138351,2.152892669143161,2.1598005514201555,3.6216551103007344,0.622
1.6377189427703274,2.161750291451432,2.159893824973365,3.6229363706047337,0.623
1.6381882824321126,2.1626619877835753,2.1666925072696666,3.623348037667025,0.624
1.6446160743587683,2.1671316659233977,2.16768477304198,3.625224604251662,0.625
1.644837773202061,2.1681056418427307,2.168394855606303,3.634451291087459,0.626
1.646694449414222,2.168501620858005,2.1751787052470077,3.6348456797501183,0.627
1.6470005269944803,2.1685937145629164,2.1769756985109807,3.642270347536167,0.628
1.6475032009634902,2.1735565192261395,2.1777166319310908,3.650235523841592,0.629
1.648461924218774,2.1766887025720028,2.1783031703049405,3.658838852611396,0.63
1.6487286263639964,2.1790996848262454,2.181090018761209,3.669600422336092,0.631
1.6516012699569935,2.1823597175852507,2.187196346011136,3.671673295489432,0.632
1.6549679312704035,2.1838877274411206,2.1885891428175617,3.6840644174888006,0.633
1.6612460751335472,2.1840247579415357,2.189023851620599,3.6859725480181353,0.634
1.6620497382908868,2.1850368292487556,2.1902191283999275,3.68664799344702,0.635
1.6631460567493077,2.1856029578310086,2.19484006347401,3.689829988390631,0.636
1.664019240995903,2.1902532507029098,2.196676331103715,3.6905603694997104,0.637
1.6669931765080246,2.194160706116635,2.200920900889103,3.6964957362999735,0.638
1.6699291487423342,2.194344665584857,2.2013264244394057,3.701902869112912,0.639
1.6714190823745323,2.1984175403684705,2.20355476881066,3.7109087594782433,0.64
1.6723842422416488,2.1994244149683215,2.208116004877932,3.712358886349936,0.641
1.6725281514807415,2.2009795403361916,2.2099701673305536,3.712676659618458,0.642
1.6731208931566648,2.2061189867491113,2.212933841202059,3.715938084388899,0.643
1.673189554208083,2.212338186838338,2.214768481065379,3.7167159935805945,0.644
1.677995404077698,2.2127161696456668,2.2191579980209752,3.725159483578966,0.645
1.6808265606037756,2.2153654023509164,2.2194941861630757,3.726050983866395,0.646
1.6819872382411647,2.216354069125806,2.220141651402734,3.7269510234162,0.647
1.6844197889913348,2.222313586514559,2.220383414763397,3.730610230085568,0.648
1.6894792285885394,2.228873568206594,2.2217667751933137,3.736202442373519,0.649
1.6925022362344635,2.2302317655548123,2.2266947129151338,3.737937648912831,0.65
1.6930646587523952,2.2370416419462904,2.2287154538778493,3.7412357201411206,0.651
1.69905167364371,2.237194408723127,2.2288646042741727,3.750789782898157,0.652
1.703991291156794,2.2374399285196267,2.229961802831516,3.756020478282605,0.653
1.704496405450783,2.237596047407181,2.232210451313592,3.7604185824273286,0.654
1.7047604697098544,2.2421358600107313,2.232694299229758,3.765003284009885,0.655
1.7053155925916337,2.2438252328234927,2.2353704516430297,3.766056145685264,0.656
1.706440828605587,2.2532318341490827,2.236241680882149,3.7727702361425104,0.657
1.7074169312685,2.25404608929838,2.238162243056462,3.774912534586916,0.658
1.7075156047045943,2.254245974831709,2.2419399938648112,3.7754066619296074,0.659
1.70861386256828,2.2556820792092407,2.24418795910075,3.775933922739807,0.66
1.710424352982629,2.2567114536277417,2.244283019261387,3.7776410907125486,0.661
1.7110731566493964,2.259036578986084,2.2470616977477422,3.7776912242169383,0.662
1.713206130155999,2.2610762873142436,2.2475223475167496,3.7797092771651295,0.663
1.714472234265191,2.261474959684013,2.249537965376956,3.781891395107303,0.664
1.7226729976992896,2.2627453780903632,2.2513986091193585,3.783561894010497,0.665
1.723671778466359,2.262955838711883,2.25349297669828,3.789240065724634,0.666
1.7244910890680982,2.265119338524129,2.2571213062302555,3.790325960808015,0.667
1.7259312839847405,2.2656393505908357,2.25748516194548,3.7960087199249126,0.668
1.726233330971221,2.2671455447211373,2.26257193501602,3.79832843664762,0.669
1.7306476386009315,2.268163885852717,2.2648984014884648,3.798729709654394,0.67
1.7310572215569149,2.2737695154579467,2.2677822880688603,3.8013837352758673,0.671
1.731246693499919,2.2769309874333574,2.270219366372209,3.8062189002356255,0.672
1.733841529016524,2.278104318103268,2.272976106369203,3.8070070337554,0.673
1.736954478411729,2.2787252217851233,2.273309916412761,3.808674775156004,0.674
1.7369963049149533,2.2794518701432396,2.277818092095412,3.811690659244137,0.675
1.737166454054044,2.280026003907453,2.283494271598968,3.834458083550554,0.676
1.7372196271605196,2.2805091284726497,2.283798703020109,3.851033304827838,0.677
1.747616834861719,2.280541762578598,2.284779828905452,3.8560748069883513,0.678
1.750658470974737,2.2813850880735584,2.2851375084062884,3.857533322176341,0.679
1.7513013672664817,2.286293202218415,2.293440666006973,3.8604468567438666,0.68
1.755085440326995,2.2930610691407995,2.299905683420929,3.8668338443312127,0.681
1.7573373432028396,2.294918217742894,2.300711136520869,3.8737402092528472,0.682
1.7584913816287566,2.3087137706813117,2.300975922300004,3.8744656262586816,0.683
1.7597545464657396,2.31393578545057,2.30165155111976,3.877701746032075,0.684
1.760824499511423,2.3154456916175272,2.30197198238756,3.879309464015905,0.685
1.762236264911913,2.316955895838096,2.302235908813163,3.8827703815037338,0.686
1.765367688473882,2.3186759298638444,2.306865327183137,3.882946200015087,0.687
1.7686544792686252,2.319367749400958,2.306918176741989,3.893270656285464,0.688
1.770010203001663,2.320230605939411,2.309450680639729,3.893492469708387,0.689
1.7741892356563538,2.3208551589776936,2.3094869901804884,3.894929755841764,0.69
1.7762255907884472,2.3216172958645327,2.313803871345189,3.8993371878191514,0.691
1.7803278774494793,2.3225861455111345,2.317777337414397,3.901819929850197,0.692
1.7817677474686513,2.3249102208480936,2.3224920335164687,3.9065846727682394,0.693
1.7830470265419858,2.3310902755480534,2.33381863265103,3.907112374837984,0.694
1.7881313329394064,2.3323440541537295,2.3367171487041816,3.912247935403357,0.695
1.790077472593349,2.3341430479950414,2.3395506617667574,3.9132015010526766,0.696
1.7904694497126008,2.337826051967551,2.3414210028354177,3.9167289055529686,0.697
1.7964094597703275,2.338292328651186,2.3428025000121706,3.9335704708778585,0.698
1.7984082154104408,2.3393208794583638,2.3440080144439515,3.942996056130833,0.699
1.7989673974298226,2.341581184901656,2.345353621515119,3.945169874504839,0.7
1.7995877047550928,2.341825109052491,2.350211729405696,3.954398905190297,0.701
1.80258729618768,2.34831490899369,2.351491769881513,3.966099727280061,0.702
1.8043672515440683,2.3549921881574534,2.3561737270518357,3.9707373783390727,0.703
1.805385544372998,2.3561895235583963,2.3651773708515256,3.9719040307014186,0.704
1.8088718369384384,2.3580331193833133,2.366170046505599,3.982080778948895,0.705
1.8092699652870303,2.3584704205659444,2.3669588131447377,3.9844580800462577,0.706
1.811827977622196,2.363976465073961,2.366968007966501,3.98781860247408,0.707
1.8122119476493284,2.3661600773443663,2.3676488505569937,3.999480496348007,0.708
1.8156266267011056,2.36651124439983,2.369376690090025,4.007536215735255,0.709
1.8172521635258407,2.369003875193107,2.369392269273828,4.008084495302847,0.71
1.817486186704866,2.3699911752447775,2.3734196716373765,4.025262926505508,0.711
1.8177120713252772,2.3794824832877595,2.3889784960416622,4.035333992182009,0.712
1.8192203862470269,2.381688302695985,2.400160591612956,4.040351501873942,0.713
1.8260488974967,2.3821751810640395,2.4057494398723427,4.045657001484397,0.714
1.8267584568130388,2.3867060897786176,2.4103099828358947,4.052574991016827,0.715
1.8311691724074108,2.3881670351544146,2.41197440744625,4.054852457524542,0.716
1.8321631116128851,2.3895818595794016,2.414934098364608,4.055396615757209,0.717
1.8324979957846224,2.3906927581149136,2.417346380252702,4.078052648146168,0.718
1.83311541180714,2.3939471783439297,2.4182199325133995,4.078479332044966,0.719
1.84456199656316,2.395914132811124,2.420091512673873,4.084823643380222,0.72
1.845220620923654,2.4006604940805363,2.4250015650855867,4.098019141594989,0.721
1.8464354969048573,2.4038591347849696,2.4266294587212816,4.100465932881788,0.722
1.847077088801756,2.4047768091860564,2.4267739841689453,4.115615897469441,0.723
1.8474846634022848,2.4105395748548553,2.431980652435052,4.120688693636504,0.724
1.8499758073047508,2.42445435763909,2.4422443762423844,4.121316308319846,0.725
1.850723774602737,2.429580468907761,2.448804788990469,4.122448658539643,0.726
1.8512441954473375,2.4337481561887175,2.450109652587629,4.129498865766979,0.727
1.8514982726537008,2.4344764299761046,2.4543941106073057,4.134659588032839,0.728
1.8569079871251497,2.4378973929020327,2.4553209591528766,4.137208096209899,0.729
1.8569926160367551,2.4405074910056475,2.464605435603388,4.142568208109916,0.73
1.859220680020857,2.447877900710323,2.466020599633172,4.1426372260172455,0.731
1.8595533867979928,2.4503655078132565,2.466404363548821,4.146390147169711,0.732
1.8603666193200443,2.4532258542929117,2.47701124138667,4.156718767793969,0.733
1.861688199739616,2.459336432794225,2.481683832544393,4.171199203171598,0.734
1.8643616316207496,2.4681338718534875,2.4819257227877687,4.17132017246839,0.735
1.865334553354464,2.47448412984523,2.482867937677344,4.181849898209266,0.736
1.8665925654667348,2.4779322113132785,2.4841211917890385,4.186569357922133,0.737
1.8720767148421704,2.4813523198727747,2.484401318474907,4.198916933079129,0.738
1.8739351712050727,2.4829172199893943,2.485948013751712,4.1997011285352,0.739
1.8760831208474185,2.4927493244953065,2.490045772899128,4.2022039364237935,0.74
1.8786147609979875,2.497281461052003,2.4930260389858554,4.206687032607904,0.741
1.881196583182468,2.4994995508790887,2.4946983201544715,4.2168077235259,0.742
1.8871223071647767,2.4998913561766036,2.496966469454743,4.216998053518521,0.743
1.887986849501004,2.5004693837094676,2.502003354287236,4.220375658039212,0.744
1.892112551073652,2.502666049748349,2.5027546302397248,4.229777159327217,0.745
1.892899991218339,2.508570353019093,2.5068338130895214,4.232986587077538,0.746
1.8952010617297064,2.5116856826224403,2.5086216267301613,4.240033434400017,0.747
1.899065266093501,2.5127964790218353,2.511330281154773,4.256138805077482,0.748
1.9000735427231652,2.5155901684198048,2.513897969330684,4.264383528759487,0.749
1.907180937335115,2.5190240375131974,2.5139198513734207,4.266143303641781,0.75
1.9088007595422176,2.5250328905535326,2.5141324425481675,4.267012084414569,0.751
1.9094706619884831,2.527247651311159,2.5162008974091634,4.267102995906906,0.752
1.909636308224971,2.531677020135657,2.5197182307440014,4.278801737568355,0.753
1.9125118852033396,2.532184490903497,2.5216687609916093,4.280567989281158,0.754
1.91317523218064,2.533304845187918,2.523640547444061,4.282408491640945,0.755
1.9160552192976887,2.534922738833912,2.525069363735512,4.289453629762525,0.756
1.9174215674315152,2.5385393954634674,2.5261755321788746,4.289702255577422,0.757
1.9183451847226736,2.539430033605085,2.53611052152263,4.290446738908146,0.758
1.920854545490973,2.544557225132609,2.5378654299225296,4.295753037184765,0.759
1.9215075730488749,2.546431218822888,2.5384783524761505,4.298332073282564,0.76
1.9223190793937208,2.5480037014634647,2.554264699189205,4.31411593883428,0.761
1.922637578064716,2.5529732079747665,2.5565088551501725,4.321255298570139,0.762
1.9274521866574603,2.559643679165606,2.5604270907303968,4.338274387414579,0.763
1.9288237192326392,2.5604075787812253,2.562594644508423,4.33842687780272,0.764
1.9371478528066584,2.562944222015525,2.566399373472551,4.339408893191868,0.765
1.9374358648081536,2.5738993886791035,2.56963656236543,4.341955956183663,0.766
1.939079057207132,2.576191315954172,2.5745068382963874,4.345557703482933,0.767
1.939945639494204,2.576391980537609,2.574580646443709,4.355685952309115,0.768
1.93994576603188,2.582126978537301,2.581507676301994,4.355793637716754,0.769
1.9403361015974432,2.5850904267822283,2.586387608324063,4.356505800134211,0.77
1.9495123474927327,2.585152545366253,2.598919522985709,4.35819324144145,0.771
1.953192686881244,2.586032060087973,2.5995546740219764,4.3623827573257525,0.772
1.9537588979351124,2.5870881995393207,2.600899188867931,4.372505549156806,0.773
1.955078878885388,2.5942939131400093,2.6104378838759144,4.380995951734822,0.774
1.956742166177012,2.6008547107998585,2.6152478236516083,4.39697418630026,0.775
1.9577889639317647,2.606589433074255,2.6166214139108157,4.402303227708179,0.776
1.967585806908888,2.611440891769175,2.6184169058713724,4.412676831721005,0.777
1.972034921431418,2.613754663095065,2.624702447201115,4.416547101157438,0.778
1.9728408680935208,2.614458090987543,2.635835066974162,4.417981982498612,0.779
1.973098888813264,2.6155387667958565,2.645102498092109,4.437607152553644,0.78
1.973751040317208,2.62078625369744,2.6514285125783403,4.461051932941536,0.781
1.975178582274029,2.6248586841965595,2.6522557869633383,4.464437234202559,0.782
1.9809692527657592,2.6296254715509453,2.652875261978584,4.465139909160047,0.783
1.9858857397584408,2.635047968782218,2.6552139848312053,4.469861043189229,0.784
1.9863553974487669,2.6366127249768883,2.6621162570169936,4.488342241772703,0.785
1.994433676402952,2.6381600009709345,2.665962175503173,4.496545938752601,0.786
1.9949280811363703,2.6385837174359303,2.668808147396563,4.506235017825504,0.787
1.9970566543138573,2.642766430821318,2.6689925252099824,4.507094343682678,0.788
2.0034619822471686,2.647138353781501,2.6695858932899594,4.507565800400451,0.789
2.008250279394265,2.657936215432921,2.674513609637745,4.525339995809821,0.79
2.010616807088525,2.6662367640374867,2.684898449606837,4.525908150964681,0.791
2.0181888982175518,2.674839895946868,2.6882647229697203,4.54817188851679,0.792
2.03076146064312,2.681212146650852,2.6943360858616736,4.556005341387194,0.793
2.031898446573658,2.6866325233056996,2.69732482771916,4.56890079183379,0.794
2.0355471970726784,2.689400291125993,2.6998512255754936,4.570000153971766,0.795
2.038851896057772,2.697311343214066,2.702506056765898,4.572655615981937,0.796
2.042786984143394,2.6992531293239286,2.70504332976384,4.612025883050168,0.797
2.045940141754437,2.7065022034101833,2.725929348735099,4.62841469978279,0.798
2.063779409671131,2.7083561690661275,2.726212387722251,4.633786079070681,0.799
2.06511511524726,2.712786293115638,2.7262394321260044,4.636334130951624,0.8
2.069763520892051,2.7297088553810696,2.7571279123513044,4.6430217073269375,0.801
2.075957092616644,2.732088922911173,2.7617565400714983,4.652091147111348,0.802
2.0793151681242774,2.7324180532195297,2.76194313389714,4.665919234214071,0.803
2.0793765459470404,2.73722645524378,2.763937779924896,4.690868595469205,0.804
2.079666807703471,2.7379823935255088,2.7661051642055905,4.701720305710229,0.805
2.082372928108555,2.7391867893072734,2.7715802246559056,4.704572789150615,0.806
2.0890097469766893,2.7476888645258772,2.772345215300501,4.7201669436590805,0.807
2.092894744906125,2.7501127446016924,2.7803038032593874,4.723192584100909,0.808
2.096954256082462,2.750746404013354,2.784426158136797,4.729621917781491,0.809
2.097024466611684,2.757633722750066,2.788845101690045,4.730531661579606,0.81
2.097194096580428,2.765462149224928,2.7968311664694823,4.732412037797923,0.811
2.102810610670044,2.7876140723916816,2.8052359359445176,4.741933760932696,0.812
2.1106154402951964,2.7878663098392877,2.80953078556776,4.745771041962677,0.813
2.116124878486822,2.79415870663643,2.8097162789412446,4.754589942530677,0.814
2.116148003505014,2.7955544109898787,2.814164740469372,4.756924895802627,0.815
2.1187217338958826,2.7957246890729768,2.814515577149346,4.759719007515257,0.816
2.1191003643490367,2.8136424739088572,2.815542761819142,4.783641089590932,0.817
2.121258911240679,2.8205669848999735,2.816998871137664,4.7858238024947735,0.818
2.1270315039613568,2.821947005807717,2.830052360011526,4.809530281623232,0.819
2.1294587876165787,2.8219556846007143,2.831761544739405,4.8131834235803455,0.82
2.130412401497597,2.8223808694810812,2.836251665088916,4.8155159762880215,0.821
2.130561589999658,2.831284604008321,2.8452551418776704,4.819196479426021,0.822
2.1333866099799472,2.832618783957331,2.8471178203966216,4.819435619302743,0.823
2.133505001495414,2.846173972479856,2.847981789991563,4.828699761377573,0.824
2.13409408230464,2.8702510946170214,2.8544105374255406,4.831041555155063,0.825
2.1370591179740632,2.875881777801834,2.872715113108852,4.878132250545467,0.826
2.141978911397349,2.8820416954915298,2.8801181257910886,4.880757915765763,0.827
2.1626619877835758,2.8946968484849167,2.882231313448834,4.890375826167476,0.828
2.1691986254959863,2.894715173432522,2.8846196528945898,4.898959880265674,0.829
2.169247908053974,2.8960276929544477,2.890179288583815,4.900266922495506,0.83
2.1731152455915184,2.8991608226963086,2.892253427369636,4.906768831290648,0.831
2.174567827286649,2.9326899734748184,2.895433052289877,4.916491714242057,0.832
2.1749785233511965,2.9371354797743834,2.897329007447482,4.916982461044297,0.833
2.177022352103327,2.9411514975518336,2.9109255012343755,4.923669471395365,0.834
2.1820532982598504,2.949388078824269,2.9126380755592165,4.955386013750758,0.835
2.186392022407115,2.9508560737690894,2.9167011857080656,4.977187174494247,0.836
2.186531995605422,2.9559843815834057,2.9304575041812413,4.985533971612039,0.837
2.1949623726308563,2.9604787374100288,2.932056125668,4.990137208768572,0.838
2.200023619916567,3.0074886782521,2.940733393011132,4.993786056579118,0.839
2.202544304576243,3.0078401250294133,2.9462985521054503,5.011472121886387,0.84
2.2096962432170844,3.0160997256555047,2.958641087197531,5.017393486186148,0.841
2.212908418603943,3.0269809529028233,2.959735846822136,5.0228555848762095,0.842
2.2175808357622406,3.033242672145604,2.964460102106427,5.024660268834092,0.843
2.2183044367509317,3.0404330703050135,2.9710737053483385,5.046610705580209,0.844
2.219800717772206,3.0424293952238672,2.992916624944567,5.059454100582017,0.845
2.2216108805664283,3.044348578509481,3.000331158009983,5.061106351861616,0.846
2.2251395121265274,3.058647177891129,3.0074886782521,5.093006786532088,0.847
2.2253172647242003,3.0588601979947825,3.0076271869643927,5.102390864159778,0.848
2.2264808365801265,3.067239395059876,3.0161632691081386,5.105233541216465,0.849
2.2274200957293115,3.0699762224925617,3.019656196526989,5.109664515482148,0.85
2.2334088188257057,3.0874139074986853,3.026217661710529,5.119713489199756,0.851
2.246895623224845,3.1097840184322063,3.0277781797991583,5.153639852901752,0.852
2.249252535173518,3.115651967313103,3.044282776713298,5.163508238911284,0.853
2.252544918138028,3.117961173061816,3.0458990950885,5.168925065245124,0.854
2.26111881911424,3.120464137499326,3.0556755226051906,5.170645648885351,0.855
2.26206604962862,3.1241698011583927,3.063955293101252,5.178647249892088,0.856
2.2771979356076337,3.1247324273252435,3.0776553491014624,5.195482653491675,0.857
2.2805643138405776,3.1279153996911346,3.089767490596404,5.201550237991186,0.858
2.280629804647464,3.138959161409961,3.089917310948995,5.221219713520389,0.859
2.2867549732053214,3.142657033401785,3.0925206625271966,5.224374911762084,0.86
2.2918073406083037,3.1494557014558078,3.092891058726097,5.23412868401185,0.861
2.292585280084201,3.1505734842138615,3.1044753626783144,5.235171728510265,0.862
2.29662308483386,3.1576326606490825,3.112611662438127,5.248850814151378,0.863
2.3005277460470905,3.1636745444393233,3.1160584909431046,5.249122261289042,0.864
2.3124104971290347,3.164547660683068,3.1208683451755324,5.287885325806281,0.865
2.313391034680951,3.1699703584877987,3.122549788681803,5.314300924064789,0.866
2.3226065398362272,3.1700427038124404,3.1229204645188853,5.315826670282181,0.867
2.3296396145840204,3.185105583233522,3.1231091134915143,5.324458738072668,0.868
2.336976107310593,3.2060690424926226,3.134166903973137,5.353653685137117,0.869
2.342388374540473,3.2085006020209685,3.1343857275452054,5.392647237870917,0.87
2.3510797170648505,3.2165968301956456,3.1409666367408384,5.398354086546784,0.871
2.352079409605164,3.240846824400606,3.145809332598366,5.412633513009594,0.872
2.357389451993963,3.241223791212579,3.156458913059485,5.438867091836286,0.873
2.3702041132429224,3.2437375643588116,3.173104264040426,5.470489806037051,0.874
2.396739697796349,3.244486206434204,3.1733640581060683,5.473969966263054,0.875
2.3998927447712237,3.2543825745908057,3.176803187733446,5.4740698880610665,0.876
2.400684437813687,3.25669795627232,3.1871396380399,5.495146132866962,0.877
2.4164962633589413,3.2637001491755906,3.1942542927448736,5.50438402188064,0.878
2.4190242238964736,3.2641391249157676,3.212704750282437,5.5351409246256535,0.879
2.426968249706542,3.270031537402951,3.2217991334513303,5.644056218878195,0.88
2.4276741822252217,3.2913518403147495,3.2340135176350784,5.66400696981088,0.881
2.436261726772874,3.2938701071625465,3.2347636838159874,5.687064888415803,0.882
2.4548815934919004,3.295790332094567,3.235245874289105,5.7144461715409385,0.883
2.464080356343892,3.3011338310610574,3.2666035968572107,5.783430727758841,0.884
2.475405256281768,3.310864186374208,3.294473324030733,5.799837578804644,0.885
2.4782297981461654,3.3122115434721264,3.32177855770368,5.819236053621468,0.886
2.478302852308926,3.3201299231914683,3.3442279943891564,5.836203257331571,0.887
2.4934448347865312,3.339894512639292,3.348267411690649,5.848600214088264,0.888
2.5079406947813925,3.340615610710673,3.3536101814423773,5.864422527932344,0.889
2.5164495737636385,3.345250180451786,3.359049791266741,5.874500462299272,0.89
2.516607175844692,3.3636360788083883,3.36164358743041,5.902422969517051,0.891
2.52399131054764,3.38589325603908,3.366719309598694,5.908070508658827,0.892
2.5268227551418496,3.41841043314055,3.3695905050945285,5.93152110821557,0.893
2.5320123887011863,3.433215249026042,3.404369597519258,5.936827242787231,0.894
2.5485625708282726,3.4385604381714154,3.435033315256496,5.991614111780138,0.895
2.5490493578729234,3.4888304462249784,3.4595704496062,6.028415884250819,0.896
2.551152169017945,3.4936776933720375,3.474155082656969,6.047195637954238,0.897
2.5542732803533457,3.5129603544742483,3.4800179828393496,6.079751213967405,0.898
2.5760840716995084,3.5544950069126005,3.481025512421472,6.08738765086127,0.899
2.5931986118273955,3.5567523782165216,3.4835880820763467,6.087698333168571,0.9
2.605018638777369,3.5782359567852877,3.5023039962480853,6.101941265882839,0.901
2.609058400703881,3.6007555659506147,3.515277456991114,6.114702128307838,0.902
2.6119714567603967,3.6129671911980927,3.5214679036795986,6.135248761311622,0.903
2.616968978583095,3.6206930466436957,3.565816427687021,6.171446698561893,0.904
2.619398706776451,3.621993736268821,3.5666513355473555,6.191794463562727,0.905
2.6239766113421106,3.6253676776672012,3.5805970886405984,6.193765489309175,0.906
2.627158554826292,3.6299890638434276,3.58798596909605,6.208555279997154,0.907
2.63195151585012,3.651489255865362,3.604101851489754,6.230430644076958,0.908
2.6375311947823974,3.662731277110303,3.626702047559117,6.234628375770429,0.909
2.646309353398116,3.6663211781149867,3.651534976551939,6.237541654468664,0.91
2.6642745285735723,3.669361653802472,3.655774112514988,6.25022828378772,0.911
2.667963681296971,3.681545451384875,3.661664863181267,6.268283239093922,0.912
2.673915805167593,3.6934901778195375,3.6658414331440063,6.282829092646789,0.913
2.6834139815289646,3.7021980862640023,3.673897241928632,6.333212006855149,0.914
2.728561069054998,3.7036628594329137,3.676524360943562,6.36039215648115,0.915
2.742009994136004,3.704880475204443,3.676744704485795,6.366641754307711,0.916
2.7503587104781264,3.718922087879031,3.6773206717608287,6.397521473208254,0.917
2.759789887061673,3.737894097277499,3.680295029558871,6.44597481883762,0.918
2.7941896024956607,3.743166280083889,3.702198086264002,6.489784035397285,0.919
2.795750564393865,3.747052096993815,3.718733664208415,6.5569733178595975,0.92
2.7983928436481764,3.7752872367897234,3.7378579464288846,6.597334812734366,0.921
2.803230272869686,3.7904343538722762,3.778206897765265,6.601972460456769,0.922
2.80336518800514,3.7918188439091667,3.8013259437408498,6.613031481973383,0.923
2.811071362024945,3.8119080865027253,3.804359126012678,6.628127655754423,0.924
2.8194305197662715,3.8282940208332916,3.849038307120317,6.628892495029586,0.925
2.870342367174336,3.8295031642650623,3.851187785693529,6.695336054337166,0.926
2.8848905143286605,3.8315829201083926,3.870342271733607,6.832175955406717,0.927
2.8999760507823638,3.8396701187711852,3.8780636742930015,6.882032177880001,0.928
2.9013201934396378,3.847017403312133,3.896445890768897,6.887842920038896,0.929
2.916274891150058,3.882264081500238,3.932778671084402,6.898011305870829,0.93
2.957123756892363,3.8929821189787344,3.968908502041929,7.064572333296855,0.931
2.9576132619648114,3.903073186753383,3.988624165480967,7.151277847500874,0.932
3.0565421787240967,3.9183805926992763,3.9993629921415614,7.167007872993254,0.933
3.065852012196232,3.935207493168106,4.006428232572318,7.17720285228106,0.934
3.067735298448748,3.95072402038424,4.023461656773507,7.215920513380705,0.935
3.0785138228592643,3.9674529240619973,4.027312532579002,7.267635739012787,0.936
3.079546485181392,3.9778960004871906,4.032838515482483,7.295425779761516,0.937
3.0863665907395705,3.979746794648169,4.059261243489125,7.426011601251483,0.938
3.116708132409112,3.9800002547081355,4.07809651961021,7.562552782691919,0.939
3.124781459185717,3.9904119996145946,4.118769612644829,7.6117042472453535,0.94
3.1769140039054085,3.999480496348007,4.123788468752951,7.645696293091817,0.941
3.236063192394921,4.005955125820232,4.131093900176549,7.71986613690339,0.942
3.256106914768796,4.011377972742281,4.217009704098241,7.755239655073616,0.943
3.266731199547811,4.0602044402169994,4.222568692142272,7.763553658234224,0.944
3.271814413938185,4.066483292659662,4.247226170912593,7.784895237281995,0.945
3.2890519981957542,4.078479332044966,4.276376345538791,7.805188474815307,0.946
3.2925459787030604,4.079092985425403,4.282408997793953,7.850282314804353,0.947
3.2966766278541644,4.137208096209899,4.289198406837758,7.864291526639692,0.948
3.3027871898874865,4.214337075361398,4.3765833340582745,7.909959712568089,0.949
3.302937347517663,4.238403454719231,4.4117546605510976,7.923624927594233,0.95
3.311783596383025,4.350836078088591,4.448509878566743,7.949233705185976,0.951
3.3132324228932046,4.4178047180033015,4.454318695070461,7.961280062097328,0.952
3.337540808460802,4.428589152873015,4.454663036035678,7.982226612969991,0.953
3.38467802340756,4.471214571507875,4.474862641667114,8.018321547896711,0.954
3.437596402643801,4.487242634585408,4.501227568929922,8.027122474496926,0.955
3.4702526235902784,4.57155132618166,4.541915918776676,8.128473413094856,0.956
3.498757621191736,4.616170505023074,4.572937015973073,8.140558058511598,0.957
3.5134788212736123,4.77165207391527,4.610997353585121,8.254514265737164,0.958
3.549443678591924,4.795722751509152,4.771060379254135,8.415551513550977,0.959
3.58464256428592,4.826291198327965,4.873725365306236,8.44502477467413,0.96
3.611543938138551,4.844396536430627,4.895756230576664,8.666028649481568,0.961
3.635946499134328,4.908904906483959,4.901428467098642,8.715339731903917,0.962
3.663811050126519,4.93420754356141,5.063469837065188,8.770781361088108,0.963
3.7774673369420366,4.962022741548292,5.134102344132216,8.8672249411368,0.964
3.7842422817614416,4.969750923014483,5.135763481717792,8.904470384123766,0.965
3.7951320077844666,5.007442230363903,5.20613339434757,9.02207320978672,0.966
3.797846953431749,5.022745535074122,5.303406784954162,9.035057541104871,0.967
3.812682842519113,5.102314162931554,5.388696863835,9.043571404524982,0.968
3.816850337030064,5.140855406596877,5.41146881449822,9.072953592984192,0.969
3.833478354638656,5.305545372880582,5.41557420430561,9.102414924581328,0.97
3.86402738045096,5.3107163542016815,5.466291316428039,9.241901313562332,0.971
3.9070923487537113,5.312160411428552,5.50438402188064,9.243311096474027,0.972
4.095512696480902,5.510193102934633,5.572220997904097,9.30578532592411,0.973
4.301730550325227,5.548824033337596,5.759825724587017,9.4206567280369,0.974
4.347712094264607,5.6344821962252745,5.7857703840721655,9.664024262074996,0.975
4.39694546727965,5.6546285382843,5.839932645192778,9.733964625777183,0.976
4.435448159474958,5.676962200719321,5.864533528671062,9.79703035169675,0.977
4.487138743297341,5.6848404549857126,5.908070508658827,9.886527906045323,0.978
4.491219161646212,5.798297919200058,5.978645080843782,9.92858460178338,0.979
4.65626434376517,5.907004040025458,6.052998990822938,10.134132053037664,0.98
4.683629281205896,5.99288477237729,6.147047791220277,10.499361417984682,0.981
4.860589649336008,6.008140530786244,6.265930925564411,10.56686591158368,0.982
4.913323782792189,6.133347062520734,6.618101541950212,11.126304562930803,0.983
5.086021084347976,6.422947870838171,6.856035709112798,11.41471057454776,0.984
5.251044579264246,6.585623264386111,7.052127196517196,11.43025962901823,0.985
5.3599133562419015,6.677903350891467,7.24805703862041,11.996985247819175,0.986
5.428339494979192,6.912857491417942,7.52552743793819,12.543575905400438,0.987
5.726568401088284,7.339947873833481,7.719831557416665,13.177854478975144,0.988
6.435939560384271,7.673529165280176,7.812846836509836,13.491192579761345,0.989
7.273350422832412,7.740707459770501,7.852145111036259,13.627545728544192,0.99
7.433061983981451,8.363573526782517,7.943840497218323,13.77830363085253,0.991
7.825927171443206,10.872435727082019,8.627252533026308,13.977215409114622,0.992
8.460591599605255,11.41471057454776,10.755129525424174,14.17535356587004,0.993
10.60710395742482,12.270869665703556,11.561466208638931,15.482865237031904,0.994
11.156976083281766,13.084795070697776,11.998914824652289,15.774053511074694,0.995
11.525514971026652,13.192734455072074,12.589370860550265,17.20369625878515,0.996
12.258904942134222,13.340540048857122,12.670064089985162,19.240617314189706,0.997
13.072731710134365,14.86109063482348,13.5281514249657,21.079864732179683,0.998
17.789562703434573,21.094904503643235,17.836495675797824,27.457587225609863,0.999
64.52830267352155,64.68338355732982,64.65564897444096,66.22238475261165,1.0
66.22238475261165,66.22238475261165,66.22238475261165,66.22238475261165,1


==> results/mean_width_cdf_d3_K7.csv <==
mean_width_best,mean_width_fixed,mean_width_random,mean_width_worst,F
0,0,0,0,0
1.3382361757346797,1.6199963027779267,1.6001188177457393,4.858167213150541,0.001
1.3420303998412786,1.6492321025990175,1.62357148060082,4.876163787430347,0.002
1.3522078030296258,1.6826402109183993,1.6604391327787231,5.108945881423823,0.003
1.3527393465168556,1.7092780011546302,1.6685712062363078,5.117327507194323,0.004
1.368882998737459,1.7178984592287985,1.6882770223141483,5.124034206258479,0.005
1.3722775581942015,1.7286898742337746,1.7010671890972264,5.244431900941728,0.006
1.372558743296755,1.7318329302125182,1.7272794312927544,5.277736051421496,0.007
1.374111218159361,1.7321362920942858,1.727711466854653,5.306215080382688,0.008
1.3748226071623435,1.7445485566226928,1.7409554634354103,5.318567536482147,0.009
1.37608645953977,1.7495200613574817,1.7684587742687172,5.36300278597051,0.01
1.378873886411505,1.7579043784733575,1.7708130520166925,5.368474297073081,0.011
1.385718108502879,1.7620440406330746,1.791510261141739,5.395293891645391,0.012
1.3916590877749302,1.77114130284907,1.7977764617049,5.441498752807862,0.013
1.399224365170716,1.7824919554171,1.7988357717244237,5.469405873062459,0.014
1.4019967975990948,1.802498225178541,1.8053892545106185,5.486719567882757,0.015
1.4093139559943388,1.803080893249538,1.8149388168408245,5.523344928637457,0.016
1.4098117019990295,1.8103764081655436,1.838545708574424,5.532245092617222,0.017
1.4156957733070925,1.8104699575167764,1.8479566329711237,5.537947933311193,0.018
1.4244642084400017,1.8129870590571804,1.852423956502767,5.541216906222713,0.019
1.4267181877132633,1.8207195338616047,1.8620116387453287,5.548834282382091,0.02
1.4300361870612033,1.8208828662620085,1.869494664508716,5.560675863138269,0.021
1.430520532935866,1.8218562138604635,1.870377428834595,5.596983119213368,0.022
1.4332055640356276,1.8252942609109886,1.8763354354285355,5.59705066771809,0.023
1.4338823167269354,1.8380980499544857,1.8911825496337724,5.690144613611361,0.024
1.435097761728637,1.8401146829714556,1.891234375139772,5.700428579614241,0.025
1.4353338106820552,1.8404002727254087,1.892485828528704,5.739744464225056,0.026
1.4379503241527052,1.8405078107629962,1.8927334131943945,5.753818521938842,0.027
1.4389168349263637,1.8420811791720342,1.8986421874196584,5.754673155708326,0.028
1.4497685767584902,1.842872158146731,1.903768297610756,5.775519823208198,0.029
1.4569032522809566,1.8429475428505946,1.917498867561684,5.802689700620585,0.03
1.4602914655694896,1.8458529291783923,1.920837515002892,5.809907077305675,0.031
1.4628014861663523,1.84934875350924,1.9266544912369217,5.814520779791023,0.032
1.464438635041862,1.851131417202907,1.935355055230344,5.826450027195632,0.033
1.4663015987285783,1.8515085723396998,1.9406605470622056,5.858861459861613,0.034
1.4679421498990102,1.8545548671014485,1.9409067011720984,5.894136921100928,0.035
1.470294719729246,1.8606258016670734,1.942173849480624,5.942785534761975,0.036
1.4749423909090558,1.8608663212245604,1.94308909988082,5.9537684219840425,0.037
1.4751384822085185,1.8611218981144346,1.9463394726830257,5.98145007940475,0.038
1.4781830240081808,1.863010422526563,1.946626700138656,5.990978754084858,0.039
1.4782138294891658,1.8647078072753596,1.9490855037638253,6.004912677397197,0.04
1.4797971074318546,1.866291697371612,1.9497533754648144,6.016782863831822,0.041
1.4799565777058603,1.8716245387907753,1.95671115207884,6.020416424550132,0.042
1.4802211529977056,1.8779505647565986,1.9582334852191523,6.025501002428653,0.043
1.4806855070003064,1.8786558113717224,1.958285131892852,6.030543327737385,0.044
1.481127272988082,1.8872550399305135,1.9643136248847584,6.039150441377435,0.045
1.4820948207206572,1.8886706445432748,1.9650234380297984,6.048183185853616,0.046
1.4851028845326537,1.8933110726449427,1.966170468643948,6.051733913330354,0.047
1.4854545892250133,1.9075932146115926,1.9662880548996664,6.078161380814256,0.048
1.4868144366113647,1.9096113382809683,1.9663853889023457,6.104393406736362,0.049
1.4872995366400734,1.9114664745500984,1.966931181625597,6.115946181942222,0.05
1.48762043693192,1.9148584202817271,1.9700074450971103,6.120502594079336,0.051
1.4932103589005774,1.9155158230352616,1.973370196216908,6.139628830910407,0.052
1.4955356705294236,1.9180104179940662,1.978154789402764,6.14192643240891,0.053
1.4961073445260302,1.9181321449173145,1.983983652282735,6.143807947474977,0.054
1.5002134766292023,1.9193744308901413,1.9844721892050252,6.1663929612661565,0.055
1.5008881705086687,1.9214947902287816,1.9890970917479287,6.17981525433208,0.056
1.5023779477493686,1.928887705873552,1.990224693426956,6.18615993548533,0.057
1.505018077192687,1.929863754230397,1.990820028138752,6.187997080400153,0.058
1.5058979861012691,1.9347503280717737,1.9931793064773815,6.192305075068007,0.059
1.5080671081079084,1.9361990351516059,1.9945220904219807,6.192611721209776,0.06
1.5116780046506813,1.9370375452915425,1.9960492276171231,6.210484439799145,0.061
1.5143500429299497,1.9386781648388434,2.003938652922181,6.210916532662576,0.062
1.5167909864130955,1.9388140682253483,2.004203179945896,6.218825849698993,0.063
1.5180205420429818,1.940713973983655,2.004325245552322,6.234550553104288,0.064
1.518702173537799,1.9470962547052715,2.010831531534893,6.243897044341239,0.065
1.5239996409745669,1.9472222449782817,2.012754128757562,6.244655071557486,0.066
1.5267419471643762,1.951084717623642,2.014202541714848,6.248296691554359,0.067
1.527271922522291,1.9513007237691746,2.017255171928396,6.252579784836716,0.068
1.5282258215931517,1.9526315043493665,2.0188474275156696,6.275109720677205,0.069
1.528704198756753,1.9553068903365372,2.0220873059024838,6.310763893211111,0.07
1.5294804926933825,1.9582302338887068,2.0235472977233924,6.31108044763989,0.071
1.531711848588561,1.960472903539457,2.023732550672821,6.313864391218601,0.072
1.5330624305145026,1.9623857588973053,2.0252106418215576,6.35600674985402,0.073
1.533897210413969,1.96384148753214,2.0286286885499187,6.360258857865247,0.074
1.5340556434784856,1.9657811539968033,2.036058476072819,6.386921041807683,0.075
1.537476656346896,1.9685024790451315,2.040109125745338,6.400928161663456,0.076
1.5412212130556742,1.9727817965232253,2.0412452303526365,6.401874156326606,0.077
1.5429418183610748,1.9822252822222515,2.042006660116493,6.458162170727318,0.078
1.5432426013382397,1.9823487602998093,2.0426965696988284,6.468116796276321,0.079
1.5435331642916477,2.0011659424107835,2.043084428645821,6.47275323609226,0.08
1.5438422432141938,2.0076074505639085,2.0473354125922683,6.489456791385846,0.081
1.545827866534586,2.010000755496852,2.048343675331537,6.499863674148021,0.082
1.5463997550652824,2.013214019871692,2.053127951346972,6.500285960811859,0.083
1.5470730007691502,2.0135958985526763,2.057599989542271,6.501107564668521,0.084
1.5471566663251706,2.022773011219406,2.0581510656287185,6.515006536979906,0.085
1.5488444023091754,2.0234638289241427,2.059421832043019,6.544363671401308,0.086
1.5493964054029812,2.024293541347681,2.059935727079866,6.5485533372632165,0.087
1.55054136159067,2.025516949173827,2.0612038824895382,6.55207485120568,0.088
1.5508365260147183,2.0298063552262917,2.061590423707546,6.559388654337202,0.089
1.5508381256396384,2.0320921604426947,2.063795030581867,6.572808007407176,0.09
1.553870023334752,2.038179299697384,2.06405033116083,6.573871965425258,0.091
1.5547414092870673,2.0387577247741686,2.06546228843109,6.588740968270286,0.092
1.5559012897314923,2.0448246061610114,2.0677467750105967,6.589522481914244,0.093
1.556435293775332,2.0463170719107904,2.067886793853001,6.604544353249353,0.094
1.5576922906615376,2.047148627159631,2.0741239570947494,6.606056186198402,0.095
1.5590839133762646,2.0486188192992953,2.079396619420809,6.609680954384173,0.096
1.559425469104211,2.0528355692700218,2.0801414059355343,6.618848975643731,0.097
1.5612993235894097,2.0535274959851857,2.08203736351203,6.619226879186605,0.098
1.561331700796603,2.054939103005611,2.08532776632477,6.643685928391237,0.099
1.5614707334229696,2.0570128893017117,2.086771279620959,6.650266651567754,0.1
1.5619448238325986,2.0573787900125637,2.089814209971897,6.660893395692527,0.101
1.563489329282429,2.0592252852838224,2.092578475032553,6.672238978413996,0.102
1.566396020277909,2.059951696015419,2.0990457444683623,6.673135550899979,0.103
1.5679743560413366,2.0605287592496193,2.1031802311194827,6.675671781026082,0.104
1.5705644211427603,2.0629123081825225,2.104096236216033,6.679265542296521,0.105
1.5708126068381472,2.063408203365425,2.104399288429301,6.6961419763963415,0.106
1.5720526855233847,2.063543921626727,2.107447334814204,6.702826137833739,0.107
1.5725489078049606,2.068343668254995,2.107587309536233,6.7221686324374845,0.108
1.5743398776703323,2.0739959366841987,2.1117720584621207,6.722179915826125,0.109
1.5756425235171032,2.075117359190093,2.113474352786484,6.722213337964419,0.11
1.5759474757586234,2.0794836768120946,2.114868649505324,6.727150385827342,0.111
1.5773722841051403,2.0845538991884602,2.1183801615153293,6.727211473662008,0.112
1.579034286353398,2.0846379886150976,2.1187089893963864,6.733022599563728,0.113
1.5793264192760146,2.0895536914302473,2.123124394994648,6.744055876151147,0.114
1.5795577690180242,2.089882522162432,2.132389988937268,6.744242032785122,0.115
1.5815116968524483,2.0908109818293714,2.1346005710493285,6.746149119166762,0.116
1.5816643679927047,2.0911845408315304,2.13766000193532,6.74653313972845,0.117
1.5817613137501874,2.0912588597851833,2.1413586433182727,6.750903154680684,0.118
1.5818610508312465,2.0918508953873367,2.145375352135141,6.752467046752097,0.119
1.582207746030886,2.0925988295043982,2.1461888516585725,6.780707837963999,0.12
1.5836458478378337,2.0932834433110514,2.1478530845433044,6.797068138864819,0.121
1.5836687082211602,2.095193660375242,2.1514086825224283,6.813693490242075,0.122
1.584213626255076,2.0980560402048782,2.1601750338516785,6.836504582526206,0.123
1.5850348335134166,2.098232232933886,2.1603715417310907,6.849191887539163,0.124
1.5850953246302364,2.099684478203329,2.164019380287724,6.849319582043319,0.125
1.587247763261499,2.0999787382265813,2.1696784114656715,6.862064776534585,0.126
1.5901264573298763,2.1063653352755347,2.170188056185564,6.863325493777858,0.127
1.5906900346535977,2.107771563445741,2.17157371602894,6.870424770943779,0.128
1.5911646201550411,2.113088567902002,2.1721582773315324,6.8735014785951005,0.129
1.5933531923565083,2.1138402457470593,2.176745798189787,6.878784582088403,0.13
1.5952943283821477,2.115767662915088,2.176882473276492,6.9113807512407925,0.131
1.5953896830478536,2.1176038369636228,2.1802029751810443,6.923175267382662,0.132
1.597671732055574,2.117657824637084,2.1844463628023325,6.929158271858538,0.133
1.5988772816918768,2.1185590060483475,2.185488141975209,6.932774132123772,0.134
1.5993927928904037,2.1215101600317805,2.187343551709538,6.940263185032997,0.135
1.599934573980555,2.1227846953620775,2.188845070323904,6.942735819473479,0.136
1.6020560462626467,2.1231195375010006,2.192024280408994,6.954742217160661,0.137
1.6037709007890886,2.1263183685970084,2.195146129875677,6.966150627949874,0.138
1.6052512081337746,2.1302317915437428,2.197926323409485,6.966855055011698,0.139
1.606479343679136,2.130675780489592,2.2010369533394654,6.976066832614537,0.14
1.6067043751234285,2.130906795164655,2.2024341213655467,6.979759806243594,0.141
1.606904222494154,2.1339062960647333,2.2035949362641607,6.998956078769375,0.142
1.6074557133002836,2.1347269328919363,2.2045501153400258,7.006436921265708,0.143
1.6074908846429223,2.1377000004772557,2.2060027051847237,7.011003145297123,0.144
1.6075684236403514,2.1393263172026393,2.211556969040855,7.0230425099057845,0.145
1.607945136694752,2.142456563209823,2.2131265277506404,7.046832304069652,0.146
1.6080261532689244,2.1427498953699646,2.2151294135775177,7.052617255933233,0.147
1.6088959202812607,2.143841311874853,2.216417910472217,7.059028302685302,0.148
1.6103436231561692,2.1459182701157324,2.217075879924887,7.06861562853832,0.149
1.6112206827206572,2.152304416879848,2.2216347954033897,7.080514416843539,0.15
1.611635568371148,2.155257051313388,2.221883975153212,7.08515529762775,0.151
1.6119917929964938,2.15611570633483,2.22198901846078,7.0928560903977,0.152
1.6130964322660688,2.1580391565727197,2.2221667523986675,7.095629248063427,0.153
1.613302597871107,2.1585155128979734,2.227359233434738,7.096691508461752,0.154
1.613461399939342,2.159002201226664,2.228152096364496,7.101159113589384,0.155
1.61355360629099,2.1605902487863915,2.230518479257454,7.114695828079573,0.156
1.6139344572349736,2.1613104305670583,2.2306008463191254,7.119435899798213,0.157
1.6142750410618067,2.1654526795337747,2.2306155262238057,7.120310865197698,0.158
1.6155497829044407,2.166997473392215,2.2331299480436666,7.143263580744898,0.159
1.6161160847229668,2.170590467795674,2.233449579512548,7.155599116029174,0.16
1.6168929097530016,2.171047768330894,2.233589004839258,7.15817189223472,0.161
1.620964928116169,2.171538498706338,2.2340020679808084,7.164006809404898,0.162
1.6217856690133243,2.172556782062637,2.2340917317340776,7.166548283284377,0.163
1.6228323573930885,2.172711770014095,2.236137178985779,7.190713955403194,0.164
1.6269185410009863,2.1768059251180647,2.2401593122866443,7.204936265807768,0.165
1.6270816468683655,2.1796281331908993,2.243527680036098,7.21100177274387,0.166
1.6320270124673295,2.180936699873987,2.2436673233682685,7.211502050366348,0.167
1.632696175558952,2.181723747828893,2.2451786084706065,7.218543516452475,0.168
1.634717172893768,2.1848293735980686,2.248800604908289,7.2199848210551165,0.169
1.6375588881181955,2.1928701086796725,2.250695316060754,7.233581800092541,0.17
1.6376109057584975,2.195780333424922,2.2521827566754906,7.233777340942268,0.171
1.637617703816836,2.1964999413348125,2.2524968202802977,7.237811278383737,0.172
1.6378393115186076,2.198047906633837,2.2547105571213684,7.240101672088759,0.173
1.6386138647986628,2.1989587218013615,2.255315373475938,7.24368840558466,0.174
1.6392973974443097,2.2011021668558493,2.2557349307861774,7.246343965887123,0.175
1.6394365909640356,2.203854355306391,2.2563934935145635,7.256170241262828,0.176
1.640024075151114,2.2066827740024046,2.2576932438155093,7.2580715750498594,0.177
1.641253058950106,2.2079461321387646,2.257934387623636,7.259558914298606,0.178
1.6415362979739814,2.2121803019553474,2.258485391629748,7.261537933114638,0.179
1.6427803723665912,2.2133851383846923,2.261906622116036,7.265722238020199,0.18
1.6430307783517513,2.2150410496626645,2.269532960541904,7.270282817960366,0.181
1.6441729671096543,2.2163690883958522,2.2714290389401683,7.272682378784758,0.182
1.6447475174152015,2.2166720964410045,2.2747035970395206,7.287164319480288,0.183
1.6447964913013065,2.217791952488032,2.2769741936087766,7.288138761099737,0.184
1.6452365776097793,2.217934953146366,2.280890828999772,7.2955060812422845,0.185
1.645633796004319,2.2225519314024846,2.2829886433262083,7.33464850279605,0.186
1.6472281634828323,2.2229511516324583,2.288711220056872,7.351573652562993,0.187
1.6478309985363633,2.2268365860866774,2.2927913350155587,7.352881140400699,0.188
1.647949688203462,2.2285053329292204,2.293093481648649,7.353586760131879,0.189
1.6512992329681402,2.2306843216302807,2.2975276428834284,7.377286458419944,0.19
1.6522187611086014,2.230778281898893,2.30055500683072,7.382653472936398,0.191
1.655558859227645,2.2311890099485368,2.308068860498531,7.387164150103531,0.192
1.6559279545671763,2.2316835285906804,2.308905563792027,7.402719394674301,0.193
1.656609083839972,2.2317545583341514,2.3120756380368324,7.404792752072932,0.194
1.656896267929119,2.231928916504563,2.3154343082912554,7.40949435823904,0.195
1.6569161096722562,2.232233770285352,2.3169354748519373,7.416970307195799,0.196
1.657689492558747,2.2342383432612474,2.319355506827724,7.426664745647653,0.197
1.657939237206142,2.235621688066631,2.3199452201064057,7.431148847631317,0.198
1.6579426230678294,2.245087326184758,2.3218144756690213,7.436771748196923,0.199
1.6582755418086466,2.2457809259372503,2.3221952021240866,7.445038638862281,0.2
1.659353753426088,2.246126736161589,2.322580379253605,7.449487957051296,0.201
1.659532720289273,2.2473457919690962,2.32411386652939,7.466659537900869,0.202
1.66012105240952,2.247535181243405,2.3299235423682,7.472269635319306,0.203
1.6619644880596882,2.247853132180069,2.335166362131523,7.477924051140079,0.204
1.662390869159014,2.247956357972208,2.3424435910798334,7.484368484356459,0.205
1.6629683770078638,2.249224424827066,2.343643572221046,7.489647622120253,0.206
1.663760803077592,2.2498537549067534,2.3466997045354137,7.492668863990521,0.207
1.6640979334831956,2.2515153512030484,2.3483138707679982,7.496537178349299,0.208
1.6658569983414122,2.2518130467551876,2.352055536869261,7.498035517453861,0.209
1.666123241428202,2.2521622520114066,2.356672162687754,7.502545332754669,0.21
1.6661971952707184,2.2537431047429495,2.3591740966213397,7.512611058680293,0.211
1.6665214172550158,2.2548979065107315,2.359378408413128,7.5133956980762,0.212
1.6681722766409746,2.25664628543547,2.360504896241411,7.514787753134425,0.213
1.6689649798159831,2.2586440135493158,2.3625802761879324,7.516033386309499,0.214
1.670015739605593,2.2588389889176055,2.362705036924689,7.542175065081376,0.215
1.6701228815432163,2.2666708642940696,2.366983704427879,7.54603099221367,0.216
1.671750157371782,2.2684929305945847,2.3690749108400366,7.547737498178229,0.217
1.6718260949688215,2.2695607559850095,2.3696736707716672,7.551204668490738,0.218
1.672228362162639,2.2697143380335967,2.369698798301104,7.553879172680838,0.219
1.6736368443948637,2.270796619386787,2.370253297407735,7.555991918298683,0.22
1.6741007198539135,2.2710660841292074,2.371062714282362,7.559401744335164,0.221
1.6748005908172527,2.271797412447985,2.3713247949728795,7.563427468050018,0.222
1.676663967205278,2.2732979304829426,2.372559772828026,7.591288872228073,0.223
1.6776694271704262,2.2740628051079783,2.3732468381718195,7.601530988161434,0.224
1.6780387203308371,2.280469095092638,2.3736037815470183,7.627267339610349,0.225
1.6782167046481509,2.2820055369416057,2.376108095635418,7.62795329480948,0.226
1.6782730290507992,2.2851939908529197,2.3765393877200363,7.6352682762552995,0.227
1.6790425028296143,2.2871735802606135,2.378835134685195,7.636213940854145,0.228
1.6791033760244471,2.2882396396077676,2.379347547818373,7.641237010348654,0.229
1.6795330403708633,2.288912942664359,2.383080628221956,7.6612996892721155,0.23
1.6819116669673393,2.289729866831835,2.3837506351197777,7.665661660623109,0.231
1.6845702793808883,2.2897529941841066,2.386256743301621,7.668354164250857,0.232
1.6850815379246742,2.2904208872372385,2.3866637006106037,7.670536384709197,0.233
1.6861619980342262,2.291821884000398,2.3869025194830957,7.671199494295106,0.234
1.6895893117621492,2.2928621543550847,2.388563267295541,7.674025493289518,0.235
1.6906690654477372,2.2938628181901732,2.3928352770671046,7.6793297845216095,0.236
1.6911811046060627,2.2940366679610564,2.3952654330555867,7.684409008154023,0.237
1.6913128465184384,2.294646263458698,2.3970697028964114,7.687258072238401,0.238
1.6918005421692937,2.295490020534452,2.39957253614924,7.709685645827032,0.239
1.6918937830030458,2.2962823302381836,2.401327292640759,7.718364545033331,0.24
1.6937290131682337,2.2966255898591057,2.402246213063855,7.726183271394394,0.241
1.69431648218646,2.298246110910893,2.403660821125484,7.730992429159811,0.242
1.694410532757259,2.2987026218668665,2.404839983063768,7.734927680020486,0.243
1.694578335059844,2.2997426204789746,2.4062527688190176,7.744924433714696,0.244
1.6954436788055776,2.3015143022389295,2.408784606784101,7.758629407976818,0.245
1.6978600489194924,2.3018219219243146,2.40950668019603,7.761315525149233,0.246
1.6987266467048154,2.3025260192772077,2.410379927960565,7.771431523649869,0.247
1.6993905157982556,2.3033617280589507,2.410844923068046,7.789337892432225,0.248
1.7019565458801196,2.3067532624412825,2.412069438669661,7.796068964207583,0.249
1.702142750005343,2.3072364046650113,2.4140125699743384,7.79769293208539,0.25
1.7029127626417762,2.311828972222072,2.415112325028288,7.797870775982543,0.251
1.7029429120828004,2.3130205865274296,2.4208013057471387,7.800896467823783,0.252
1.7031545807799962,2.3144704646313627,2.421177391517321,7.802069279757862,0.253
1.704369640232238,2.3181267323719146,2.421190728157309,7.804229255256474,0.254
1.705496941920817,2.318325324571732,2.421422257604852,7.814003347444859,0.255
1.7069108796502244,2.318628234563275,2.423061339060929,7.816849154626594,0.256
1.7082088034535166,2.3211667118256587,2.4253874821378365,7.826317857568368,0.257
1.7121147433885504,2.3215785914859666,2.428046772306188,7.827238087398776,0.258
1.7128241321169444,2.3227877630869718,2.428326608421528,7.8285923525458,0.259
1.714902584473103,2.3288815468755963,2.437102340664876,7.832108558638183,0.26
1.7159071438633249,2.3331714402980084,2.439226439150263,7.832520360399045,0.261
1.7169567891322697,2.335275340171324,2.439986119811669,7.832649182971852,0.262
1.7177570378405624,2.3353587807907985,2.441830442912672,7.833268389539777,0.263
1.7185763021160394,2.341171964452016,2.4458236947801004,7.843721807406107,0.264
1.719686541793513,2.3430402308271363,2.449535718170587,7.858190069342547,0.265
1.7197284418494854,2.343331149742169,2.4508276700670515,7.860366323697316,0.266
1.720210359997537,2.3465133395271587,2.452458546099958,7.863565332440049,0.267
1.722950631674609,2.347311120749183,2.4531747497896714,7.865346216122176,0.268
1.7264838991431164,2.3508423828704705,2.455637096713067,7.871625996448256,0.269
1.726836623727083,2.3528778033013165,2.456212177622543,7.872688661584367,0.27
1.726986761291594,2.3546872336927556,2.457660067460587,7.889588637714829,0.271
1.7280652326601753,2.3550575769884627,2.457836097916928,7.898263049266085,0.272
1.7296380652854968,2.355145368408853,2.459140934250976,7.898852081415207,0.273
1.730397970041547,2.355990976902883,2.4594847622723903,7.9000174921747295,0.274
1.730417711433018,2.3565587983610814,2.461197251478024,7.912604123276238,0.275
1.731618024396803,2.3580858425601186,2.4615365045676723,7.913280349649156,0.276
1.73216689671432,2.3583462059963285,2.462371603830826,7.924837861739007,0.277
1.735099108763755,2.3583803254084597,2.464712674556853,7.949123995586685,0.278
1.7354371191192466,2.3589165336271636,2.473927991937217,7.957482003071451,0.279
1.7384928359900802,2.362523668641508,2.4741914559400184,7.960351178185307,0.28
1.73927776184855,2.365150501005772,2.474251449425926,7.974582115377177,0.281
1.7406292920468092,2.3659691444089095,2.479786814881224,7.981542040115159,0.282
1.7409367205744717,2.3683948805399355,2.4811560394314984,7.997842688542335,0.283
1.7434946843598431,2.3704498318365386,2.481202920151395,7.9995250685348,0.284
1.744164866382368,2.374024877440723,2.481257759612155,8.004977472340599,0.285
1.7446521786049554,2.376100503108301,2.4826551315214647,8.00541761798726,0.286
1.7447899506778932,2.378820357378421,2.482794436755156,8.010219987684712,0.287
1.7526598807764562,2.381832738027179,2.484432278140713,8.015690016294815,0.288
1.7526720532677769,2.3831879657736077,2.484574742325265,8.021141117841754,0.289
1.7542712087780918,2.383384435490466,2.4855003285624115,8.028867298129537,0.29
1.7550440649953074,2.385686080671531,2.4868610631253683,8.063774695117553,0.291
1.759271863670574,2.3862772773092096,2.495179344528185,8.063898711185981,0.292
1.7597212299155804,2.3867086468677163,2.4952800811531457,8.073719552621421,0.293
1.7599075085097566,2.387446443163168,2.495389368119049,8.078703533642976,0.294
1.7633219981050876,2.388801187276568,2.5013889965009013,8.081542164511959,0.295
1.7635558929127726,2.3888907467713483,2.5039210422266533,8.088194834811967,0.296
1.7637355170701516,2.3896969903587673,2.505153550029931,8.089484041311369,0.297
1.7642763461747029,2.3908699851117374,2.508025516136809,8.109999453127799,0.298
1.7652048955894069,2.3944993584872294,2.5100229277109545,8.111136021380197,0.299
1.7655417926180517,2.395541502858099,2.513433840110463,8.147791642067912,0.3
1.7658986424707963,2.3958063243641203,2.5161221572479926,8.14853161913284,0.301
1.766943697559436,2.3978458858432834,2.516802067467716,8.155988402386042,0.302
1.769018184022351,2.398526672364064,2.517587593630709,8.169492293121463,0.303
1.7704136271571889,2.4002889908349974,2.51955563547658,8.171042671113183,0.304
1.772519898911979,2.403643567918284,2.521654686703341,8.178851906441603,0.305
1.773450036917744,2.4050555352261966,2.5231684048802143,8.192613905504814,0.306
1.7751863645656538,2.407402719525734,2.524000508032576,8.19756737657329,0.307
1.7753668563496832,2.4105952598081934,2.525787020551656,8.209613530173476,0.308
1.7764903411475643,2.4124057433731134,2.5265971821874262,8.224026507775106,0.309
1.7771053685235214,2.4131018983141503,2.5270762477049624,8.224399215681693,0.31
1.7791686339341173,2.4146538924139924,2.531383836711204,8.227428395696592,0.311
1.7794134548669296,2.4245895098996355,2.534711758205706,8.240357772368121,0.312
1.780025469380258,2.427415575442752,2.537443744987837,8.248762406055873,0.313
1.7802625806545065,2.4300359343753875,2.537664947189982,8.256011041951778,0.314
1.782196873712259,2.4329017204454115,2.5402711725043923,8.264011317760898,0.315
1.7837731006739714,2.4343833330316254,2.5438113754338376,8.268357234603563,0.316
1.7851038657731162,2.4434176910425163,2.547300628730154,8.269868883055738,0.317
1.7859019124654518,2.4485170174643756,2.5508400658316246,8.27213551259498,0.318
1.787398732544561,2.452780762224718,2.55202440191558,8.275755358515175,0.319
1.7875060923595212,2.4536401655306634,2.5526825141569254,8.279537675612993,0.32
1.7894530080474744,2.45704876398276,2.553290735717704,8.28982697861416,0.321
1.7900662287123774,2.4589070414065777,2.556804492436369,8.29503439288367,0.322
1.7901905140398409,2.4619011573365532,2.558041421137854,8.296525799904899,0.323
1.7910164936515454,2.4619558140611773,2.564376968383583,8.299858864155254,0.324
1.7912425994630996,2.463345640889665,2.565464032826845,8.300385299790547,0.325
1.7920990052649164,2.465458673531181,2.5666145940787883,8.301929122641768,0.326
1.7929896727739485,2.4654902495333735,2.570836665182762,8.303317409895486,0.327
1.7957033753551703,2.465903172256004,2.575079420912365,8.304347380813976,0.328
1.7963818742989748,2.4677657578328978,2.5794175544677422,8.32324062968689,0.329
1.7966550882230323,2.467853519854088,2.581569866761321,8.323603776948813,0.33
1.798051950816856,2.475644725669235,2.5833500720958247,8.338208378214384,0.331
1.7983629941290082,2.476035336908775,2.5918773528393197,8.339755698550716,0.332
1.8006138857138716,2.48001871105483,2.59381120585342,8.347526609213588,0.333
1.8009671503019715,2.4802432882832846,2.6009001675569525,8.355403784064976,0.334
1.801772350749545,2.484810056521752,2.60105835431676,8.35844057240184,0.335
1.8026488257315023,2.4856207438839792,2.6026966255519866,8.359183027893295,0.336
1.8036135158400304,2.486294384661228,2.604160715758188,8.360662868837894,0.337
1.803779590811412,2.488952842211977,2.609093583049105,8.364220713990665,0.338
1.8039373867916768,2.4898842158949064,2.60926325111646,8.386122583728639,0.339
1.804797319428533,2.490297572464699,2.609515507380757,8.386970554310675,0.34
1.804927639323615,2.4912832484705687,2.6095442582214865,8.39555320159566,0.341
1.807512772436329,2.496755904591165,2.6225295369320456,8.398182210367844,0.342
1.8075187366086456,2.4990523132923483,2.623170877314349,8.4189307619743,0.343
1.8104335257495137,2.499225452112965,2.6258180004641782,8.424424396218097,0.344
1.8122115007736053,2.4995131923397267,2.627164738746393,8.426374307347341,0.345
1.814087447865985,2.5001437562819664,2.6305783563471343,8.428834500452759,0.346
1.8144035809206929,2.5011190832357055,2.634641278538767,8.439661193953485,0.347
1.815007328604867,2.5013187931716856,2.6350573890402007,8.456590254920311,0.348
1.8154715106472823,2.5018022076279474,2.641675608925826,8.474127823436364,0.349
1.8156261989361304,2.5038888671934134,2.6434245750188974,8.485697967291056,0.35
1.8175465563678403,2.5052859054283405,2.6502036036531744,8.485934950130703,0.351
1.8175857066402503,2.5066616811947666,2.6522768157939978,8.494227907323234,0.352
1.8193293114192903,2.507967501037534,2.65299031577866,8.49795966650118,0.353
1.819562091684116,2.5081003245294906,2.653080045208734,8.50191849347648,0.354
1.820639300890258,2.5090239005735224,2.656832550268258,8.507483292670894,0.355
1.8212587569198757,2.5155992771408444,2.658540593153456,8.51357750064169,0.356
1.8240119130548984,2.5196575732275814,2.6600569522471944,8.51933749815651,0.357
1.8242633284237488,2.5210466629929145,2.660140555389104,8.542689885056838,0.358
1.8246746405387384,2.522974757543062,2.660229663074282,8.561239791424004,0.359
1.8247325169311976,2.530908449944385,2.6611110388666463,8.563252885256555,0.36
1.824765572683403,2.5312418269849575,2.667649240597094,8.566306321889508,0.361
1.824793049219404,2.5317141657563047,2.668205724001546,8.56961727553664,0.362
1.8258633431430555,2.531789267584759,2.6727571210439125,8.587679502464699,0.363
1.8266972855234007,2.532344103061681,2.675450463147361,8.592744224958658,0.364
1.827744360735087,2.533493886850089,2.6782257167652266,8.593703985415694,0.365
1.827787131692581,2.5351458715485924,2.6800818474893897,8.59965202549659,0.366
1.8278029936234288,2.5377772926241926,2.6852394834239988,8.601822573969546,0.367
1.8288592780984845,2.539595882708961,2.6885366688031485,8.607818268921742,0.368
1.829906221897064,2.5449935255788483,2.688596160832434,8.611142689812572,0.369
1.8307864665212727,2.5460207605736773,2.6910765136578183,8.618434451987623,0.37
1.831743391767199,2.549087604076557,2.691724015326028,8.622171493161849,0.371
1.8319323352376211,2.5603935388983996,2.696133590515555,8.62278587962309,0.372
1.832061085837315,2.5627589626255785,2.6968956381112754,8.625498365220196,0.373
1.8321889575971917,2.5630566491656785,2.6998206048590934,8.63265093306912,0.374
1.834719765392784,2.564084113818679,2.702022142759797,8.636350377504733,0.375
1.834784055489965,2.565312096912868,2.7024573919286143,8.643767214669834,0.376
1.8349233832286085,2.56661860134898,2.7024924226621883,8.659270614478825,0.377
1.8352986271926528,2.572916695149121,2.704785155334852,8.660061987193728,0.378
1.8355498063196445,2.5741815717651573,2.7057449617335334,8.663798781357043,0.379
1.835947185259638,2.5747357567479447,2.707150100968612,8.666674722769736,0.38
1.8368532179834864,2.575231606476276,2.708263110705458,8.666992168708727,0.381
1.8383597603962956,2.577917526975717,2.7110622804038798,8.682590022110153,0.382
1.83949501701772,2.5792859218272017,2.7119997803545264,8.691597040930741,0.383
1.839852402848668,2.579476181642108,2.7166963270152893,8.692835537876054,0.384
1.8421815751981572,2.5875654008309743,2.717182212654205,8.710915027440892,0.385
1.8422404788215143,2.5877993070615455,2.7186159561239567,8.732485257622987,0.386
1.8428243196200216,2.588450507407342,2.719005837600281,8.742793502639767,0.387
1.846749175489879,2.589259310317547,2.7235331775575964,8.747821247331348,0.388
1.848331711500657,2.590168090467573,2.7240724215867846,8.75667909102504,0.389
1.8483790862032083,2.5905237429838657,2.7254796205511163,8.76684395083809,0.39
1.849166429339713,2.594183411022169,2.727596124000226,8.769022599413823,0.391
1.849578135960916,2.5943999208407074,2.728946566863571,8.775819680665267,0.392
1.8504163298330287,2.596258136097552,2.7315073692723484,8.790532547233715,0.393
1.85114192831986,2.596494781794523,2.734107780853786,8.800239199446018,0.394
1.852403609856946,2.5987601678923964,2.735149763091439,8.800364823183761,0.395
1.852607735296173,2.6051189352377375,2.7372565712587336,8.81214015125955,0.396
1.853648399100057,2.6071692833013116,2.7406525558049672,8.819339033225155,0.397
1.8552401620980408,2.609403010565808,2.741888858822319,8.85619649168573,0.398
1.8563179619031736,2.609799515830063,2.741985832442455,8.88130356916659,0.399
1.8599748994513088,2.6112729807333226,2.7444470260307505,8.890664542940112,0.4
1.8612621360685784,2.6135151639176692,2.7447595749146787,8.892466311243783,0.401
1.861395377455308,2.614953076813835,2.747460394082994,8.901029688446673,0.402
1.863625788786939,2.615089127286876,2.755802962374969,8.906795464755481,0.403
1.8639129472300664,2.6153051313766733,2.756805991680873,8.909159223105142,0.404
1.8664828327602103,2.6156873049831417,2.7586909709773937,8.925708388165413,0.405
1.8673068402010409,2.618906744947333,2.761122135983805,8.942158233880381,0.406
1.86761202136087,2.619965149352926,2.764689536312368,8.943668367367126,0.407
1.8679360540919103,2.6202784880238292,2.764732517542405,8.947907369044762,0.408
1.8682032797008696,2.6223043113120723,2.765723015560263,8.951736121381256,0.409
1.8704768035269823,2.6239085374923103,2.766288531620199,8.954599189142021,0.41
1.8725178928127264,2.6248768247518615,2.7751230832452825,8.958564488193751,0.411
1.872561962341099,2.629488037317648,2.775854007163736,8.961562204167167,0.412
1.8729412105946728,2.6296155312210545,2.7770567519883382,8.96383900128482,0.413
1.875668651423533,2.6310444830258057,2.778134944966106,8.980885304455853,0.414
1.8804202454084904,2.632087415795196,2.779924419810902,8.989697293302529,0.415
1.8822435587997235,2.632350322661305,2.7809439983519324,9.006711306809773,0.416
1.8834195809445335,2.6365587499181027,2.781057063928005,9.008329823910223,0.417
1.8861887899146728,2.6368879878181226,2.782373772705224,9.0148331115776,0.418
1.886392801067688,2.636908663557245,2.7842291944590807,9.022673836728798,0.419
1.8926876429814383,2.636981207949943,2.7849337505317684,9.024017469886228,0.42
1.8931425010247744,2.6380413076923563,2.786057040086943,9.028467949439998,0.421
1.8943618513517264,2.642120305420978,2.788164685599656,9.032263255993785,0.422
1.8944115571881288,2.642593860776615,2.7888293733216187,9.037429223602327,0.423
1.8944940404464796,2.6464063779829274,2.7906266418538017,9.037531540203426,0.424
1.8950266197696068,2.64705610578176,2.797116837568808,9.045471784421858,0.425
1.8961667090128016,2.648204280137602,2.799653177628328,9.055133717353051,0.426
1.8982384523484312,2.651012428142102,2.8007417845201554,9.055628206495523,0.427
1.900738125991311,2.6523997006025635,2.8025366471990787,9.055825264681197,0.428
1.9027033829417803,2.6606141801006804,2.8036522654301272,9.068022834571844,0.429
1.9042123454026385,2.669029698309712,2.8051281301674003,9.071170826714724,0.43
1.905853426009744,2.669177834314136,2.808060093861617,9.081559058215488,0.431
1.9062736539606944,2.6706803338404104,2.811674056708604,9.082658492705338,0.432
1.9064457027190864,2.672215390192651,2.8171984509951984,9.08756704138046,0.433
1.909181724681728,2.6736143026215693,2.818598465058826,9.091069215705172,0.434
1.910844479616548,2.6737537637402364,2.818677287775835,9.09283896913466,0.435
1.9113597449752984,2.6751261854676223,2.819432520520868,9.100661979542462,0.436
1.9159813427520085,2.67620459414896,2.8280236940366223,9.103427882603263,0.437
1.918008497357573,2.6783680105717567,2.8288329409276,9.106395361134531,0.438
1.9183340751338644,2.68315834079363,2.833555045823563,9.109322856561452,0.439
1.9194857991190095,2.683407166779299,2.8364622241810773,9.11237180451829,0.44
1.9202104493397192,2.6876410883543786,2.8444635965287635,9.120156879618513,0.441
1.92068181381072,2.6894329420378194,2.8460987753014964,9.153908568595284,0.442
1.922234726709666,2.690812020842145,2.8469130115326555,9.15394311744592,0.443
1.9236662444606183,2.6950927366684683,2.848450385416722,9.158457200672704,0.444
1.924237891930869,2.6971876081460304,2.849502438948305,9.162403336007626,0.445
1.925149938667976,2.702509248481688,2.849835420072361,9.17002762329393,0.446
1.9256454857366547,2.703169883128009,2.853151748496044,9.192522783186584,0.447
1.927539377600276,2.704984056054347,2.854857891465384,9.194192731906336,0.448
1.9316732441667743,2.7076475018422,2.855543402903653,9.194306005719914,0.449
1.9335979658686355,2.707685770693224,2.859361560612553,9.195513052271242,0.45
1.935225568448245,2.709495840494609,2.866549279856811,9.19684735676288,0.451
1.938492037586532,2.720330634881451,2.86966213281578,9.19914913105464,0.452
1.9391987435795368,2.7208807992308004,2.8743475024480376,9.207581815640712,0.453
1.939662783314664,2.721489386901675,2.879269836877703,9.213471401825378,0.454
1.9397159624885432,2.7222729632822293,2.884480478197979,9.2360506088285,0.455
1.9412658346293743,2.7224316512611817,2.8853638390001843,9.246289790353895,0.456
1.9421734239182356,2.72459387714159,2.887356698819542,9.258063924842114,0.457
1.9431243247483527,2.7263005955099735,2.8878073431739693,9.27507219701974,0.458
1.9432826471774252,2.727772120170835,2.8886826266709846,9.27885169238551,0.459
1.9450477460314728,2.72956714500023,2.889483570767335,9.28776382411542,0.46
1.9483487508182653,2.731592418039303,2.895539437993591,9.33062265020966,0.461
1.9506848511735728,2.7344825999264235,2.895991628473808,9.332283390890844,0.462
1.9516030489979967,2.7375400249805693,2.8970231728574625,9.33873190966055,0.463
1.9518017130532923,2.7379126831716363,2.898050963509509,9.353157990905366,0.464
1.953360745585768,2.7425829060713243,2.900083399348777,9.353288298380392,0.465
1.9535191769569265,2.7447308118921474,2.900933254145828,9.38460560491218,0.466
1.954999616190366,2.744942804648381,2.9194906470931747,9.385066275706375,0.467
1.958459962660961,2.7487859010225004,2.9201502105341004,9.40410411882617,0.468
1.959945606521164,2.7509438058649036,2.923500192401308,9.41606288750421,0.469
1.9607198826451155,2.752143387536535,2.9264280678016448,9.420937339137383,0.47
1.9610253132130089,2.752487406080396,2.929121901627595,9.426416644076037,0.471
1.961050438387968,2.7529648948171035,2.931405996695533,9.435333372184484,0.472
1.9612105562810516,2.7541871541534344,2.932355182923418,9.44003833148405,0.473
1.961657565195523,2.7571429568654784,2.9328677506161416,9.454128521646526,0.474
1.9658440512159707,2.758942353132143,2.933823410667769,9.463728041312688,0.475
1.9664472408052056,2.760165557849433,2.9365478647139858,9.479754214451624,0.476
1.9683644568359528,2.7609762290143136,2.947652298237525,9.482685328720155,0.477
1.968530838371812,2.7612901608309253,2.9480230373346896,9.49071336725324,0.478
1.9705360627181887,2.7654839038650416,2.9535977782627114,9.493995172261387,0.479
1.970584604320609,2.7658911058524223,2.9575543804551345,9.49836212063265,0.48
1.980044687573896,2.76656171133545,2.957993081679432,9.503425898676202,0.481
1.981778448458415,2.767574983266368,2.959775996767142,9.504933239594788,0.482
1.9839370616489869,2.7745406948333042,2.961036830147338,9.509156500577902,0.483
1.984739200680493,2.777516824640504,2.961052418834728,9.553610581518802,0.484
1.9858118683888344,2.7775539336304043,2.963160405175574,9.579608035750708,0.485
1.9866844489645452,2.778041447323945,2.9648254399446863,9.587129597142644,0.486
1.986725961479839,2.7797860332216144,2.967197967729093,9.589853834352404,0.487
1.9877123120251732,2.784901827461957,2.967458224835774,9.590854542207715,0.488
1.9880303261259769,2.7862860053626886,2.9682819410412717,9.591256500839556,0.489
1.988616433624225,2.7883854964092065,2.968384585656464,9.596336266126649,0.49
1.989031716545008,2.7896136605520336,2.968666059119636,9.605183790063958,0.491
1.9892758051594144,2.7983129959159663,2.969374201595265,9.608352127275936,0.492
1.989739667280178,2.801346947810686,2.969776260922631,9.61491546838431,0.493
1.9909084206784688,2.814119956211808,2.9698134077319622,9.61695325474118,0.494
1.994690018606832,2.8242812753848274,2.970159297282033,9.625330299719693,0.495
2.00425034344457,2.824652789640888,2.9812921276282567,9.630494850687144,0.496
2.0045242344570244,2.824914472237139,2.9860185260113763,9.64984873386677,0.497
2.004699575559944,2.8257513152403697,2.986973206489403,9.658854909741285,0.498
2.00483077750624,2.8347665237845474,2.989563776079769,9.658945014637158,0.499
2.0074158652302563,2.8359293684184754,2.989575035210941,9.659859268234904,0.5
2.008618892793269,2.839752451471065,2.9899241729020547,9.6626091630304,0.501
2.0086447821349416,2.8403514802155256,2.990776646937118,9.679329671112203,0.502
2.0105690663499267,2.8418012700126156,2.991269236584924,9.687911893679503,0.503
2.0108477467018857,2.842111088531868,2.993350590225328,9.68923690124935,0.504
2.0126986021627777,2.8428142734770616,2.9934279648740665,9.700164796455535,0.505
2.013694381224141,2.8439774086979512,2.9934760336475907,9.703031293435677,0.506
2.015049932184143,2.844956868204746,2.9960242544533973,9.705871856208194,0.507
2.01533880457435,2.8467506565687413,2.9979791791603985,9.714607156965489,0.508
2.015984659112736,2.8494075809135664,3.0028894880563946,9.738043580538376,0.509
2.020804403149129,2.852444468628284,3.0034790653733414,9.747933971938906,0.51
2.021749784540291,2.8526178247713316,3.006392836019172,9.758940073616088,0.511
2.022229215387725,2.858832817852532,3.007899222712505,9.761293330333014,0.512
2.0257701299997413,2.8644003764888337,3.0085291255724336,9.76429025593917,0.513
2.02578658918623,2.865499104007414,3.0100878364660857,9.771303366552,0.514
2.0294719453674204,2.8657080720271404,3.012553719903436,9.772126349376316,0.515
2.029703689558056,2.8699804286102473,3.0127160974898213,9.787066594530632,0.516
2.02972817230911,2.870723033569997,3.012789557429708,9.789732439781242,0.517
2.030349292302153,2.87282542671207,3.0132549286007757,9.791264389398162,0.518
2.031499204123944,2.874547175561865,3.0159620361371653,9.794749468098912,0.519
2.032799013624049,2.877310839526891,3.0164315292907973,9.797635002637014,0.52
2.032954641435909,2.880423231157048,3.017596805293309,9.799406462718792,0.521
2.0334468631215348,2.8846214283028155,3.018018165234043,9.80171169394813,0.522
2.03579044021661,2.8852073324104297,3.019230201461351,9.808897672169335,0.523
2.038015765044769,2.889849059320475,3.019697471839418,9.820887422385615,0.524
2.0391956000197844,2.8905670880527214,3.0289262539565724,9.825700041245382,0.525
2.0400154030464326,2.8918281956126908,3.0372824461528785,9.84825038217594,0.526
2.041071847145237,2.8927814203735496,3.041937432079976,9.872628871213063,0.527
2.0424772101826614,2.893491021315203,3.0422684902144512,9.873233836508,0.528
2.042571292736237,2.9009349949363434,3.043496149985259,9.87689622794278,0.529
2.0431630603943693,2.901340476178624,3.046878316458524,9.8879832527399,0.53
2.0442216280755434,2.9029897257770894,3.049754521863176,9.888575206717094,0.531
2.045071626196008,2.9030884636675536,3.04981058937574,9.889126769696864,0.532
2.050074465606317,2.9035101007830635,3.0498972134427254,9.896785744600638,0.533
2.052001959128272,2.903866441033329,3.055413565016952,9.899464431502784,0.534
2.0538786191485885,2.9046864699666006,3.062256242444709,9.927516361626962,0.535
2.0619558468253385,2.9089741268368643,3.0701030760732357,9.935279091464473,0.536
2.062860674313132,2.9107454416393157,3.0762048519962666,9.935889147082255,0.537
2.0641359028087094,2.910946389698154,3.0868318930221044,9.942779401750512,0.538
2.06425202938393,2.911617267194546,3.0869986465303425,9.94541237128466,0.539
2.064738968441846,2.9127188874567334,3.087335442051981,9.946146900585468,0.54
2.0671157910901687,2.9175615179469574,3.092004837427748,9.95458832550106,0.541
2.068963546043339,2.918841315125785,3.0921502590833088,9.95982769400231,0.542
2.069209788623686,2.9191030248027032,3.096089170779334,9.99150508097563,0.543
2.0706959695762177,2.9244079117232356,3.096152201188943,9.992590787478465,0.544
2.0725701936659955,2.9282846065991044,3.09786046354591,9.995251429659952,0.545
2.0736346561720045,2.934012727603913,3.098465190742585,10.0000455386615,0.546
2.075218011736068,2.934781185717341,3.104896731998784,10.0054751714287,0.547
2.076559618227442,2.937187064425429,3.1053155078021764,10.01370863720694,0.548
2.0771036833598555,2.944666296836169,3.115766639091426,10.014413950673696,0.549
2.077425562586801,2.9454481778648938,3.1179904798778817,10.02516030050598,0.55
2.0779205084614496,2.9470950440284263,3.1180082856759546,10.025379496772578,0.551
2.079385510175412,2.9490303084741267,3.118661236955166,10.035395645396823,0.552
2.08157405674212,2.950403233164797,3.1204791550336277,10.041827922801094,0.553
2.0831018306777693,2.951316861218789,3.1232424978842914,10.04401964731211,0.554
2.084652605025978,2.9532026287285715,3.124244547172148,10.07589366058735,0.555
2.086746732661145,2.9538235128775256,3.124683832883905,10.092395741893558,0.556
2.086828177653444,2.9586020156558726,3.1252044468937097,10.095335550738788,0.557
2.0874662341349217,2.9598639956767365,3.127256017147177,10.103092570213182,0.558
2.088002913753624,2.9678719004305574,3.1324587354819853,10.107632681514644,0.559
2.092621225349947,2.9680629799492007,3.1345709600262857,10.142396613054103,0.56
2.095040074636871,2.968583062249213,3.140326984860254,10.155679524354907,0.561
2.0952956825715665,2.9692963966387698,3.141293156847985,10.15778245957015,0.562
2.095647651747324,2.9698555613671513,3.148666426087071,10.158728155432836,0.563
2.1008233570712003,2.97217355772688,3.1493593995411544,10.171774342524769,0.564
2.1045462608361127,2.9741357714565706,3.1495691548791256,10.182531857543998,0.565
2.1047486507760444,2.9783150588844602,3.153632615993515,10.217489298425916,0.566
2.1070741564509703,2.979449911249766,3.1553495641842253,10.22263921544477,0.567
2.107569366237896,2.9798813371627704,3.157652510075942,10.23179605360961,0.568
2.1121312229084857,2.980719226865712,3.157777527522379,10.26204012622495,0.569
2.114446808224205,2.9809181840135506,3.1608729835589155,10.2741052802996,0.57
2.114496368966035,2.9823762109856897,3.1614650593886133,10.27900569547756,0.571
2.1152827707680317,2.9866273051696783,3.162564429865081,10.28033822288413,0.572
2.116873432556573,2.9957817694449043,3.163530948153789,10.284054626361964,0.573
2.11785512140446,2.996416686517454,3.169336148373369,10.286302781091708,0.574
2.120154420932989,2.9982885190386437,3.1695896872604297,10.293899665932964,0.575
2.1205471343938664,3.003510979100611,3.170422643433147,10.318495747395014,0.576
2.123500958477904,3.0042652148309026,3.17185941665565,10.324281498270892,0.577
2.130465362349421,3.0079048383529603,3.172444223785883,10.327336810209603,0.578
2.133166031396782,3.008227447534503,3.175555398833521,10.327426053035284,0.579
2.134046364001012,3.0098624981213327,3.1759037561875205,10.359015822590605,0.58
2.134252429433946,3.0139484527666403,3.1822876363569623,10.3753913163162,0.581
2.1355026422200174,3.0151060050388576,3.1860150767379523,10.391608901935836,0.582
2.1362635748875536,3.0192243155132545,3.1871674063645017,10.430629203109966,0.583
2.1399598916625022,3.019797160373961,3.190047405015737,10.43866104005206,0.584
2.1409242752827007,3.023460882407603,3.194979845758963,10.452717961423184,0.585
2.1455977857976727,3.0242290782215084,3.195072473815976,10.455588464123188,0.586
2.147289394360557,3.0332086604851334,3.1959676289204357,10.45962319976373,0.587
2.1496596697993,3.036762429676401,3.196762192303852,10.46470797462008,0.588
2.1506224584421645,3.039020990387567,3.196815318122038,10.471687334676457,0.589
2.1510895793719937,3.0392294606765797,3.197700235951102,10.490267477351718,0.59
2.152724904576777,3.043056946636831,3.1992206057938577,10.493226511453996,0.591
2.1539351040883017,3.049349571894163,3.20068729176111,10.493611940112412,0.592
2.154223038923079,3.049613243767906,3.204477095854779,10.494053719334692,0.593
2.155056974397365,3.0512282469254415,3.206709554744193,10.495141498270634,0.594
2.157836668846389,3.059405073578234,3.2082061557636243,10.496271357265922,0.595
2.1579782406127626,3.0638839608665394,3.214900274939506,10.556345927211012,0.596
2.1594241855656278,3.0649270554119594,3.2158157538661385,10.556612385691343,0.597
2.165227112223673,3.065114430485227,3.2284441724069324,10.583309341400076,0.598
2.165957867076441,3.0698837762827287,3.230646450563373,10.58529986688653,0.599
2.169868429255558,3.072502293337346,3.234459995591865,10.58545546801232,0.6
2.171890834411268,3.073331924799167,3.236418659256966,10.586374047751436,0.601
2.1746041000232545,3.077080454496516,3.2394240587350627,10.602899922549836,0.602
2.1753995551952627,3.080864197893748,3.243717765405084,10.61952815453222,0.603
2.1835092155966698,3.08383586795055,3.2440523706249462,10.6501186541348,0.604
2.185623199426441,3.088859343452274,3.2451981661250486,10.651591205986463,0.605
2.190345657337918,3.098810747731045,3.25558337398221,10.652485341560368,0.606
2.191127984671528,3.0988888198632494,3.255865554366953,10.654274309376726,0.607
2.196177017272482,3.1011586397593476,3.2601624002402376,10.685739044243968,0.608
2.196313566289554,3.104836835556696,3.2653008878295946,10.689596403943758,0.609
2.196464278416886,3.1048987843876352,3.2707341790232705,10.693964635749252,0.61
2.1972074302422437,3.1066579730603086,3.271728447572464,10.71745451499297,0.611
2.1978235894994484,3.1068737970558864,3.273455941945079,10.73457190611694,0.612
2.1990076464488526,3.106950110908824,3.27973808410097,10.74129895499846,0.613
2.199302880918855,3.1139166667920213,3.282166872930645,10.74374060532449,0.614
2.200025977828569,3.118413680922803,3.283886438366395,10.749759346222506,0.615
2.2006605251988645,3.119837348047724,3.294300632023096,10.750029728016251,0.616
2.201493237016909,3.120130346130759,3.2944483715270447,10.761152909320778,0.617
2.2093629574194056,3.1239811826714887,3.2948545377194765,10.76626025845341,0.618
2.21015464717354,3.1278832667494787,3.306178294667001,10.789270180767376,0.619
2.2115259047975537,3.134178969905186,3.3067547210795927,10.795940504178644,0.62
2.213125477203345,3.134315040690529,3.308994486043466,10.806921634479714,0.621
2.2136444556031663,3.1363457716499865,3.317032415551276,10.82600440503121,0.622
2.213779623361904,3.1368718160673303,3.3193907670443226,10.828066915853343,0.623
2.213871285514368,3.1386921086495185,3.3225112679015347,10.832025545538814,0.624
2.216322884559222,3.1421132395055595,3.3264674175348907,10.839124380712216,0.625
2.21688593194619,3.1485275786867417,3.329715681789628,10.84859845801556,0.626
2.218241298949036,3.149491111957106,3.332584656777845,10.854071498071002,0.627
2.218921463380225,3.1503136093038164,3.3344200493603853,10.887241921441507,0.628
2.225584489416476,3.1506800533106207,3.337726058919834,10.891463594247549,0.629
2.2300032446390188,3.1512929689455134,3.342051273499837,10.902966487524925,0.63
2.233530711261364,3.151488725537769,3.343087771248816,10.915048665570376,0.631
2.234309420027808,3.1534696649366123,3.348181851713278,10.920553121586805,0.632
2.2368625827607254,3.1573519003883015,3.3594869003645265,10.921042786870816,0.633
2.241001665267625,3.158032040167583,3.360539953802902,10.930488626475128,0.634
2.2428327208055365,3.1613517566780716,3.360966714805313,10.93763762584716,0.635
2.242956880364046,3.170072074305606,3.3699348723349813,10.940623431103434,0.636
2.2465951444539165,3.1822417432930186,3.3734836883895585,10.946954584349362,0.637
2.24669251378891,3.189359878061727,3.3759119472141434,10.946998753505577,0.638
2.2502050234867665,3.1909391864275096,3.37928682223372,10.952762263805456,0.639
2.2521844792397383,3.1991820878947954,3.386383567162848,10.9683284578254,0.64
2.252924069576497,3.200941530473001,3.387252714652335,10.971506272617802,0.641
2.2568167245655224,3.202104732662248,3.38757628978019,10.984047876266828,0.642
2.257186913209989,3.2059436120533644,3.3879255689501884,10.990076794387027,0.643
2.263896538210852,3.208397954817068,3.3903582733535305,10.99847595296001,0.644
2.26774495311065,3.2130138087397726,3.395597536298938,11.015784990912405,0.645
2.270747381608033,3.217169460999082,3.4018211024501275,11.037506077613692,0.646
2.2709622258882773,3.219114571742379,3.4155093009680364,11.068896896572811,0.647
2.2716248516426045,3.220921305644311,3.415536170660852,11.138492222579622,0.648
2.280048006097986,3.2217266622351173,3.4167545877667664,11.14779823507749,0.649
2.2827075163313726,3.2266313609852233,3.416924272894424,11.158585547564446,0.65
2.2829536207862007,3.2297256858156604,3.421413317112158,11.15927430734596,0.651
2.2841759589308714,3.229782792297394,3.428645864813169,11.16398510298438,0.652
2.2850083609473835,3.23288486500359,3.4316401809322103,11.170725485148882,0.653
2.287913253282195,3.2367183759312854,3.434153153104746,11.204712514953174,0.654
2.297000022487525,3.2398079950032526,3.4565891429577023,11.207049649735744,0.655
2.298824011037526,3.2412259331489213,3.4635713765886686,11.221676238118947,0.656
2.299242775884415,3.2520757298026903,3.463814732607335,11.252412309669232,0.657
2.300382992253588,3.2536250978222774,3.470089845265385,11.25292485559339,0.658
2.3015692557915832,3.2644481508526795,3.473009408419682,11.266501344248224,0.659
2.30182786308679,3.271505220277553,3.47586315209099,11.281340793497304,0.66
2.3024066712859166,3.2722883795536477,3.4774821986904776,11.287479046381575,0.661
2.3038893199268147,3.2753843470686235,3.4810574017336657,11.288310350366212,0.662
2.305765500587693,3.2787656894438832,3.4878128113278857,11.289193825055255,0.663
2.311322253583336,3.279302881225707,3.4883509004034123,11.302338506449578,0.664
2.3122718805428977,3.2871834867262404,3.4897179144688524,11.306124704164075,0.665
2.3133025277820405,3.288393243923289,3.4906430364411234,11.31912697022537,0.666
2.317056221337082,3.2900392970024295,3.495650723199752,11.324733420582318,0.667
2.3172664671991057,3.290780958084897,3.496275819094776,11.339826227390454,0.668
2.3198410113503662,3.294867450654985,3.500598549242769,11.347353343272337,0.669
2.324584537909941,3.3004340209130136,3.503280159310237,11.351132299133916,0.67
2.327985289955439,3.300687408103252,3.505613358135907,11.354694530561078,0.671
2.3344810772729017,3.3012228716915506,3.5088131059355163,11.381682055739242,0.672
2.334637988058428,3.303930663228521,3.51712039823284,11.40845999174278,0.673
2.335350409212982,3.3040452461495433,3.5222958583015838,11.430680062259636,0.674
2.3394339202765826,3.3045451843668885,3.52875361928042,11.432854360345615,0.675
2.342346565183888,3.3048451498665923,3.536027491591329,11.471889392275516,0.676
2.343844416011908,3.308666270890225,3.548316044975041,11.474934105604763,0.677
2.343982260675207,3.311852251773353,3.55589048516228,11.501059529257976,0.678
2.346610712756655,3.3128488326992116,3.563778351003256,11.508017142811276,0.679
2.349603328263261,3.314342083792409,3.565031658738478,11.528067794482473,0.68
2.354265344167764,3.3184439418762177,3.565454656046184,11.531912371264744,0.681
2.355715355341089,3.3211829435871287,3.5739052317936304,11.547945968355716,0.682
2.360346533180635,3.323874206306968,3.579201596647188,11.564285527414546,0.683
2.3608554483044912,3.3290528818641207,3.585431906792709,11.586648387597576,0.684
2.368614376023831,3.3320785826885406,3.604161906051541,11.601220424412109,0.685
2.3694895723944907,3.3460179618775796,3.607056330915184,11.603359389152724,0.686
2.37531768532909,3.3545210622924446,3.608881120411117,11.61713981435399,0.687
2.380004453431789,3.3559219429086067,3.609169657455116,11.65466615862656,0.688
2.381076019257226,3.3568281435195906,3.611193374142173,11.660736241545797,0.689
2.3837754331978824,3.364043454056606,3.6155558496127527,11.688572235725957,0.69
2.3842053546569453,3.364626407567325,3.618480297219372,11.710492168207027,0.691
2.3843172493261062,3.367364228583922,3.621729865016324,11.720471003998084,0.692
2.3849936507388017,3.3717871835706554,3.625958911251015,11.731047795852335,0.693
2.3857646532475,3.3761595621102094,3.631226891236425,11.739642991070433,0.694
2.3872489672693127,3.3792690770787,3.631698355174932,11.7409686280196,0.695
2.3883515688018404,3.3800674661526497,3.6327089499399534,11.74964469934662,0.696
2.3890665157512667,3.3854120685471933,3.633945149945056,11.756365543204002,0.697
2.391166880459296,3.3893022792884206,3.634638915865179,11.756565460795004,0.698
2.3913474391052447,3.391450113915083,3.6457105997904464,11.793892123938106,0.699
2.3930842004887296,3.395260343046032,3.64699741940547,11.7949936806462,0.7
2.395923136688795,3.3954991355022157,3.6485726928778313,11.808220079423949,0.701
2.4015171093514085,3.395620492163962,3.652405171247404,11.811185786158909,0.702
2.4019867444431338,3.3996778927503035,3.6533645541512074,11.816432952246997,0.703
2.4057911666998537,3.401986430552484,3.664358628414131,11.82456637270348,0.704
2.4068334748152576,3.4096493295375665,3.6686346752345536,11.82708768853555,0.705
2.413473550635447,3.4130711253211916,3.672082621029918,11.832664396678616,0.706
2.415543202730193,3.4133765947928625,3.672593020346359,11.836904736617337,0.707
2.418179850677807,3.415537200613347,3.673427117609013,11.83897631045846,0.708
2.425885627882134,3.41777456097921,3.6788619431206495,11.863117995089231,0.709
2.427706287874827,3.4243783843746702,3.680287956037798,11.869024040078545,0.71
2.440219159525624,3.4298274251745386,3.695405892287407,11.8736202088901,0.711
2.441655644359977,3.4300640609504973,3.701999676832125,11.879285820279929,0.712
2.442105234233381,3.4346073413410076,3.706272806301532,11.90663533691104,0.713
2.444615185949932,3.438146032412407,3.7126900192220975,11.911364812108744,0.714
2.4448822946520368,3.4445492862917675,3.714506041834561,11.956775409314536,0.715
2.4478092056483534,3.4490815953792726,3.715064406809813,11.957792136737211,0.716
2.4484856859401094,3.456747160938777,3.729039974169257,11.961086859023048,0.717
2.4486905549820235,3.4574565886486788,3.7291394138178062,12.007412704992992,0.718
2.452275449649313,3.460324852583272,3.7292694083602633,12.008224361093015,0.719
2.452991637834874,3.4716245304966256,3.7331608629009674,12.019107353466284,0.72
2.4580401947197283,3.4727587742197574,3.742449309557189,12.020453945494044,0.721
2.460091651575662,3.4753788369054393,3.745394164890186,12.035381590644231,0.722
2.4756070301661426,3.4824362139842857,3.749253412333453,12.042680179205048,0.723
2.480494360402146,3.4831369502607785,3.7527298136338016,12.057377680592069,0.724
2.48342968359115,3.4886218774250493,3.752966519259824,12.065290931573992,0.725
2.4845302053668883,3.4887925780482165,3.75527574915884,12.10189205643164,0.726
2.486803093504981,3.4935702343833683,3.7566149668669526,12.125788840626605,0.727
2.4880228870069856,3.4971992862593573,3.7569672165459336,12.169962523157045,0.728
2.49482895412209,3.499212981130996,3.7572429012977073,12.173640805221124,0.729
2.4948622806698166,3.501176053811489,3.75926333778387,12.175249330564396,0.73
2.4999197660936603,3.5016369096379174,3.760492745602304,12.186393037756003,0.731
2.5020694597642,3.5020681324455234,3.763401016897268,12.21381607821674,0.732
2.505129054076644,3.503254623550302,3.764447776684414,12.225239155510566,0.733
2.505326144807334,3.5078440189890645,3.764768848832144,12.247096005602485,0.734
2.508513138174704,3.507922614747504,3.765159401531772,12.262535707236896,0.735
2.5177548805141523,3.5088105202243423,3.7653442068860574,12.273056624056958,0.736
2.52370492807044,3.509422618586324,3.786711503282305,12.305666035959746,0.737
2.52635490467444,3.5128495092163297,3.792758399468771,12.316477091275914,0.738
2.5266621207896343,3.5190803521000404,3.793372538294719,12.342025568714917,0.739
2.529386720554368,3.519364305603187,3.7992444639771232,12.36320998907974,0.74
2.5301764925189074,3.527333041744139,3.8095624523044447,12.365290401222994,0.741
2.5310459145337387,3.529328697738743,3.809596892250876,12.366871606125628,0.742
2.534447929678697,3.5312021389708477,3.810738574317696,12.411790202437166,0.743
2.535809004954756,3.5370215383801527,3.811673524256401,12.413629283505667,0.744
2.5380266020301816,3.540053689891323,3.812100558767167,12.43325119324057,0.745
2.547235091105551,3.5557303557070044,3.812256759779649,12.443010890976378,0.746
2.5479703594354874,3.559702287717822,3.819688133786231,12.454835169568735,0.747
2.549546678758703,3.564746981277055,3.826576853339395,12.466878381420846,0.748
2.551279830033666,3.5665600516980334,3.832274850768791,12.486407128470429,0.749
2.551549438920976,3.567249237963213,3.8371754064915833,12.493951325117528,0.75
2.5521833562292304,3.5681811481014076,3.841677605948736,12.502456557437808,0.751
2.5589799770865675,3.568262328836879,3.841857040558157,12.564291658770587,0.752
2.565234647519262,3.578461400347306,3.841865820549113,12.56504295486902,0.753
2.566009717619129,3.578492969428397,3.843572542015428,12.568062918508469,0.754
2.572843165986022,3.578710902286401,3.847217744467101,12.575200357774769,0.755
2.5836695657808035,3.5793449968251987,3.8498100205471104,12.578473605855567,0.756
2.585803238988738,3.5835439370948885,3.8510697428415783,12.586281437149404,0.757
2.5913506379703777,3.588896224268255,3.851486194981909,12.590911793425288,0.758
2.5933973961541303,3.592177047338896,3.853672997113456,12.606300240727286,0.759
2.6113836041436795,3.595959687967921,3.857733615323913,12.617746767885654,0.76
2.611550297077609,3.61381261437732,3.8677687943485295,12.641359895640152,0.761
2.6134463587176184,3.6218326920225037,3.8682279401765194,12.66898004027586,0.762
2.6149258838994043,3.6383193333980506,3.876592761584,12.679283572078257,0.763
2.617282603989302,3.642129847867758,3.879822445263785,12.69259209930339,0.764
2.6205331910771816,3.64498283797178,3.879998869103228,12.699776167069956,0.765
2.625071264357674,3.6451879656196193,3.8917899100464304,12.708777550873796,0.766
2.625195816083285,3.648688063594756,3.898336616083584,12.78530830227298,0.767
2.629659194243349,3.650639667982415,3.8986477318189983,12.786700286728498,0.768
2.632300617300371,3.651378794159333,3.8996037996068256,12.820842220977532,0.769
2.642233307725294,3.6591199844038695,3.9044396158879695,12.866960119947748,0.77
2.65896320729096,3.6630001880054417,3.907467026364997,12.875149840044994,0.771
2.6598005720365387,3.6695413106194534,3.9128765399346257,12.878255757860464,0.772
2.6619834675819782,3.675265617458743,3.9187743082801294,12.89973642973784,0.773
2.6634691320371893,3.6884451813675656,3.922068745738537,12.981230696370549,0.774
2.6638639970216382,3.6891492924525138,3.923974199800756,12.999457647536154,0.775
2.6677538504178373,3.69353456440565,3.940425319244575,13.003816985860436,0.776
2.670187434114786,3.7060027665561943,3.9405361726490815,13.011453247971907,0.777
2.670255776294147,3.712484749453483,3.947283910284964,13.063133384915352,0.778
2.6710514316067258,3.737720210120183,3.949116718483367,13.066919548767,0.779
2.671199171143141,3.752209915710763,3.9583645296374175,13.08624527829468,0.78
2.675787095313882,3.7582227545408786,3.9640844020221215,13.09483783951044,0.781
2.6963292800620384,3.7603786344285486,3.9745266684445215,13.095694467609746,0.782
2.698504627691274,3.7619684549815657,3.975605453194608,13.101157590977287,0.783
2.701024132505089,3.763504826996857,3.9756438716100417,13.102083714284973,0.784
2.7039378396210583,3.774657659635575,3.983035158496853,13.132068390185747,0.785
2.7076155270355087,3.7753228968459043,3.994249353166281,13.185123679859192,0.786
2.707908800066117,3.777407162912985,4.02880134492258,13.18915397979462,0.787
2.709377734130876,3.797157482129328,4.037287131163949,13.193628087233,0.788
2.7146262743010947,3.8004165927936433,4.039534076859507,13.204221578683804,0.789
2.7156101512256257,3.8071942422054343,4.039540143603522,13.205307465638205,0.79
2.719480860845096,3.8165611076830745,4.041229014827265,13.220990876602173,0.791
2.724556811027397,3.818049744838193,4.042841669278812,13.224600730271792,0.792
2.733161660329535,3.8283876836653232,4.046446511755657,13.226435882780944,0.793
2.742898633840076,3.82939286813334,4.049894770220471,13.233163071538575,0.794
2.7459016073315845,3.8316900443794606,4.054051343276943,13.252437981807947,0.795
2.754712828222011,3.8337067940047596,4.060883241342285,13.27200892018124,0.796
2.7561974288257645,3.835338768253404,4.062802121670578,13.319459794524091,0.797
2.756657959965509,3.836929696745459,4.077842692050745,13.336821879536574,0.798
2.759961574170288,3.837135655025343,4.080752807979916,13.349774202176544,0.799
2.760213541172809,3.838930911845367,4.086561882817783,13.351745926201588,0.8
2.7674083294171625,3.8461934282356274,4.091392361665309,13.37618095795693,0.801
2.768580340154484,3.852530807321923,4.093984316808202,13.393131264718306,0.802
2.7689985266548103,3.861644610100612,4.100919296254277,13.398939718745485,0.803
2.774591845133204,3.870496355465744,4.104513425761273,13.4127695426049,0.804
2.776980806980538,3.8719617496753327,4.107145875581965,13.434432325133622,0.805
2.778294799926619,3.8735115794133863,4.111501243522513,13.445782403588092,0.806
2.7828796692351068,3.8759758306836023,4.114883467428948,13.453778069886033,0.807
2.7835052497692656,3.883074223349981,4.115026602144082,13.481708870349856,0.808
2.790317557590263,3.8986766464860128,4.130808403042399,13.484676829488576,0.809
2.799326767316048,3.9385693380461637,4.1311288072421615,13.488062588887118,0.81
2.805270776326534,3.949849779184665,4.137695981393804,13.557206633894234,0.811
2.807405836342695,3.9515521107159146,4.145628283804127,13.55950159220072,0.812
2.808286736202659,3.960776213458958,4.155994177006525,13.729965556209626,0.813
2.808804040738356,3.987583186134554,4.188902128634547,13.783973956104871,0.814
2.809656066095769,4.0051718239626455,4.19126140339239,13.788257165116152,0.815
2.810043740757878,4.0067567733656455,4.195533978270367,13.803883744953396,0.816
2.8109229515625462,4.011238273885307,4.221151156381868,13.814322249788134,0.817
2.8137042464623008,4.03438443060024,4.248774510906563,13.821023486745547,0.818
2.8164600752285445,4.040062391313688,4.278623012275817,13.823154078215332,0.819
2.8167708534655302,4.043334127776975,4.279451820292608,13.831854171718854,0.82
2.818405879810806,4.058064940706431,4.280521458888181,13.856274742824851,0.821
2.8240413336574317,4.060390613028313,4.283910615543919,13.9015824764056,0.822
2.826953048517972,4.07523843309378,4.295961241441118,13.908518519407968,0.823
2.827490212954254,4.08020684692552,4.345298272534313,13.952318326812849,0.824
2.830520141214304,4.084458854226374,4.345634090758408,13.95364592781373,0.825
2.8330842425684923,4.0931580407351476,4.352455400268781,13.986236411868797,0.826
2.837308559674408,4.096946815119435,4.389089560778202,14.018571203022216,0.827
2.8489799052047955,4.103655412492821,4.410691364238935,14.0283796129084,0.828
2.854767063245065,4.103878610458496,4.422631526803524,14.047310235626934,0.829
2.864537177015713,4.108852951576267,4.4259912862839705,14.09648495257433,0.83
2.8681980169258354,4.1203690413972724,4.436710649682035,14.12853327159434,0.831
2.8718619238039,4.130013043205968,4.465975769433715,14.1386229647381,0.832
2.8719421321741185,4.138928247619891,4.47054612681487,14.144331831951638,0.833
2.875913807461973,4.159534110950067,4.474898586712695,14.144742803822387,0.834
2.879196724138847,4.167835307729641,4.474919797231503,14.150349430829866,0.835
2.886685516005291,4.168717084794249,4.477619516086913,14.234940054225094,0.836
2.886932852788421,4.175128485648955,4.4813465270344,14.245163022952744,0.837
2.8901481871292094,4.184959456876501,4.487044231985408,14.286207170725165,0.838
2.893376789581402,4.19016630457567,4.48844082345075,14.30836258883206,0.839
2.900349054979587,4.191088367970064,4.495048924774244,14.33304856447034,0.84
2.9043891572061544,4.19843169952094,4.496033795341922,14.35328059719646,0.841
2.904448097745681,4.21249137206415,4.506030384368371,14.402316792813636,0.842
2.907112548377385,4.212583947119992,4.526510094993187,14.405891272591235,0.843
2.912964325616396,4.214989923513812,4.529257812016966,14.435699601079255,0.844
2.9170246888217024,4.220804762464786,4.537249747746467,14.439508236312635,0.845
2.9341017610345363,4.223070350454455,4.539843669658841,14.441084716173814,0.846
2.939093968588295,4.233464432000414,4.561241363844157,14.542535523781892,0.847
2.954135608504619,4.258390179305091,4.591291050833548,14.558113501403216,0.848
2.9562189929609604,4.261857591705998,4.612691740335448,14.60688191150892,0.849
2.957457554095833,4.262753528363243,4.633925569366331,14.60689436403724,0.85
2.960086302558974,4.265590199023069,4.641725399106922,14.68245190339892,0.851
2.973206138256957,4.283350299365341,4.646960088973098,14.787147094354134,0.852
2.979196526648176,4.291919283154799,4.682641189595786,14.819952354139538,0.853
2.9797028163093486,4.293193578502967,4.692202949398712,14.8815972909585,0.854
2.98355355778631,4.296457986726849,4.697960450914867,14.899102044948734,0.855
2.990799312522948,4.307847953370883,4.7058994961736405,14.931731409233274,0.856
3.018430450439146,4.317241630146547,4.706100172358837,15.019808507725172,0.857
3.020208266345554,4.324776143953296,4.716329337097639,15.090252854818168,0.858
3.0267465073428275,4.353363570662692,4.717254936068635,15.16643345636954,0.859
3.0270260022210547,4.380592528058367,4.727916693838689,15.192972546529,0.86
3.040332225790884,4.398996599291118,4.76548241720447,15.241069375259864,0.861
3.0478573117493104,4.421517103023652,4.781706672408725,15.26767893535292,0.862
3.0714166839811963,4.467926539391908,4.783599835640653,15.287026679145574,0.863
3.073360610390949,4.482782579021736,4.822733948865052,15.288098884698586,0.864
3.0755681577688403,4.484923565407059,4.828797251921552,15.338232224873272,0.865
3.079469441369725,4.512515149960599,4.832937640792329,15.339580848511249,0.866
3.096635638469218,4.520486893961013,4.837968505778229,15.382864994364963,0.867
3.0969464247888543,4.530272529598321,4.844554870045491,15.385916678726538,0.868
3.098362274700467,4.540173455775799,4.849703017236775,15.41573126810147,0.869
3.1121295783977714,4.5422584795752865,4.851078893517534,15.476933031877412,0.87
3.112917463005701,4.559671019338508,4.867794681948573,15.487451913554471,0.871
3.1279296856355887,4.570413440225441,4.868017549561223,15.583493375121384,0.872
3.1419935061081814,4.581288467852677,4.873205219425477,15.592314350326507,0.873
3.1516381995512703,4.590862545857261,4.875894290969979,15.604466390092428,0.874
3.154889467863096,4.617518179272927,4.890678649790536,15.663564667443165,0.875
3.1605670354185524,4.629269683788499,4.8974598481455685,15.6654052695719,0.876
3.1890890583960565,4.640631035207344,4.914848574354135,15.720448251019576,0.877
3.2007158820164845,4.657683938637695,4.928057093059078,15.794632822634172,0.878
3.203740054155546,4.7152282765254405,4.935694369003755,15.848507855782373,0.879
3.2117164696772016,4.717328790777746,4.946699032977396,15.916908653223713,0.88
3.2260657275492903,4.7196259928723086,4.949056670307578,15.923504677459224,0.881
3.227638208691629,4.739613410007521,4.961293572302244,15.934172593306968,0.882
3.2485648286527247,4.765990823349592,4.975066638650994,15.9495236572521,0.883
3.2523926653901167,4.771104379332284,4.97658881543507,16.162948840102388,0.884
3.254825835806641,4.778885516270804,4.977742039763856,16.244462965338187,0.885
3.2729383495364077,4.779214000952055,5.001257939819207,16.253701818654292,0.886
3.280961818850588,4.8169070886319485,5.004375491694378,16.28196433052021,0.887
3.288724670363587,4.8264527590613575,5.011256613444138,16.328503316520923,0.888
3.2987989337285453,4.833996356027124,5.031552651231846,16.445645939788797,0.889
3.3106303135854565,4.860355869172489,5.034294260624292,16.558008060522507,0.89
3.336959749917656,4.88285536300923,5.036861799500863,16.63614915104783,0.891
3.3524469719131424,4.885171908007215,5.037462565693931,16.71077200251452,0.892
3.3600689655496345,4.900656150399801,5.056377101619584,16.734040549699646,0.893
3.3632247307186978,4.9145128516555685,5.080408708773511,16.744812852941358,0.894
3.365983148083075,4.917425907277775,5.0917838055636535,16.833178841948268,0.895
3.369896950871047,4.9251058878241665,5.095980870037043,16.924373449630515,0.896
3.373824366094333,4.9499832128900385,5.105098084410516,16.942681265799227,0.897
3.3811471359953624,4.970107711295036,5.105587498297129,16.961698402077275,0.898
3.3909079828881485,4.983447868987667,5.108843547996078,16.98260963712323,0.899
3.399394004125396,4.983467051778115,5.138456761494016,17.008213457697806,0.9
3.4150385846008966,4.985694938614719,5.139903646685824,17.041762762202826,0.901
3.420355721519056,5.000560915649448,5.176718085411369,17.04482124429719,0.902
3.4271676874182355,5.032578688961299,5.181934170450005,17.115088488628963,0.903
3.4337184014754896,5.0495098088173815,5.20335695881236,17.19840765794123,0.904
3.444527009708501,5.051540415375744,5.205547095599581,17.276623166691074,0.905
3.4455802497771946,5.0556903210007995,5.239511598730509,17.333820602859838,0.906
3.4639043214444145,5.0646706852825325,5.239886098876885,17.415287593600418,0.907
3.4806247720636923,5.094238973030491,5.29201698887722,17.480383469123616,0.908
3.4879829067431927,5.097426989802776,5.292086859594148,17.502852014484997,0.909
3.548444879182262,5.111550900477585,5.308459034456121,17.612770659683978,0.91
3.5486368609129872,5.128450140639568,5.321815037919008,17.697196583597925,0.911
3.548694914799642,5.148365356884172,5.342237406388602,17.814969218204112,0.912
3.565698300018702,5.172648992578574,5.362050132713707,17.839836781697894,0.913
3.5667660871378235,5.176653707112338,5.375296888879762,17.92672973278067,0.914
3.6249332961914313,5.208578164872705,5.386616300082493,18.02822336115796,0.915
3.628370070654952,5.223561899699552,5.39421273735563,18.127915343285004,0.916
3.635500132775366,5.230364351459853,5.405680114387607,18.16444504866477,0.917
3.637849749381264,5.239141939891339,5.4309805822010375,18.223684189370307,0.918
3.6603956296234266,5.2442743946007955,5.439619225424471,18.341774171067996,0.919
3.69717746985667,5.286560200727601,5.451590751846895,18.43851097607613,0.92
3.738381215871749,5.289931267125595,5.502417670805724,18.554683498528743,0.921
3.7840209889264416,5.301106033701127,5.5041623923483165,18.61943503705544,0.922
3.788238850505179,5.326589430245346,5.509720759465669,18.656449286585385,0.923
3.7918047427920847,5.333793921621318,5.540293181140923,18.765017238270968,0.924
3.8360442575551623,5.337631082996557,5.713172563625219,18.9720593873247,0.925
3.843853281678898,5.346685484772607,5.715401927451328,19.019900053980123,0.926
3.850706630695608,5.348994129522964,5.735637899600881,19.037339857623166,0.927
3.92467611510697,5.361625438584461,5.745416964575751,19.32065487938659,0.928
3.9266638250807264,5.374941762280056,5.746433070923258,19.645363036818427,0.929
3.958100124334255,5.375102961885993,5.780733082131394,19.683309082618837,0.93
3.958747786111064,5.391165385738682,5.788425767081668,19.730632426574743,0.931
3.97294015558392,5.402826209791809,5.827470940746042,19.81272061468894,0.932
4.004761881959259,5.4139240218074995,5.829156734861041,19.85119080860111,0.933
4.015162444993969,5.454013153347686,5.903333333934613,19.860238137682494,0.934
4.060717825404194,5.461583216847275,5.921687103508113,19.97934842501327,0.935
4.075411339630685,5.4673503431235435,5.9237036056742,20.079246384690546,0.936
4.0831856708162775,5.481024405394347,5.940981844505625,20.15814490090863,0.937
4.094477846395321,5.489745134669528,5.9607646155775775,20.172993015867288,0.938
4.170066983139206,5.491150455007402,5.968404959196818,20.322193395134484,0.939
4.195045992474252,5.527238719788675,6.030865773021544,20.41064450912137,0.94
4.2521945192306205,5.598667880357109,6.036391765107817,20.627190816978136,0.941
4.2844205513106,5.60805185622379,6.068491775137994,20.693245226836325,0.942
4.303987661808399,5.614890282745321,6.08046832389155,20.73863804793533,0.943
4.309021608843055,5.636339862134123,6.094975226488207,20.935933844867275,0.944
4.316763324264286,5.661813125519765,6.150615440024227,21.054272597506237,0.945
4.348162045479983,5.794960019688826,6.17424670380228,21.061684285331214,0.946
4.39938724876338,5.816972736013945,6.178764062366176,21.594502342149923,0.947
4.461854390120343,5.824110628152556,6.179795716439198,21.781099217324677,0.948
4.478966223309718,5.87268473130225,6.281664465908069,21.97223191712073,0.949
4.48036995935159,5.886720741235899,6.324895550616194,22.617851861493456,0.95
4.500980475192748,5.944828491861458,6.38455680105759,22.765668920108343,0.951
4.511138716417158,5.9481399493617095,6.536229856971484,23.047160203447486,0.952
4.519283875258555,6.007415586920534,6.565351741608006,23.078151948530497,0.953
4.587462890688046,6.0429866008915845,6.608476072395288,23.14316090820648,0.954
4.609175877791444,6.201542127786447,6.775487320799146,23.16683006435048,0.955
4.630158145215833,6.292119351933039,6.835486440031255,23.170830711412545,0.956
4.648724401960742,6.296081041842043,6.861487360947399,23.23061305234261,0.957
4.68011053738661,6.308367134389805,6.862238769848528,23.402897471632286,0.958
4.692815466622376,6.339357069148944,6.986383730194531,23.52559113093257,0.959
4.695414868223611,6.36849196128054,7.035350488144721,23.591600354080704,0.96
4.721993694901585,6.381385688175886,7.03579398122541,23.635275446376827,0.961
4.741348266561862,6.473586853571737,7.122563804052485,23.64547132477396,0.962
4.75231153276298,6.530312542451734,7.152870087480965,23.66687822983023,0.963
4.78761133778259,6.53048949790898,7.206667755161848,23.756470093214304,0.964
4.82941996325544,6.56584735444703,7.256613610756091,23.803008795039624,0.965
4.831102566216392,6.726004878002336,7.3118957142758045,23.921966656896373,0.966
4.843997336009778,6.812338080642341,7.362419305864,24.06257265985528,0.967
4.910979551763031,6.893357011558461,7.370875521974392,24.36971209635744,0.968
5.071969003096144,6.91529947738154,7.782327090796317,24.616637868390036,0.969
5.181944163592395,7.050515336109579,7.842993603001647,25.24853033118701,0.97
5.192663487451687,7.261716498054509,7.940000373634279,25.97645849551591,0.971
5.202395088421753,7.366375980355257,7.996370892002713,25.98145632353883,0.972
5.322770952185523,7.488867029360238,8.037316207325812,26.123200454270776,0.973
5.376647214196456,7.512739546395255,8.052258198710996,26.3121073473932,0.974
5.388271533553725,7.581432079629888,8.263533389978186,26.378824128714125,0.975
5.418209515561007,8.19060550372792,8.409222086182693,27.020647184690134,0.976
5.563135833995145,8.211937148420676,8.507904741491338,27.09219337665192,0.977
5.648233537918122,8.385787743075541,8.524844937437205,27.74385809698118,0.978
5.654809880358481,8.503408034126968,8.580402463606141,28.472173978807117,0.979
5.835175269454878,8.578306082190332,9.180764671918585,29.321122508052905,0.98
5.92606533058826,8.622388673480161,9.2360533999122,29.323384521540927,0.981
5.944373808837444,8.637829381351244,9.396867558471536,29.760089876392453,0.982
6.21626330958809,8.769332680338296,9.56930876335388,30.003036737547813,0.983
6.3697373790420135,9.017828825971533,9.659990037911337,30.49989529235617,0.984
6.44949878312257,9.640208388060902,10.165223014479658,30.964701864809555,0.985
6.612694697140255,9.665616247938758,10.25472604879164,32.673083692825514,0.986
7.193563394480383,9.797111956546365,10.314471908207071,32.78570486085604,0.987
7.423631133847857,10.31595990756583,10.323194858412512,33.6138584783577,0.988
7.530774177163586,10.621098900607656,10.355250340958747,34.22219709502788,0.989
8.020697509678294,10.822984758784722,10.780957607065318,34.87790895613264,0.99
8.24947682250292,11.229453627125643,11.832160655146913,35.68795841012523,0.991
8.781629831623516,11.714618777148306,11.855768399134496,36.02135049322774,0.992
8.945775346664059,12.320648755324955,12.24743245910653,36.564549843187095,0.993
9.41741235254718,12.671460825776082,14.593538239379168,38.27753218730192,0.994
9.553091543473808,14.652449851235781,15.016585977987546,43.31034448549492,0.995
10.34286197237444,16.428336538889724,15.439564976032791,44.40791066650178,0.996
12.854802301709965,17.52374743709022,16.631880637873984,52.6824765919921,0.997
15.994333511379036,19.180482964003534,17.577079587760025,65.94892766891081,0.998
16.540554253217596,22.736353115128303,20.502102747274325,76.16104746715341,0.999
22.076192249416337,23.502472910797664,23.92473338859202,87.17989931620119,1.0
87.17989931620119,87.17989931620119,87.17989931620119,87.17989931620119,1


==> results/mean_width_cdf_d3_K8.csv <==
mean_width_best,mean_width_fixed,mean_width_random,mean_width_worst,F
0,0,,0,0
1.839242846314583,2.210417076670614,,9.04470937135502,0.001
1.852724617904346,2.2130303348756986,,9.481242335967348,0.002
1.8534404623225005,2.2142396965973283,,9.542644272421327,0.003
1.857335328823536,2.278157408201987,,9.65053536168462,0.004
1.861616876833244,2.2908668273669046,,9.734899613664814,0.005
1.8625060353224232,2.296575327262005,,9.859599220123508,0.006
1.8692713739155864,2.313751074514857,,9.889008178038,0.007
1.8694669740670464,2.320373195691626,,10.01911671914108,0.008
1.8720266816371411,2.3255448395217426,,10.02143453389814,0.009
1.8750688300851388,2.3349868262967686,,10.066251979983242,0.01
1.8788696054205,2.338580733781621,,10.140557169856,0.011
1.879598886844032,2.341714044598594,,10.236363278121065,0.012
1.891121826125902,2.3517612059504946,,10.433204633969984,0.013
1.893517805750233,2.361198174110723,,10.460033418980789,0.014
1.893816087680264,2.363981218790424,,10.62231737436829,0.015
1.8974193859267052,2.3713197400992105,,10.657803460218505,0.016
1.900695583567805,2.3802599947212437,,10.65855451907632,0.017
1.916682578256504,2.38582580247325,,10.6885799849885,0.018
1.919785130586289,2.389075871344197,,10.743031799719429,0.019
1.929191282070424,2.4000768973444044,,10.78907550080426,0.02
1.9301009359625716,2.4002250813943196,,10.840678054979826,0.021
1.9302391197439968,2.404062307496498,,10.847128559255882,0.022
1.9319594746506277,2.404632598730454,,10.888460785001747,0.023
1.9359669214400577,2.4058543802213377,,10.908445611613905,0.024
1.9366855045777596,2.4163353565161043,,10.93672773363205,0.025
1.93684913864392,2.4264725353163246,,10.94862042315491,0.026
1.9419997731483,2.4277444994676642,,10.979423760548777,0.027
1.9446309805323216,2.4300479041683896,,10.982995052299838,0.028
1.9449719312237512,2.4311439609639693,,10.98707220504862,0.029
1.9473997205373297,2.434398343616104,,11.041419577227982,0.03
1.9504350323051067,2.441251682520141,,11.04253622731978,0.031
1.9531513785675512,2.4470988951996575,,11.077384528334488,0.032
1.9531860647375796,2.450104615437738,,11.159059435988164,0.033
1.9550655495756009,2.4544267098474335,,11.206677525206374,0.034
1.955934900458378,2.459505642924194,,11.235154894294196,0.035
1.9565341750508023,2.461147660308589,,11.26538746007582,0.036
1.9609295263109292,2.475392699746351,,11.317411382390604,0.037
1.9656274580261703,2.487236419284926,,11.318293763287269,0.038
1.970639878261484,2.493505347195898,,11.384083426802372,0.039
1.975438206469212,2.4967855081720853,,11.412636162450791,0.04
1.9773374120877376,2.496874672653986,,11.452907433741192,0.041
1.977856713767824,2.5042520203934746,,11.469097990879142,0.042
1.9788517426936616,2.5127314727350996,,11.501131938299151,0.043
1.9790816492416008,2.517767948316541,,11.501779744624384,0.044
1.9820976091244629,2.5239983091659126,,11.50293240508774,0.045
1.982112675010455,2.527279278912853,,11.550629104969536,0.046
1.9830556502123728,2.528561176801346,,11.568402065431398,0.047
1.985315987016392,2.5306960274934673,,11.569966014725123,0.048
1.9878419650511283,2.5353995846186392,,11.586470660971264,0.049
1.9895306686536205,2.537638257391153,,11.60277999084609,0.05
1.9904200446141551,2.5439617722902277,,11.636182011162443,0.051
1.9923368418244385,2.545575758532903,,11.646650004308142,0.052
1.992588983729283,2.547506638358316,,11.662508148002178,0.053
1.9943240996269855,2.551261891146865,,11.668991488231445,0.054
1.997050900209164,2.5535622090083288,,11.670684855009124,0.055
1.999202426564892,2.553582625015371,,11.67410312907398,0.056
2.0001552798360995,2.555386578415161,,11.67906971550446,0.057
2.0011476892185174,2.5665178219865656,,11.695529831921109,0.058
2.001905828504274,2.5695882351772497,,11.722815618683104,0.059
2.004306580626725,2.5729556395480446,,11.796066814118234,0.06
2.006013034871617,2.57364394865969,,11.805641848107436,0.061
2.00881925590838,2.582211505363764,,11.828819429113368,0.062
2.0125035590391844,2.5904417093120804,,11.85098246100329,0.063
2.0135378661893166,2.5926023196390338,,11.854458588183782,0.064
2.0159614512234723,2.5991782805844097,,11.85749526107784,0.065
2.0197480818271405,2.6031514106880502,,11.862270957938764,0.066
2.0212706078423524,2.6113254561526196,,11.880421376548195,0.067
2.0218536004797034,2.613707184581323,,11.882622055773302,0.068
2.021877256176614,2.6143874821964794,,11.884795009193745,0.069
2.0226772246446365,2.622830118989505,,11.888259279837229,0.07
2.023767868663985,2.6235800675322487,,11.893800196113869,0.071
2.028823299055392,2.625628863302332,,11.932445909738414,0.072
2.0291074552971167,2.628751879521494,,11.9405952386009,0.073
2.03355039963544,2.630202217174678,,11.955251440951386,0.074
2.034362246763388,2.630642401281726,,11.960761032116448,0.075
2.041113878149635,2.6321691329392665,,11.994624069430806,0.076
2.043409222394573,2.632384305285964,,11.999455394947702,0.077
2.043872670170097,2.6371690331491493,,12.02340594774996,0.078
2.046559887334177,2.6377011487008986,,12.027920164018656,0.079
2.0473538963404856,2.6384643169696993,,12.035228889330757,0.08
2.0483705126251235,2.6398742296173037,,12.04355849070506,0.081
2.048599274750321,2.6413542974508766,,12.089360683873686,0.082
2.0492153645008058,2.6468003202961845,,12.115770691887644,0.083
2.051693635446291,2.6508039799943526,,12.12923700653636,0.084
2.0517936371306824,2.6508446593950996,,12.134064049641708,0.085
2.053781634426257,2.6517487421152555,,12.135150185707118,0.086
2.0540060343928213,2.652222232033631,,12.172519687515551,0.087
2.055484357315199,2.6596934038370623,,12.181883591126148,0.088
2.0562961208423296,2.663687089091122,,12.20933903106257,0.089
2.0570952786802463,2.666330564504262,,12.261356998363125,0.09
2.0579443745711385,2.669912372954284,,12.301385320306068,0.091
2.058681379575048,2.6749274430013212,,12.306906057511524,0.092
2.064967072226408,2.6756157737253714,,12.331999798456902,0.093
2.0657958039332223,2.6824060181926104,,12.336020309701937,0.094
2.0659924631997075,2.6866050712628144,,12.3616432118979,0.095
2.067758546310124,2.6912712492262307,,12.371220318491488,0.096
2.068982097071738,2.6985684344951726,,12.371926420410828,0.097
2.069770285581897,2.698741355393938,,12.416833579939452,0.098
2.071463888253941,2.6992680293402853,,12.417455654178696,0.099
2.073179756202925,2.7134116839283555,,12.424353238912854,0.1
2.073516919425452,2.7147819836855436,,12.460551565057658,0.101
2.074059069390785,2.7164740963162393,,12.47103089570467,0.102
2.0779448628383603,2.7172727891426716,,12.495052464663427,0.103
2.0803521144869825,2.717659714065033,,12.51172137569106,0.104
2.087233948150579,2.721762942133992,,12.523248913792624,0.105
2.0878029669424323,2.7232706509699227,,12.526410181793938,0.106
2.093589840188528,2.724603718446745,,12.58628804688546,0.107
2.0945357277563894,2.7261622834306163,,12.606605392110252,0.108
2.094869752473087,2.7263059212892498,,12.616768885761878,0.109
2.0985240960674347,2.728898640374469,,12.621832580677673,0.11
2.099683340220577,2.7331864916499664,,12.6251603778247,0.111
2.1012233225282246,2.7367924067520675,,12.651337331191485,0.112
2.1028283229353635,2.73698574205217,,12.652383782058546,0.113
2.1055880991584286,2.738607800625326,,12.67621396740276,0.114
2.1064959954461084,2.7398470810062214,,12.678300368769255,0.115
2.109495581716823,2.741705079572985,,12.688740334069532,0.116
2.1096095865456324,2.7471484677028544,,12.696923124332672,0.117
2.110600254445302,2.751803736330302,,12.717562772064328,0.118
2.111093119895545,2.7556203231450076,,12.717775524454904,0.119
2.111386601888731,2.756242994525664,,12.718308222751546,0.12
2.112245600964555,2.760902055471392,,12.7192449467163,0.121
2.1127776917432275,2.7617840950439065,,12.720301163983503,0.122
2.1129485721535923,2.7644705549277546,,12.73173848382063,0.123
2.113600853699017,2.7687279918371157,,12.74128538967726,0.124
2.1139460480803947,2.769721820707251,,12.745683279868992,0.125
2.1192260548054365,2.7700864848658346,,12.7591943087015,0.126
2.1211655368416933,2.77118738123292,,12.766891928500725,0.127
2.122771488418645,2.7724474079108283,,12.780724355821096,0.128
2.1265541710984976,2.773945060623245,,12.788103276165993,0.129
2.1287167841929597,2.7739925633760842,,12.789597939916284,0.13
2.131368516889826,2.7755432317013655,,12.799560104890562,0.131
2.132787549144101,2.776554191514668,,12.808698497621393,0.132
2.136703764607596,2.7855161667716173,,12.81104718367647,0.133
2.1370009678009083,2.787676858983473,,12.82674195077691,0.134
2.139138519210081,2.788294472702651,,12.828046724274298,0.135
2.141881012078927,2.788974511346759,,12.852232138288333,0.136
2.1433313364826363,2.790478656727694,,12.868333139083544,0.137
2.14861622643382,2.798357611817837,,12.878277173916093,0.138
2.152369367368548,2.7996070657636114,,12.884940129568603,0.139
2.152702190030703,2.8081222498551957,,12.899345124903684,0.14
2.15501654211625,2.8085092800294347,,12.920208572990504,0.141
2.155504945733821,2.811175740386204,,12.949380950819696,0.142
2.158139219546796,2.8145244299621965,,12.94984111210674,0.143
2.1582404265295536,2.8160554770687005,,12.96995198290828,0.144
2.1582749416954745,2.820563772856271,,13.01610364000968,0.145
2.15854808435261,2.82252320148542,,13.017219037092476,0.146
2.1598350681470064,2.823784661306235,,13.032972945577754,0.147
2.160219985265869,2.824180898900382,,13.03716346596277,0.148
2.1610837703561403,2.8291854949077404,,13.070290452557389,0.149
2.16175498091543,2.8302100097653464,,13.081787631309972,0.15
2.162270411417756,2.831444110171602,,13.09350664631167,0.151
2.1640689741284,2.8335731788988103,,13.105229714606878,0.152
2.164080518060085,2.845222729475765,,13.114263971094209,0.153
2.165677712068496,2.84773824963303,,13.117615399349624,0.154
2.165794332693147,2.8478254813627486,,13.118224031212703,0.155
2.165823886534429,2.8479378490450746,,13.135650750519687,0.156
2.168532968531278,2.85009675512694,,13.165442120837422,0.157
2.1687811284226792,2.851662545969495,,13.186334342498084,0.158
2.169356250739559,2.8528068786288046,,13.227234687588382,0.159
2.1703060503646023,2.853843698761189,,13.228625495621657,0.16
2.17096977852482,2.8555100041738286,,13.234955385002053,0.161
2.1712361555593693,2.8608856219283663,,13.246961732040688,0.162
2.171849199997756,2.861795736511721,,13.254522928881723,0.163
2.172526287104043,2.867204548501074,,13.255162279261722,0.164
2.1725708749726245,2.8700355872717407,,13.259050700798436,0.165
2.173155720473679,2.873403298198837,,13.261360612180038,0.166
2.1740356062025445,2.8744416609778036,,13.267097523078238,0.167
2.1746142541349154,2.875716168307588,,13.274711985373411,0.168
2.1746639507758925,2.87617757049401,,13.280569089418002,0.169
2.175359879225288,2.8783660357746657,,13.280664272612883,0.17
2.1755258156836463,2.8812645838221456,,13.306494590544323,0.171
2.179247598495662,2.8826892319480706,,13.353142731346392,0.172
2.1801112897539285,2.8859708060100857,,13.35749932115432,0.173
2.180381101606944,2.886450507041427,,13.367834719729014,0.174
2.181427784324756,2.886588579367462,,13.378028903808318,0.175
2.183618031388105,2.8910304165547336,,13.390744497295511,0.176
2.1838545149976945,2.891421573787312,,13.4152258473665,0.177
2.1869003863034138,2.89154213739058,,13.41707429118417,0.178
2.188542665665861,2.8941077753802493,,13.419784951028667,0.179
2.190053131108528,2.899988974769439,,13.447452193551053,0.18
2.1926577660384567,2.901090875474754,,13.45009493348338,0.181
2.1935238618431043,2.9027529088143105,,13.453100225004768,0.182
2.194008522803025,2.9048578086918786,,13.45469341178589,0.183
2.194130239785113,2.906073348524157,,13.456358130663231,0.184
2.194287726566428,2.9067349668025115,,13.459755066073832,0.185
2.1945003620798484,2.9071818671360443,,13.476679926621948,0.186
2.194981963029281,2.9080589139854798,,13.522003758875242,0.187
2.1955625090975444,2.9088023397931733,,13.524877100780758,0.188
2.1958358985604045,2.9183246605387034,,13.528377545716578,0.189
2.195892555571631,2.920042060340319,,13.559342496066556,0.19
2.1982330868752262,2.9209138459322026,,13.564010921888965,0.191
2.19903270596432,2.9220052655782442,,13.565801250575658,0.192
2.201468146791935,2.925441434915256,,13.59330894095896,0.193
2.201746395874597,2.929328847066647,,13.600417045834334,0.194
2.2037857404399936,2.9312039837723054,,13.60496494348778,0.195
2.206213909208532,2.932021167583894,,13.64273633702809,0.196
2.2065717647001346,2.932505711712724,,13.660714288834292,0.197
2.20707184452884,2.9363896095541984,,13.680270466615257,0.198
2.207279387832817,2.93661673897477,,13.692081494222798,0.199
2.2093289173479764,2.939136658734955,,13.697146549261127,0.2
2.2094600207277537,2.940981829433998,,13.744546983744886,0.201
2.211420517939363,2.9489249984771195,,13.753095417629105,0.202
2.2114798847785937,2.950868313830876,,13.75865163371293,0.203
2.2117432670557085,2.9515387201293577,,13.76038239762343,0.204
2.2124046237636694,2.956798839289183,,13.764679460982071,0.205
2.213309161175463,2.956869229033939,,13.77720465224014,0.206
2.2135567946922627,2.9575710684947563,,13.80853967400865,0.207
2.214778666325623,2.965257477148457,,13.81855485000793,0.208
2.2170167056535206,2.968334618067279,,13.823139985382689,0.209
2.217091292730009,2.9685461131206172,,13.826008718766078,0.21
2.2186326549662443,2.9686490341433815,,13.838577156449723,0.211
2.218796847046845,2.9752758880498207,,13.848219639868006,0.212
2.222201731911285,2.9783236244713724,,13.866167313374453,0.213
2.223228865363716,2.980297667405772,,13.89145162055166,0.214
2.2232804864235165,2.980718836110639,,13.892490623290698,0.215
2.223510763067349,2.981989751290076,,13.897032235251991,0.216
2.224101735539386,2.9841620131519937,,13.901939737105677,0.217
2.226711048050824,2.9862628712698753,,13.90417846766906,0.218
2.22763859557052,2.9876707707060817,,13.9199796536793,0.219
2.228549091765124,2.9937027078472833,,13.936851969211304,0.22
2.229550812351766,2.9977897748277504,,13.940087469906064,0.221
2.231301005740225,3.001238363826303,,13.94643632373538,0.222
2.2337233908565834,3.0056682293966928,,13.955907836706448,0.223
2.234395876415987,3.011683227126175,,13.960772388599636,0.224
2.234670206950644,3.0162779447634347,,13.96526880906672,0.225
2.2348108952200256,3.0163094666864048,,13.970537702989288,0.226
2.235219758900893,3.0166829816782053,,14.003046914470715,0.227
2.235364146700518,3.034384515899941,,14.007752529728712,0.228
2.235518198163124,3.03443125930154,,14.018651489777628,0.229
2.236858923018977,3.0355291575633574,,14.036933128456884,0.23
2.237561363501804,3.0365484872705055,,14.04499709002075,0.231
2.2379070374540597,3.0391146940343643,,14.07032675461626,0.232
2.2388989192680677,3.0404909748445528,,14.07278997829116,0.233
2.2394978026902823,3.0442812135897372,,14.088419774419943,0.234
2.239807222266317,3.044729577421646,,14.110892028565187,0.235
2.240379857627496,3.045367454941023,,14.119387060561948,0.236
2.241374645714143,3.046287250240484,,14.13517588747633,0.237
2.241913022874,3.0469531121721696,,14.13696620960511,0.238
2.242022948294033,3.049148890423459,,14.147316646723556,0.239
2.242228008286588,3.04977174006911,,14.15188751692751,0.24
2.2433231471490727,3.0531127132901688,,14.160765416330136,0.241
2.245058626063022,3.0532427926184855,,14.165089114870757,0.242
2.2464142025821285,3.0603102892235348,,14.194081001297455,0.243
2.247508544258876,3.062893250741094,,14.202324445235044,0.244
2.247992634257378,3.0629742509156936,,14.217498982445951,0.245
2.2491642804101515,3.0639524622867125,,14.236463334566048,0.246
2.250987654065685,3.065579523499191,,14.23780313019174,0.247
2.25404071011793,3.06570897769653,,14.260112223742802,0.248
2.2557042074885336,3.0727298929185354,,14.260625219200628,0.249
2.2561086050281163,3.0742902014674622,,14.309345567701945,0.25
2.260350364449881,3.0767219570317006,,14.32037416653166,0.251
2.261040485457003,3.0773402394012903,,14.33364737214334,0.252
2.261394824222025,3.0849056995510575,,14.347826393721228,0.253
2.2614345884834512,3.088635185679771,,14.354587059003736,0.254
2.2614736025246898,3.0914659022489803,,14.362275587616772,0.255
2.264200216756131,3.093651494745994,,14.379372987773529,0.256
2.2654879733984066,3.0994705497130055,,14.382495911965004,0.257
2.266202380270569,3.1016827233919115,,14.39201495753104,0.258
2.266357545261988,3.102197210989639,,14.394799957379377,0.259
2.2684238915327164,3.105542736836865,,14.398563558150002,0.26
2.268523493196024,3.1072559534277544,,14.40669135730984,0.261
2.2727586465779246,3.108411321610439,,14.456853290909551,0.262
2.273222044076899,3.1088701646177825,,14.47787391269414,0.263
2.273312600189655,3.1122583283815994,,14.482996233546384,0.264
2.273885858213835,3.114933840182139,,14.48893277166384,0.265
2.276523985967013,3.1150895785578276,,14.488984606379924,0.266
2.276920213586685,3.1184195022875123,,14.511886792537974,0.267
2.2769932433336217,3.1186916602133867,,14.514055934461291,0.268
2.2816601772217933,3.1236695634902394,,14.540875502815927,0.269
2.2862895608715257,3.1244192931142507,,14.546539915123862,0.27
2.287855394395689,3.1250586905733746,,14.555306830701578,0.271
2.2895999422078464,3.125300175551304,,14.559559527797257,0.272
2.2897921768268885,3.1260884444978645,,14.564011323578258,0.273
2.291924634909636,3.127153291786587,,14.597065117363996,0.274
2.292050206811083,3.1276219480504435,,14.608226535555254,0.275
2.292843352330753,3.132060777070326,,14.616038403500704,0.276
2.2948009935050795,3.139125893015806,,14.631934385354324,0.277
2.2957520264109084,3.141522300606991,,14.636682473123432,0.278
2.296972667193092,3.1421991155863638,,14.641930759324149,0.279
2.297106687267489,3.1427507387778046,,14.66310288927661,0.28
2.2993332041583665,3.1446502446948714,,14.669694789016212,0.281
2.2997899637305057,3.1454655213655123,,14.67749975492598,0.282
2.300560486325512,3.1456510772652337,,14.679843810481152,0.283
2.302701998036408,3.1496594391080945,,14.682609977059553,0.284
2.303265200916375,3.1520345717539904,,14.68967230750158,0.285
2.3056726846363285,3.152178553669563,,14.695209984706391,0.286
2.306920849632501,3.155740341208545,,14.731057940925504,0.287
2.306948344004593,3.1569249658742877,,14.737933485460992,0.288
2.309240022926561,3.157883286967108,,14.74075085908315,0.289
2.3116005469336827,3.161753246084229,,14.748886455073464,0.29
2.311615778584227,3.1633081913091288,,14.768992575294304,0.291
2.313175771078808,3.1684443175835373,,14.781339168212872,0.292
2.315227196494031,3.1699490739884855,,14.784228930989936,0.293
2.315639443760824,3.170258273934232,,14.809060775102614,0.294
2.3172765337928007,3.174555151176827,,14.811500115223968,0.295
2.3178193061383894,3.1757187801239164,,14.814922371766102,0.296
2.3206537777252145,3.175752090501439,,14.831656573433747,0.297
2.322344923053068,3.176308298418146,,14.8445812677127,0.298
2.3225418500817767,3.1779281257905563,,14.844848457135503,0.299
2.323673396915713,3.178936031236444,,14.849589483663632,0.3
2.324195538548566,3.183288155016558,,14.85801844037785,0.301
2.3258614670673827,3.1845181149174544,,14.864138463304982,0.302
2.3265035467919537,3.1865796423792982,,14.869282628542418,0.303
2.326632466845885,3.1873293461398253,,14.872866998531606,0.304
2.3268003144896854,3.18870285096468,,14.887959860740107,0.305
2.3273568555622552,3.1897134313777604,,14.94116087953926,0.306
2.3275929225589618,3.1916321224720083,,14.950111346915328,0.307
2.3290847852423244,3.196238837775372,,14.958121874386023,0.308
2.331208833545349,3.1987924241102026,,14.969021913008318,0.309
2.331458213830814,3.1998694681005695,,14.972032547655314,0.31
2.331994087425469,3.2021501842877234,,15.027619627265777,0.311
2.3322014869826098,3.2070468321712036,,15.043994942623724,0.312
2.3341929362211107,3.208747027190351,,15.045856304899472,0.313
2.33481053988948,3.2114647196272577,,15.052238060561928,0.314
2.335979889962417,3.2123986132313314,,15.064067664005822,0.315
2.336118553659902,3.212903256854228,,15.06700323074982,0.316
2.336734188340984,3.2160074770285436,,15.079916001784785,0.317
2.3374777231134924,3.2169212326709626,,15.092128396494823,0.318
2.3377671690538606,3.2201141230968853,,15.114735140887293,0.319
2.3387217301618373,3.2208531836925105,,15.124570583925273,0.32
2.3393378628826658,3.2211663503530907,,15.144786602276069,0.321
2.3394888293035194,3.2211869581389125,,15.152528619547986,0.322
2.3404224625273966,3.221657495786527,,15.15295190389066,0.323
2.340457925178314,3.224118204517451,,15.156387353975791,0.324
2.341222296201491,3.2314187032025306,,15.170453609251862,0.325
2.342607949997196,3.2342494087052107,,15.187343099367396,0.326
2.342759484986214,3.2354424016061056,,15.215482586222016,0.327
2.345859137047728,3.2373675189104394,,15.218850954570762,0.328
2.3469142391200637,3.237532402451994,,15.23561178566247,0.329
2.3492026277382827,3.2498568798833274,,15.244550715832217,0.33
2.3504354496878617,3.250281005917527,,15.249228174084177,0.331
2.3510365480274524,3.250415904183562,,15.28738219016138,0.332
2.353005411258437,3.2513990852394135,,15.287767479271212,0.333
2.353568247892518,3.2519128328879003,,15.29958753676799,0.334
2.3560094512263423,3.2521300635709274,,15.324918872775797,0.335
2.360134265010564,3.2558577792323424,,15.340922526593673,0.336
2.360153591075409,3.2595445071598745,,15.345430595141345,0.337
2.360985605839581,3.263716691797924,,15.37055678744913,0.338
2.361358643289954,3.2666343651192142,,15.371820127284357,0.339
2.362048899315501,3.2671513939796615,,15.377266891272862,0.34
2.362600417758674,3.2695445832405494,,15.387033973555631,0.341
2.36275855645666,3.270629940741833,,15.4001098842122,0.342
2.3635644111620846,3.271244197953055,,15.42175160642072,0.343
2.3637414052520525,3.2730108114417518,,15.42182024085884,0.344
2.365073700581782,3.2740178436895975,,15.426708228112748,0.345
2.3697423400101103,3.2767810707041787,,15.433006721452443,0.346
2.3697897146979154,3.2773955390768768,,15.43713202304757,0.347
2.370055921885421,3.280266240013354,,15.4415639198151,0.348
2.371056204064124,3.2804208084993745,,15.443729383881069,0.349
2.372003720689192,3.2859691629705683,,15.455459357254211,0.35
2.3735137469796874,3.2922229705738286,,15.46040213473309,0.351
2.3735846239861527,3.294346094429298,,15.46953250233824,0.352
2.3776028371599933,3.2979940089542783,,15.471102337963838,0.353
2.378405514927452,3.298549355902973,,15.497054058984745,0.354
2.3786538530816617,3.3009227907726357,,15.518104523095523,0.355
2.38244684621351,3.304492220194887,,15.558720396777945,0.356
2.3834888413649447,3.3073367171932175,,15.559612092745429,0.357
2.3836811012141665,3.307368246263835,,15.565303317315056,0.358
2.383693048578454,3.3110849575314507,,15.571418732111145,0.359
2.383974025168308,3.3134315427160246,,15.580064025593838,0.36
2.3849984624474843,3.3134462378090945,,15.59893712209199,0.361
2.386107171444843,3.315266762175833,,15.610407700359724,0.362
2.3870699013495416,3.3166390003103636,,15.629079409041667,0.363
2.3874119982973143,3.3178334326879444,,15.638255828009934,0.364
2.387742473893639,3.3180359874849796,,15.66162008200708,0.365
2.388183344091461,3.3184534809983997,,15.662367090285375,0.366
2.3891511105787,3.319414563678494,,15.680920860023324,0.367
2.3892863386026937,3.3205031126055458,,15.685998465547137,0.368
2.389538692093737,3.322600171208959,,15.704543234173377,0.369
2.391868405108308,3.32386967156003,,15.715216685447736,0.37
2.3957415055164706,3.3240271056219655,,15.715849034569608,0.371
2.3975982741170228,3.324305100286697,,15.749138455544031,0.372
2.398333649119232,3.327114039512015,,15.752147661909476,0.373
2.3983706148836506,3.32947742496234,,15.766598930891677,0.374
2.4004239406631305,3.329780040646285,,15.77837145181481,0.375
2.401284904331598,3.3326245115197533,,15.787710681653028,0.376
2.401299303988564,3.3335341319407408,,15.791042927293391,0.377
2.403529746529996,3.336574724262921,,15.7917930887746,0.378
2.4040425088803,3.345771134668139,,15.798479194272009,0.379
2.4041394117497497,3.345910943426093,,15.798824432440115,0.38
2.410034491647263,3.348680724381902,,15.819244333826878,0.381
2.410924932930912,3.3495946902372675,,15.82645752663671,0.382
2.41135005422365,3.3502027642109087,,15.854790673091845,0.383
2.412736452318266,3.353394697166966,,15.858546989083774,0.384
2.413396337701013,3.3537409453761704,,15.861872497631689,0.385
2.4134290654095003,3.354359201587153,,15.86552911776076,0.386
2.415677769138255,3.356100732626599,,15.882676378602303,0.387
2.417981365881054,3.356747005699944,,15.896061730317149,0.388
2.4229831407540585,3.357200233117417,,15.904555418184458,0.389
2.4247663079632717,3.3606396797150526,,15.916751095739777,0.39
2.424770856240184,3.361637427067516,,15.921807796108338,0.391
2.4262729452827854,3.3616855531212053,,15.986855386240885,0.392
2.4286585966889707,3.372928492704525,,15.992736525954651,0.393
2.4291142522576443,3.376499100129127,,16.036667461694794,0.394
2.431495399678214,3.3781861085584515,,16.062892791378644,0.395
2.4323036808619545,3.3843142891081808,,16.071913048172224,0.396
2.4329146378926234,3.386796588980517,,16.082742722605996,0.397
2.432920847898841,3.3884119119682254,,16.085392274186233,0.398
2.435054016548276,3.401716682299237,,16.092547949750404,0.399
2.4363692231325143,3.403876083810288,,16.100304318827177,0.4
2.4365019652078383,3.4044317667211033,,16.104371253091543,0.401
2.437959789602004,3.405664583724125,,16.104894146020307,0.402
2.4383216451365843,3.4088776386258797,,16.108103558507686,0.403
2.4385887798921697,3.4118085846072237,,16.115777459995364,0.404
2.4395419985444926,3.414047019264375,,16.175272258411546,0.405
2.440782569477373,3.417400774869781,,16.178721597945103,0.406
2.441752049080989,3.4186275666582446,,16.196197508044985,0.407
2.443120524944616,3.42597125151577,,16.20311467779683,0.408
2.4435636643535754,3.4289256868988844,,16.204572884646062,0.409
2.4440333653694504,3.429988228137174,,16.206198273058025,0.41
2.444155267867142,3.4336451649636377,,16.213987101840132,0.411
2.445840820434803,3.4353410319659425,,16.21413919044814,0.412
2.4464688122090004,3.438583196544599,,16.218409966352617,0.413
2.4473044927516443,3.443912427301262,,16.241739579039688,0.414
2.449319377457387,3.4462989964617186,,16.24987160086706,0.415
2.4504310598929635,3.4465628464172817,,16.263921932158702,0.416
2.453450213516968,3.4474530487124397,,16.269584012029675,0.417
2.453601552715615,3.4496108156054173,,16.269673759283528,0.418
2.4538462317105805,3.4513544498640525,,16.273408325041856,0.419
2.4550050473634912,3.4519255692286537,,16.297945685456906,0.42
2.4554034563511773,3.4522260845409445,,16.301088080300566,0.421
2.458897476368411,3.45527301930366,,16.342036034604206,0.422
2.4609566621581607,3.4595247766247965,,16.352108362885808,0.423
2.461102392809136,3.461865500001427,,16.354323017663756,0.424
2.4643077493908643,3.462390691843453,,16.371427463798128,0.425
2.46528451168279,3.4625943690283623,,16.385124107022705,0.426
2.467113458304982,3.4651518460874007,,16.394786609834902,0.427
2.467556231008373,3.4677791300114698,,16.40210653167459,0.428
2.4679991860307693,3.4682399476979278,,16.428977141179566,0.429
2.46966236398698,3.4702310198732516,,16.431654014571723,0.43
2.4700191981393944,3.4729871354503814,,16.43439462605869,0.431
2.470417048863133,3.4763606364904294,,16.436952461983008,0.432
2.470684178837636,3.4766658036582183,,16.480333084691782,0.433
2.470896802429386,3.4817988052318123,,16.48632378334471,0.434
2.473159572355064,3.482501018087559,,16.491231004526398,0.435
2.4735404834671337,3.4846321586101334,,16.52000712444725,0.436
2.47844743528874,3.4863069546537813,,16.53449024242904,0.437
2.4791285033365824,3.488286371871814,,16.550067332589713,0.438
2.4795129268218608,3.4886170375839876,,16.56213942206769,0.439
2.480235367687108,3.492142148514955,,16.56251235012234,0.44
2.480740661021353,3.49248075571429,,16.579357544872163,0.441
2.4825204111820414,3.492865876119704,,16.595553313540982,0.442
2.4832962260385787,3.4947522559234905,,16.617132147470553,0.443
2.484331448584417,3.4988719565842876,,16.619126247531977,0.444
2.487910568936571,3.5009470609514235,,16.634659042098704,0.445
2.488081429352844,3.5029510087556006,,16.63958027611612,0.446
2.488379370920557,3.5032044225408328,,16.645540242998578,0.447
2.4886056768178704,3.503312482540981,,16.665140852942596,0.448
2.4888100747089394,3.5050930381347998,,16.67300330194935,0.449
2.4894905474148428,3.506706483314734,,16.68674752895797,0.45
2.4926645985030262,3.506934507740518,,16.69063751588268,0.451
2.493503387030354,3.5074049583309863,,16.726118075832062,0.452
2.494722446132952,3.5082975862165804,,16.73338586518578,0.453
2.498429763723925,3.5090449981459377,,16.73352893295182,0.454
2.4990942908477254,3.5104404008157726,,16.767307912962814,0.455
2.503339114199405,3.512454568176364,,16.795094318168566,0.456
2.5051148147708724,3.5140869105797616,,16.795960478004012,0.457
2.507479486269406,3.5145441261001498,,16.800811870671918,0.458
2.5078063453810517,3.514831869103466,,16.809750873816327,0.459
2.507864519688312,3.515044128281355,,16.812436312243157,0.46
2.5097410867586367,3.515423575776056,,16.825902379329232,0.461
2.5104699031429494,3.5181652622077353,,16.829096202042205,0.462
2.5119890590109666,3.520100433480994,,16.873292775965677,0.463
2.514456595269727,3.526119975321226,,16.887052478820507,0.464
2.5166732380274137,3.53107294444445,,16.889798539141708,0.465
2.516820767762168,3.5325206274915346,,16.89072015006184,0.466
2.520502043425472,3.536246015551315,,16.89434827550555,0.467
2.5225876793422763,3.536860572141914,,16.898060748647467,0.468
2.522703794473725,3.5374331137095134,,16.909405852653215,0.469
2.528495065560377,3.53753251103772,,16.92133772280654,0.47
2.5296327728458188,3.539920727458675,,16.93003682617832,0.471
2.5397629370112966,3.540437489115499,,16.95676199134097,0.472
2.546757845144172,3.5404904303090947,,16.966242750355356,0.473
2.547236053616542,3.542986002656204,,16.972584868123374,0.474
2.5476950732334296,3.5441781464365274,,16.97897652794802,0.475
2.5588402905528693,3.544480782270524,,16.980239886326803,0.476
2.5593045315378387,3.5496625098373906,,16.991423611110893,0.477
2.5601020329388025,3.5527158376218853,,17.014995466655506,0.478
2.560452598935285,3.5527804482455223,,17.071817440946816,0.479
2.5627759620875903,3.554256732069779,,17.085469970691545,0.48
2.5634256812806777,3.559126743135531,,17.102407549090323,0.481
2.563532796885464,3.5600758134733725,,17.102638214534537,0.482
2.563817009642009,3.5602348653824922,,17.13154329387141,0.483
2.5640943942082504,3.5611610502714157,,17.144227804099415,0.484
2.565528006201996,3.5612622679186536,,17.14580874245614,0.485
2.5656957884181875,3.5625221175888955,,17.153198039626634,0.486
2.565977796344407,3.5698145251908198,,17.163303591090944,0.487
2.5688071348479293,3.573449380557514,,17.1749079784801,0.488
2.568848988026265,3.5735344500171022,,17.196086983673336,0.489
2.5690745870822416,3.574711071795868,,17.206469045208166,0.49
2.569574981163996,3.575134099230628,,17.22134839837701,0.491
2.569998156076445,3.5757227389089214,,17.222446371103764,0.492
2.570552631960512,3.578884928695928,,17.230916156591665,0.493
2.5706070326023296,3.579013327124197,,17.2427109936823,0.494
2.574900552207186,3.5800176774404036,,17.24615006527492,0.495
2.575650862350295,3.5815358336992857,,17.24669242833511,0.496
2.575731003505045,3.5866219644987543,,17.247521022085515,0.497
2.576717124868267,3.587200813163554,,17.252563167644652,0.498
2.577488926530418,3.589216596895828,,17.258951461878482,0.499
2.578115011646397,3.5893555909459125,,17.275925234584598,0.5
2.578712424572242,3.5901488564256,,17.28529683424467,0.501
2.579974046775161,3.5994428181163434,,17.309774877662242,0.502
2.5801125718533067,3.599539012015095,,17.3184995970054,0.503
2.580729314789238,3.602222438326646,,17.328715531457142,0.504
2.5821591809723947,3.6119175641474444,,17.337830578024963,0.505
2.5844530563231314,3.6139053086520208,,17.351266619481713,0.506
2.585518801685484,3.617059952694162,,17.353713815731595,0.507
2.586389088850047,3.6188143017626273,,17.36505308525981,0.508
2.591273891313927,3.619395038864559,,17.369837965905493,0.509
2.592511570973026,3.6194327797303494,,17.388622282794376,0.51
2.592608137801872,3.620385028655682,,17.40059309983257,0.511
2.593992587197258,3.620514178143438,,17.444668600305366,0.512
2.595836068115211,3.6219647655756537,,17.493285079862446,0.513
2.5988268556034404,3.622537398456552,,17.52223629167038,0.514
2.599344389152096,3.624585139830901,,17.52981689918533,0.515
2.5993676036642817,3.630204577441758,,17.549427714905583,0.516
2.599440720444289,3.6320273637639677,,17.56667217934323,0.517
2.601721729770904,3.632260462583988,,17.61222617359734,0.518
2.6093327423254,3.632290923959353,,17.614349083773646,0.519
2.6144280190598903,3.6326964288932055,,17.62202671401276,0.52
2.617020783735204,3.63362893669819,,17.62631454532898,0.521
2.617684106842717,3.6389725977186838,,17.633625385717437,0.522
2.6178239981484226,3.643195887256524,,17.63863772697417,0.523
2.618247898815309,3.6462903084629876,,17.643064339800418,0.524
2.6187271208367493,3.6473629245126022,,17.661841798365927,0.525
2.619887066732402,3.6473818604719153,,17.705385680499024,0.526
2.620175506896396,3.6563991793239183,,17.71918466578819,0.527
2.622205689657896,3.6565927731309897,,17.734420439578265,0.528
2.6239644932721484,3.667784376882528,,17.743673056946704,0.529
2.624288944944859,3.672041540740273,,17.74675497846265,0.53
2.6245188993405097,3.673210830646428,,17.759999352424796,0.531
2.6295788269335145,3.6735722715607086,,17.76047672635444,0.532
2.630694017658853,3.6742256731189453,,17.77996595275514,0.533
2.630782196389164,3.6805531853303943,,17.781470409812925,0.534
2.6308469382238813,3.692555998435358,,17.79245720193894,0.535
2.632216647632478,3.6940000665219697,,17.796996693060287,0.536
2.6344155670050693,3.699255008650499,,17.801808271588357,0.537
2.6361502948065008,3.699762231846372,,17.843820094851186,0.538
2.636718355544845,3.701295029903929,,17.851388667144256,0.539
2.639292519813363,3.701621149917072,,17.853266522297265,0.54
2.642569104824278,3.706609893776548,,17.87469047812562,0.541
2.6431932268864946,3.707815587337068,,17.879239272258626,0.542
2.6470142030731987,3.711115976208903,,17.884980488755748,0.543
2.647068371670356,3.716039067109093,,17.912494203233187,0.544
2.648569758252065,3.7172355203761254,,17.93063512683672,0.545
2.65083992388059,3.7188293558689605,,17.96785795512239,0.546
2.6515920076259896,3.7189441078106857,,17.968582378797816,0.547
2.6539752197571453,3.723543111435257,,17.972003533062438,0.548
2.659977684905677,3.7281083885849897,,17.979170215003258,0.549
2.6630435270036004,3.728838096681584,,17.997764324508978,0.55
2.6647886766821487,3.7289107707758937,,18.026861813471147,0.551
2.6651454820435765,3.730843930321965,,18.042146646173123,0.552
2.6674330100270858,3.7379044251795266,,18.056246271592737,0.553
2.669114593436097,3.7380430186419153,,18.06645102224615,0.554
2.673082939213284,3.741727264856557,,18.07146470209092,0.555
2.676296588797757,3.7452476661920304,,18.08625986630089,0.556
2.6777744200695004,3.750662033995959,,18.0864751387422,0.557
2.681616392223238,3.7526239469458047,,18.089067779866134,0.558
2.6845789949440664,3.758433478243982,,18.091349100084397,0.559
2.688190198998099,3.7608235722683836,,18.092379528446838,0.56
2.6892494357904653,3.761594411981328,,18.120939818833712,0.561
2.6918497884166324,3.762233232460491,,18.12857127833382,0.562
2.6958425756288844,3.767128708877339,,18.128824648694117,0.563
2.6976093659111813,3.7711642059469694,,18.17458019925157,0.564
2.6992754096744798,3.7726139372512204,,18.183581978276763,0.565
2.699942996258798,3.7761977924188264,,18.189325358324588,0.566
2.7006233694893744,3.7763581002932334,,18.198576656957968,0.567
2.701388874934923,3.7816260163889908,,18.201609114854204,0.568
2.7038635172257344,3.783278459763072,,18.20976767600709,0.569
2.7043227941348382,3.7869852158336625,,18.22604307836159,0.57
2.704689953462783,3.7871593460881012,,18.226722136647147,0.571
2.7053815998771102,3.7884908950725285,,18.22995387126277,0.572
2.705918305384321,3.7889053945109574,,18.23047073118071,0.573
2.7185932400604096,3.7946431577094617,,18.252694123050965,0.574
2.722582832055619,3.7955704168202944,,18.25799258649757,0.575
2.7226122882112467,3.7962824912551745,,18.313605886127917,0.576
2.722686057290406,3.798362816033049,,18.31873750189175,0.577
2.723131974782345,3.799456171870066,,18.3289401187736,0.578
2.724250381361413,3.800065400775451,,18.3399009551437,0.579
2.724598035278209,3.8075913724809407,,18.364645113596485,0.58
2.724951252118497,3.819446340038802,,18.380518948677427,0.581
2.72503017522204,3.822608907671907,,18.39892055395184,0.582
2.7258368155494503,3.822669973251598,,18.40175263369725,0.583
2.7274857900897524,3.823943520195888,,18.44589147990279,0.584
2.7293305514294595,3.824793150820506,,18.462985044564185,0.585
2.729639293292668,3.83392630401426,,18.476628864260668,0.586
2.731184343428988,3.834467302586055,,18.48204853095956,0.587
2.7316478291661035,3.835430481128334,,18.489653871109752,0.588
2.733272492380441,3.8364744177448067,,18.491267714530068,0.589
2.735417319549436,3.837395585705649,,18.501012104184564,0.59
2.735926919322217,3.841660600189817,,18.505404793034696,0.591
2.7387617945952503,3.847266168074752,,18.50906506808312,0.592
2.739220268937234,3.848599430718301,,18.531579249785995,0.593
2.7417801058286413,3.8507823487683988,,18.53727706844021,0.594
2.743676125728916,3.861607342511032,,18.54108361330353,0.595
2.744405313654417,3.864818187950793,,18.54173977215087,0.596
2.754964823481978,3.865047507979171,,18.547727659366537,0.597
2.755271976634913,3.868699424510835,,18.549356348167173,0.598
2.7564671848456888,3.869008397773024,,18.58720708706312,0.599
2.761572349538404,3.8722065106398196,,18.60293011609877,0.6
2.7645353598191327,3.8734805458334387,,18.621784102900943,0.601
2.7650635238947325,3.8765738462462003,,18.63669140274061,0.602
2.7684312252342536,3.8775921970603324,,18.654689376996146,0.603
2.7688510006863125,3.879495505993699,,18.660147446779995,0.604
2.770513855720948,3.8849602986510994,,18.67717258124863,0.605
2.770598011724592,3.88658873412881,,18.708961817786005,0.606
2.7709110437271525,3.8914742898994756,,18.727820952381283,0.607
2.7720911050486423,3.8933152190259106,,18.73384917042405,0.608
2.772915810770145,3.906898622543899,,18.738262640742832,0.609
2.7755992059725383,3.9151917546626014,,18.761314211389852,0.61
2.7780175626869905,3.917571139693295,,18.765585078246733,0.611
2.780114457893726,3.9193350037334955,,18.769085223433684,0.612
2.785899336489156,3.928039670657085,,18.775794247785804,0.613
2.787727516229664,3.931599636658649,,18.794079881977904,0.614
2.7901651933873777,3.93246610303895,,18.826447384817417,0.615
2.7919273314054607,3.936865297688218,,18.87132705350708,0.616
2.792763995719683,3.938153807227975,,18.900672487631063,0.617
2.7932036565269023,3.938280588612482,,18.90443970412491,0.618
2.794906023320446,3.93905403982577,,18.92323821230258,0.619
2.79538664984579,3.939773092512633,,18.92745224308156,0.62
2.796272034050348,3.9413793460550326,,18.97500750917787,0.621
2.7967126417721992,3.943892215380492,,18.982991951852384,0.622
2.803081681975365,3.944024752916631,,19.012201227434986,0.623
2.8087572198787,3.948397237673121,,19.01570372634947,0.624
2.809506649674966,3.951606275733527,,19.094024002600364,0.625
2.8118228819551137,3.956137764055489,,19.12810856389605,0.626
2.8145039182089304,3.9626751341414836,,19.129626517703866,0.627
2.814677430628663,3.9791348651000726,,19.136556776573773,0.628
2.816995187341965,3.980041675831166,,19.14416881925148,0.629
2.8185154830262853,3.9858938522578105,,19.163005834381927,0.63
2.818661154033242,3.9885709615638247,,19.19020651098165,0.631
2.8212627654633597,3.99213431189429,,19.2055313847301,0.632
2.821676062019936,3.993638743218555,,19.20922431639365,0.633
2.825285513493312,3.999252398733252,,19.260062542281823,0.634
2.831924295577435,4.00271364896293,,19.28146676765936,0.635
2.8339104598674867,4.004820307262866,,19.2839144183445,0.636
2.8342348032492746,4.007037831453257,,19.31557343676345,0.637
2.835256795818421,4.007440385275186,,19.323132831878954,0.638
2.837267305441728,4.0094748637366315,,19.333265254912373,0.639
2.838669228177353,4.009556444986146,,19.33350915560969,0.64
2.84387532654226,4.013251891380547,,19.35149944763389,0.641
2.8504711952765787,4.0141267843638175,,19.351637266123145,0.642
2.8530403822042065,4.014353972270504,,19.360030670989214,0.643
2.8566590316501985,4.015502848371206,,19.363508361693256,0.644
2.857666614406792,4.02055576130478,,19.399008855291385,0.645
2.860399848632244,4.023236844095254,,19.426265186456675,0.646
2.8605157583825123,4.0248215700144785,,19.482273794211583,0.647
2.8614420937804206,4.027159719202476,,19.518197629620065,0.648
2.8624301864583623,4.03231613418195,,19.54250811483188,0.649
2.8630697657816446,4.033489508314284,,19.557601929536915,0.65
2.863986643763209,4.03423480783777,,19.612138399626048,0.651
2.864761027951113,4.03664122112158,,19.623000929426443,0.652
2.865392075186398,4.059749917595984,,19.665300588590448,0.653
2.8678840871016438,4.060655892483569,,19.707512308712158,0.654
2.869284004716806,4.065410084977518,,19.769777081090183,0.655
2.870219373651464,4.06609424445071,,19.82060015800348,0.656
2.871088758176072,4.073555419261008,,19.826629462371702,0.657
2.873887301180307,4.079741161909795,,19.83517404898559,0.658
2.8760052046282576,4.081669925184705,,19.86293080084276,0.659
2.8777395322821264,4.081854117522813,,19.870089452328976,0.66
2.877880651362669,4.088884612544774,,19.88161997558177,0.661
2.878782322150969,4.100956857468673,,19.89139159035044,0.662
2.8800895817527827,4.101395849675734,,19.929299406647026,0.663
2.883678171535051,4.102257270036312,,19.9452573387163,0.664
2.8859254266170358,4.1052559768677455,,19.96275866892551,0.665
2.888186005378002,4.108782481649024,,19.96632386316168,0.666
2.8896115511520137,4.110665410578723,,19.97352011690694,0.667
2.891792455541121,4.113270250927152,,20.02370379867913,0.668
2.8925235705665964,4.1150746642077465,,20.03522363212522,0.669
2.892631303272763,4.115399019234422,,20.036383581606195,0.67
2.895144375247193,4.121750459091015,,20.048048964214225,0.671
2.896732855302348,4.132761667924346,,20.05850026315926,0.672
2.8983180852441817,4.135678067843355,,20.085244139593527,0.673
2.898731455958925,4.14333673471106,,20.11195875093151,0.674
2.899075198883588,4.144099567224384,,20.13013627121084,0.675
2.901594936454112,4.155103104705789,,20.15585105032879,0.676
2.903646590869876,4.161592591297385,,20.19792080227049,0.677
2.907861057115656,4.172957648015943,,20.207641479638287,0.678
2.9140912315996665,4.173610493253558,,20.22045685473016,0.679
2.9211189410653686,4.178042316312878,,20.231699800546423,0.68
2.9212900004291744,4.180264895158285,,20.24681948699909,0.681
2.9222080177195213,4.182829102993905,,20.24820638201113,0.682
2.924947357591434,4.191994910462428,,20.25743790572538,0.683
2.927705115903837,4.195784574286119,,20.380787323296715,0.684
2.931613922727168,4.199314084100506,,20.398420557550462,0.685
2.9341565101546023,4.2032422977763995,,20.402296218983302,0.686
2.9344951484800443,4.211320206114924,,20.40277305335075,0.687
2.938042848923952,4.215395545737566,,20.40828260816781,0.688
2.9402318586178646,4.2206056273869,,20.409088747453104,0.689
2.942893235536724,4.223294936554329,,20.412992579911418,0.69
2.943255618775903,4.227910031919871,,20.425138726928648,0.691
2.9437208478087333,4.228676488054983,,20.42644832642862,0.692
2.9471872046541483,4.230669452970591,,20.45365122896889,0.693
2.9542111385402943,4.247538479876318,,20.459503652313657,0.694
2.9582986182873663,4.25359473606896,,20.47991846455648,0.695
2.959277866006124,4.258614045981581,,20.508822400257905,0.696
2.9605362978899743,4.266064517145708,,20.525829954766863,0.697
2.96058796994031,4.275302330028996,,20.52693526642998,0.698
2.960949226162208,4.283424844679534,,20.57995523052688,0.699
2.961680850893188,4.28380265575955,,20.590080677263558,0.7
2.966079395859316,4.283911929721998,,20.602995575655733,0.701
2.9691964446258794,4.285246584727025,,20.605776060637176,0.702
2.971808551379368,4.288237170410797,,20.607651985332865,0.703
2.9725133959714265,4.2902698027590676,,20.64879587945853,0.704
2.9732631511019605,4.293680524153499,,20.659466425705663,0.705
2.973797905878301,4.296157308546642,,20.66640830128039,0.706
2.9775896073977863,4.296873449493914,,20.677345554568102,0.707
2.9775958178866104,4.306860867795822,,20.70939905798115,0.708
2.9776613234584235,4.312647982453466,,20.719169364451176,0.709
2.978950651443176,4.31427537015755,,20.724302160713147,0.71
2.981077131432927,4.316862137012176,,20.73914056659774,0.711
2.9821516524015586,4.320359308923562,,20.75754493018644,0.712
2.9826854328868606,4.322864129584627,,20.79253091975552,0.713
2.9895745703136547,4.325859063148632,,20.852706652839338,0.714
2.991381776220817,4.336129102781969,,20.883896191984515,0.715
2.991517858090253,4.338302742107984,,20.91040061048086,0.716
3.001342162104951,4.341376057832747,,20.92481963201981,0.717
3.003582799336349,4.341727878047646,,20.93211499102977,0.718
3.003674730098833,4.351337180993943,,20.949789455253075,0.719
3.0049686134077573,4.3731444268741075,,20.996253340204312,0.72
3.007474381430902,4.373761407741478,,21.007090954691822,0.721
3.00854654294135,4.376621661594302,,21.013874889079467,0.722
3.0098301201308697,4.378875465519645,,21.016598472407168,0.723
3.011206292365997,4.380980758668299,,21.02520697594655,0.724
3.0131154573038854,4.381380327464409,,21.07000810512364,0.725
3.016308809161892,4.382394489640132,,21.08591124230746,0.726
3.0189751178240094,4.3834757230353265,,21.114015967197517,0.727
3.019912345871667,4.384942390755836,,21.135681018463515,0.728
3.0200443307730938,4.392142557813013,,21.147622062856158,0.729
3.0222705259815346,4.392554518992985,,21.151345671795312,0.73
3.022634429358355,4.3934780059718825,,21.20614816022295,0.731
3.0271541861237434,4.39791517971383,,21.223628732177666,0.732
3.0377443977247864,4.405859028482242,,21.225838259802934,0.733
3.039085815617947,4.406328110691875,,21.23634872969109,0.734
3.0450550626390616,4.413285171815359,,21.276858035564025,0.735
3.0477775098848903,4.414733085453853,,21.277273207770342,0.736
3.047805704858227,4.416916080414472,,21.28245936993392,0.737
3.0523981166719008,4.4175055688100215,,21.286059729969374,0.738
3.05345073425524,4.419239350213626,,21.31902955538754,0.739
3.055647552137525,4.424724828416516,,21.32146767593998,0.74
3.0566822045006203,4.429118843555725,,21.322596784716595,0.741
3.0567416741944857,4.429162002911881,,21.32447776273434,0.742
3.058479164680395,4.432456785060009,,21.356014801646623,0.743
3.060442988549182,4.437968007618046,,21.427544845470987,0.744
3.069173682215457,4.445698892667879,,21.435867757083575,0.745
3.071112007244153,4.446268715491369,,21.461048367827367,0.746
3.0749894812985445,4.455875373319749,,21.49397393443124,0.747
3.077828481056478,4.461241102836109,,21.526955233632847,0.748
3.085156782555748,4.464194135494878,,21.556811163694935,0.749
3.0854318473216957,4.466380075050177,,21.566526024832623,0.75
3.087092849864524,4.467855132083432,,21.56965889860046,0.751
3.0901613886633417,4.467902784769497,,21.62500934357743,0.752
3.093655748451218,4.468252813894358,,21.627338371173664,0.753
3.0965622031794258,4.4741373917175,,21.667340603250505,0.754
3.097611894428677,4.474466326192532,,21.685349509599824,0.755
3.097916774021616,4.474918773297213,,21.696502768467127,0.756
3.10167365676841,4.47601200499648,,21.755813329134444,0.757
3.101697336392091,4.477203445019558,,21.76457858667108,0.758
3.1034774414767456,4.499987784591943,,21.80144217052924,0.759
3.115884481776769,4.501229642453039,,21.850660295934603,0.76
3.1177118066933542,4.510919634771503,,21.864792377082587,0.761
3.119351986091796,4.5186495188633256,,21.95316403736789,0.762
3.121970482422569,4.527629120021143,,21.96159885102212,0.763
3.124092343548101,4.536330775579247,,22.052248523057603,0.764
3.131376250369866,4.536659908018519,,22.05865806217269,0.765
3.131464742974092,4.537848139760643,,22.08083564576909,0.766
3.1323292889959493,4.541971634478341,,22.081791262854047,0.767
3.1356260372826723,4.55296295840772,,22.13806381728784,0.768
3.136777648253698,4.557147985858661,,22.20424462506009,0.769
3.1407176835293216,4.570723799516442,,22.24594452517512,0.77
3.1431836310932053,4.571663541859376,,22.347612303734103,0.771
3.143812941109554,4.577655010555003,,22.365754251050333,0.772
3.144213744468412,4.587101489119419,,22.3757539368966,0.773
3.151063249699672,4.591210082706041,,22.38211705329841,0.774
3.15400429354262,4.594961994393691,,22.393941204430227,0.775
3.156741628786497,4.597491051843576,,22.393987763119213,0.776
3.167874833142582,4.606929273339752,,22.49471984744312,0.777
3.185137335804011,4.608500241068577,,22.538212013338093,0.778
3.1880663850679225,4.622654719172703,,22.58545777370314,0.779
3.1908035019516348,4.627556362055467,,22.59765998163762,0.78
3.20077985571317,4.633062834974696,,22.60279290264512,0.781
3.2056206865100747,4.634805265009847,,22.608505951027173,0.782
3.206408830046751,4.639491169201936,,22.64030716913416,0.783
3.211191613232663,4.642754329038851,,22.65596254246959,0.784
3.2162554547632807,4.654266365149945,,22.67235515907695,0.785
3.2226331758505182,4.656917015573023,,22.7372710757544,0.786
3.224205215798543,4.668418612613451,,22.760589617286502,0.787
3.231770971642452,4.670562355955461,,22.794204126417547,0.788
3.2374023604340985,4.675095564477424,,22.811781447099275,0.789
3.239213404558233,4.6821714426967045,,22.815024630179973,0.79
3.239224115944178,4.685544194105145,,22.8420461552523,0.791
3.249661735764488,4.687643161889896,,22.850325674547253,0.792
3.254038571379506,4.701407870691033,,22.8503762460521,0.793
3.256806631006235,4.722482495244969,,22.90925139804956,0.794
3.257944022037236,4.745047442513273,,22.9627174133026,0.795
3.262450786376187,4.759996122956392,,22.980629692907137,0.796
3.262973220570109,4.76090995655959,,23.0222617437666,0.797
3.263710507155324,4.765866720801157,,23.03176191765813,0.798
3.264839617794065,4.7835636393182295,,23.092681689678585,0.799
3.2709008818531187,4.810272837818611,,23.163821066407834,0.8
3.2775829136210377,4.813389346448163,,23.168680791462283,0.801
3.2886906209526083,4.814453347023508,,23.2139237108128,0.802
3.290636844612149,4.8204585221204255,,23.214286133225546,0.803
3.296936934056639,4.826926693166408,,23.230179827578294,0.804
3.2971541626354792,4.832832372594403,,23.32736295968551,0.805
3.297499450073381,4.852058142359372,,23.412493093775588,0.806
3.300798353626633,4.85317573974521,,23.492704346867665,0.807
3.301451925699672,4.853517139413618,,23.539346955125563,0.808
3.302309507863216,4.854376262008234,,23.55972710359197,0.809
3.3068739545372603,4.854986309755968,,23.649928896592336,0.81
3.311680172887045,4.859079023351439,,23.74558360403941,0.811
3.314485934042228,4.8659861244678275,,23.750985134088097,0.812
3.316375667915487,4.878687203919295,,23.813308056074803,0.813
3.317996470328387,4.8833245413435105,,23.864774604328364,0.814
3.320107981042899,4.88748809458297,,23.867021140121963,0.815
3.323530923249004,4.896515176578779,,23.88839432293356,0.816
3.326737962911186,4.898923740061145,,23.937109579484517,0.817
3.3291048532073075,4.900879749486766,,24.005171131534087,0.818
3.3356450663502293,4.901312941915365,,24.05916517832848,0.819
3.3364953294832533,4.905542026439504,,24.113685757674357,0.82
3.337659248427907,4.914793878721121,,24.12144657867389,0.821
3.3441943194203887,4.916339913895762,,24.1304772988916,0.822
3.3518516718530007,4.917906343596204,,24.150944783676948,0.823
3.3722887354007605,4.919309947572006,,24.168685769005243,0.824
3.373361063523171,4.934205619504841,,24.17486915211114,0.825
3.40797343724864,4.934448349422505,,24.187176018416125,0.826
3.413507261544944,4.948969088518922,,24.2315541205519,0.827
3.414011896582428,4.958132200190219,,24.276544142411588,0.828
3.4276918651593205,4.974168940432279,,24.28233105899484,0.829
3.428504898440075,4.977558064172952,,24.323117467666464,0.83
3.439651014377322,4.981635379002506,,24.35322509298844,0.831
3.451151096746925,4.983207071746508,,24.367518725149942,0.832
3.457506055107007,4.98840910313832,,24.37059723896509,0.833
3.458454583499915,4.9927143206708715,,24.38263874122312,0.834
3.477213142771146,5.038404200584872,,24.40546938089456,0.835
3.479008494140805,5.039549079822699,,24.44194687506372,0.836
3.485573290496521,5.039990574021929,,24.443580687177736,0.837
3.4922683695863554,5.044001359912142,,24.450115442892407,0.838
3.492718102930498,5.065798324194175,,24.45187757674054,0.839
3.495097268502867,5.074153271879809,,24.53130862278382,0.84
3.512455236319496,5.0829527283238205,,24.54943313504387,0.841
3.5200051856313053,5.088267192282714,,24.63167902154209,0.842
3.52363452269951,5.098579059829496,,24.72172732579315,0.843
3.5283840057490647,5.1015704296752595,,24.801162734705592,0.844
3.528561977004178,5.106795768539744,,24.801538506706223,0.845
3.534785972167108,5.110129453534919,,24.832413266962305,0.846
3.5350197893959523,5.114027835172917,,24.83632548718776,0.847
3.535648101589154,5.115015902449902,,24.84819889352331,0.848
3.53833212911339,5.1177021090196515,,24.883702458429354,0.849
3.5399572677759483,5.13048723826717,,24.900411496916192,0.85
3.545505903527041,5.132995306467115,,24.901190699253483,0.851
3.548471919816074,5.167604324338169,,24.90742578284736,0.852
3.5512621377285667,5.18163403588991,,24.99951439535606,0.853
3.5608464369922253,5.188996212742259,,25.00410492923278,0.854
3.562134872025908,5.203312050607126,,25.059514989748536,0.855
3.5806970667112807,5.203705142237969,,25.11197895377921,0.856
3.5820213322329604,5.207632193355693,,25.150033518488065,0.857
3.587198397350372,5.211536046279932,,25.28076515830086,0.858
3.595429863189888,5.2409096919463405,,25.28700389326805,0.859
3.60097200646251,5.246385430444045,,25.301938266803973,0.86
3.617941319257696,5.250113795271063,,25.380628236303163,0.861
3.629099317925639,5.259219238735488,,25.48917509756396,0.862
3.633219744413986,5.261798135641105,,25.63783159185272,0.863
3.641128963341664,5.274665439808231,,25.65328171875129,0.864
3.654381341246992,5.282842352563675,,25.670599661116924,0.865
3.658111579011927,5.283195812208416,,25.711561984163893,0.866
3.687438539815512,5.2886656263036995,,25.760636785935382,0.867
3.6909452452080087,5.2897426948541035,,25.76239921770698,0.868
3.709589918943096,5.306098226497669,,25.77248888771525,0.869
3.7173827794618224,5.317743029143697,,25.87633964307839,0.87
3.722800307075559,5.3201918519919795,,25.877038951849208,0.871
3.727136342819675,5.3238258390372915,,25.957532185891655,0.872
3.7274787634583055,5.329264266623987,,25.98499375094293,0.873
3.7297570170211145,5.329421240456101,,26.013867166135,0.874
3.740919615038236,5.3425251344036555,,26.14973974443726,0.875
3.74229183027646,5.363213485746183,,26.178679664340144,0.876
3.7556590265897065,5.367980127514013,,26.200866451963797,0.877
3.7566618667620033,5.414509023940393,,26.269086211986703,0.878
3.763280842296763,5.451919660302552,,26.34959228242176,0.879
3.766324970916507,5.456848570095474,,26.495511753044838,0.88
3.772229018850312,5.477909665387294,,26.548004095428468,0.881
3.77822692046259,5.482520012533787,,26.55835457073968,0.882
3.786634822543318,5.4832507241559725,,26.560020866253154,0.883
3.786765395372167,5.4871833102313685,,26.563571472098022,0.884
3.811440573419792,5.491739829424993,,26.60025327865921,0.885
3.81164054826788,5.496678867244803,,26.62025134569193,0.886
3.813435337363617,5.500180238617524,,26.687494331737568,0.887
3.822400516841004,5.509967412628103,,26.692720455650097,0.888
3.831933687619092,5.52108574572579,,26.83298310874842,0.889
3.8581688122908586,5.524081013502826,,26.83378392347482,0.89
3.862915992934213,5.526385831115042,,26.861272537779094,0.891
3.8681639064139817,5.5276378538771755,,26.923803388712315,0.892
3.868192071768645,5.564795149338696,,27.01301422097436,0.893
3.870835096666204,5.574607868929466,,27.307397020265057,0.894
3.8735350183604416,5.581829195094869,,27.362319241908597,0.895
3.894966676228017,5.583372957929506,,27.409993341688462,0.896
3.902772091792526,5.631978335352593,,27.50973340492635,0.897
3.908428026370631,5.633715786487637,,27.57582301884676,0.898
3.978631277255021,5.6532697765523565,,27.60849964040365,0.899
3.978801423239277,5.7096901676928296,,27.64060858231599,0.9
3.979681420398984,5.722118485994965,,27.649535238327577,0.901
3.986866254480181,5.758060642796189,,27.709249790599632,0.902
4.000439323166167,5.764816223616794,,27.800336002988388,0.903
4.0025304109830575,5.781978842463794,,27.84368738373246,0.904
4.016632248427037,5.782213850173055,,27.873508483714104,0.905
4.0423525644788025,5.788197170265664,,27.955721759418545,0.906
4.050845370195003,5.794456275314223,,28.01110253830605,0.907
4.063550906809576,5.816747192019367,,28.019080231922867,0.908
4.0678560472717376,5.822947127698096,,28.106868277940197,0.909
4.0858054628407645,5.850768215199345,,28.157156143447075,0.91
4.086204379295255,5.856167137768066,,28.219412722834456,0.911
4.142310073227295,5.885175470596306,,28.66969537243235,0.912
4.144590850515138,5.88878187527981,,28.788637247364143,0.913
4.156608675229644,5.942730988679862,,28.80608169714591,0.914
4.165516514444693,5.950956601853766,,28.992954310056504,0.915
4.176835698986707,5.979467875167328,,29.13483375495433,0.916
4.203268583759661,6.037759431081431,,29.169650430952466,0.917
4.207548149789552,6.057158226059343,,29.6523275501808,0.918
4.21003891279133,6.141741174195751,,29.77865362547085,0.919
4.219392035404127,6.166581674092266,,29.858424759199472,0.92
4.230329438315202,6.190845624003668,,29.9170612977196,0.921
4.24162257891615,6.195170236995749,,29.9452282969034,0.922
4.271160994415475,6.212579536141278,,29.948244490826045,0.923
4.271549502160612,6.223457268214008,,30.04573280361485,0.924
4.271987885624391,6.23353073871765,,30.15893762181589,0.925
4.275454851710129,6.245969543214064,,30.240256571309043,0.926
4.282615941506325,6.289397306595184,,30.289466368675384,0.927
4.282938442737144,6.312755900183019,,30.38429754476425,0.928
4.294280479272464,6.34844086735852,,30.692570678946407,0.929
4.308011484580301,6.360090622963552,,31.108207924801725,0.93
4.350012996020061,6.364357426239611,,31.36194432243031,0.931
4.35636200082012,6.413513261707771,,31.533084618130477,0.932
4.387449559365392,6.467384620525484,,31.53474964732299,0.933
4.392211205377332,6.480418383438215,,31.62860846958406,0.934
4.396158452815931,6.4931616899661,,31.674995530718743,0.935
4.434051195967722,6.552709718607852,,31.678051044201933,0.936
4.4629263040113365,6.554497406791173,,31.69630731116516,0.937
4.521155286220018,6.577668374030651,,31.699131473655207,0.938
4.530801941137577,6.596708238353084,,32.01029735056423,0.939
4.573501143558676,6.598221159663702,,32.06391464965273,0.94
4.573892473330517,6.616755223921947,,32.14086030310146,0.941
4.588863543161686,6.657525671615104,,33.07226076469185,0.942
4.622533012127776,6.677995308423397,,33.151306603046194,0.943
4.70044345328276,6.678599233668764,,33.25413940500795,0.944
4.785313920893236,6.723952479339159,,33.740183322756096,0.945
4.811871382637106,6.731659630092454,,34.13110347142315,0.946
4.831975437892544,6.756731564878054,,34.77018582612854,0.947
4.8755951486149165,6.821707340346997,,34.909284463188,0.948
4.88178905434195,6.826477791601756,,34.95906603628369,0.949
4.9456774715547205,6.845043589479042,,35.10999778204206,0.95
4.955671830116092,6.9363130367097545,,35.15859630588227,0.951
5.008983961829179,6.9849146145605285,,35.657992722050416,0.952
5.011770355318852,7.0348219558711,,35.73295777291199,0.953
5.014553625653438,7.03960679456921,,35.7691594273534,0.954
5.096107968337128,7.055967356122867,,35.92311439921451,0.955
5.115598983133138,7.080876342695955,,35.99408515534021,0.956
5.191646213807128,7.102514616926459,,36.08652674012722,0.957
5.192889476465737,7.121803103056395,,36.32052447841691,0.958
5.220232802240738,7.132993824460316,,37.64582301705562,0.959
5.297483616584225,7.26563258625686,,38.996668642492416,0.96
5.384857271203586,7.290097580407155,,39.91462457803069,0.961
5.539486704622647,7.3788516597652665,,39.9347622928902,0.962
5.548342796049979,7.411827932855578,,40.16462862714474,0.963
5.548830991292114,7.465307633896416,,40.24935680759423,0.964
5.591592752844445,7.474855708658572,,40.41336314799023,0.965
5.694668290398611,7.580544200822696,,40.528816022890766,0.966
5.71942074782592,7.58885633287246,,40.54481980584984,0.967
5.758895161674486,7.636887011558237,,40.65034967415996,0.968
5.76863652620276,7.795919494830477,,40.75709384470501,0.969
5.824437533171413,7.925243926704642,,41.484377627348834,0.97
5.986252194690236,7.977392251000681,,41.51022245983784,0.971
6.029223357555604,8.08421777150289,,41.64070653772336,0.972
6.060638157886532,8.333033004287193,,41.67033968886595,0.973
6.115803209385584,8.356712425855743,,41.75307167171521,0.974
6.151853721544906,8.533961095955414,,42.89038827975652,0.975
6.1729952877344445,8.545651844345391,,43.26441015400494,0.976
6.3008220960495045,8.5482642660608,,43.79140486199489,0.977
6.330758736337457,8.559462413672604,,44.201474199641495,0.978
6.347564227850606,8.676968927574467,,44.51586389985841,0.979
6.378752218723261,8.711855293303921,,45.74497013390457,0.98
6.495925885283819,8.749413643781272,,46.15735863316824,0.981
6.848114927150892,9.161907375715769,,46.284239260192,0.982
6.892683803011649,9.413019528912738,,46.30439146141652,0.983
7.349396763375636,9.577170424051081,,47.05293893375151,0.984
7.381404323305735,9.715379681622299,,47.77764432143895,0.985
7.405589520049439,9.846780168747964,,48.2160737793497,0.986
7.7580740114025,9.863593060443511,,49.26422302348296,0.987
7.962246311607958,9.922151495778493,,49.26670604966807,0.988
8.095807284321825,10.844567830372574,,49.62318509520183,0.989
8.156257723906428,11.200480850387581,,50.95911623086518,0.99
9.07273951650169,11.512938763267462,,50.98841048880923,0.991
9.735471204765586,11.861176192927333,,54.2119483006695,0.992
9.890227869450833,12.340670441649877,,62.38884154183942,0.993
10.33294744685086,12.377519123343799,,67.14489778830142,0.994
10.562762022644398,12.493457862744608,,72.72734127755922,0.995
11.279792287132572,12.766517380754253,,75.56243301994684,0.996
11.372557684902302,13.198540934809452,,76.05236512089283,0.997
12.994712490575324,17.69236212304321,,80.92434856117502,0.998
18.13876373746648,18.890236576232294,,85.1273307464703,0.999
21.13880891907624,22.643594412692114,,120.55129889082993,1.0
120.55129889082993,120.55129889082993,,120.55129889082993,1


==> results/mean_width_cdf_d3_K9.csv <==
mean_width_best,mean_width_fixed,mean_width_random,mean_width_worst,F
0,0,0,0,0
2.206000965851496,2.7156687753174573,2.6092908079920747,4.6289841587685405,0.001
2.2974015072634844,2.7202147114008293,2.656022757043365,4.894353862516008,0.002
2.302581704160561,2.7406575099856236,2.684833265658912,5.51020214880112,0.003
2.307951238949776,2.7559463566575992,2.691565982943793,5.588630178292199,0.004
2.314346081983876,2.802641182516592,2.75213577514852,5.656592674428114,0.005
2.327980939204935,2.829461700058679,2.804878756538126,5.687881236099159,0.006
2.343788238806233,2.8478239159934553,2.813640556388932,5.758240469279154,0.007
2.357386307042881,2.859778759166733,2.83538849065975,5.776214171187808,0.008
2.358073118042364,2.861975012964586,2.8389703176071537,5.821414735047609,0.009
2.3600939405488472,2.8892802647699773,2.8430685565332414,5.86886273839446,0.01
2.362874247054659,2.891339968257588,2.8503790679384973,5.885199176826459,0.011
2.377649798846099,2.9036011401784467,2.852864962210956,5.903805658432326,0.012
2.3842167353495305,2.947040959103344,2.8708490433375964,5.919793364189498,0.013
2.3934447304613915,2.951168610109472,2.872047028634631,5.961070895389301,0.014
2.396573553747153,2.9709956689391652,2.8768339304645973,5.9681250264277885,0.015
2.397424903722817,2.972659974989229,2.883514955379202,5.9695471791249854,0.016
2.398350631969003,2.984786534991918,2.902189332942478,5.989188733323776,0.017
2.398603044141675,3.0246250304414066,2.9285250795812074,6.0293885923121335,0.018
2.4015629876744797,3.031925189430951,2.931004749114671,6.129552067371931,0.019
2.4066215474745967,3.036434066954457,2.9516283460863275,6.160663961229144,0.02
2.41100489455821,3.0412863054943333,2.982468965502321,6.2024680463233866,0.021
2.4180311875239635,3.0532980017042717,2.986212978940818,6.258499313748583,0.022
2.418352671212924,3.062291536324374,3.000729131228428,6.302615809383457,0.023
2.424185363948818,3.074285374328965,3.0067194021780783,6.315259248917619,0.024
2.4287437541828627,3.075485136446142,3.013484553486105,6.316698921271977,0.025
2.432806005914199,3.0773015813899947,3.028941030106336,6.323004672095177,0.026
2.4435927967802145,3.0784586016922293,3.0302356483703545,6.333342342283432,0.027
2.444284978098624,3.0835242250826917,3.048856447998276,6.354257471677014,0.028
2.4497513760730243,3.0857139884564857,3.049706394073104,6.375027498087641,0.029
2.452508931666548,3.0924965336949404,3.05024435605969,6.378669846608673,0.03
2.453844410396345,3.1028772993134726,3.079351782814832,6.408453406657137,0.031
2.453891131947897,3.10895616162904,3.0827763401302333,6.450427198155125,0.032
2.454874238316511,3.114333095620081,3.0993620306018013,6.476003643711892,0.033
2.457059527643545,3.114465848425851,3.1087958461384204,6.4863669259850685,0.034
2.4604315702332054,3.129817002820522,3.1105188290491954,6.487072229477849,0.035
2.4605939290402685,3.1350930487218753,3.1357379619670764,6.510190562320726,0.036
2.460946296430814,3.139260379851512,3.137034966408132,6.52302472140704,0.037
2.4610117936250955,3.1415829771444126,3.14618131194252,6.545287331604733,0.038
2.461939610951224,3.1422490475505698,3.1578605322534186,6.551034547686775,0.039
2.4646621992804576,3.1511392437748764,3.160101360651577,6.55618881791498,0.04
2.4742573828077914,3.1530181094278165,3.166716102717031,6.56260444041808,0.041
2.477313413116259,3.153643577776814,3.167244183507806,6.570216368964953,0.042
2.491008466330656,3.155140005822349,3.181469916752369,6.571498400633102,0.043
2.4953096117738496,3.1559857738664174,3.18341781864323,6.578016206244985,0.044
2.496535954503578,3.160137494915525,3.1887986373909434,6.607627420421661,0.045
2.50236013903287,3.1739779240811528,3.1903656325756056,6.638745550218322,0.046
2.514448287431575,3.178050711263357,3.19705444954976,6.640256487334071,0.047
2.515285775109896,3.1820557145910873,3.209458135878284,6.684763070197896,0.048
2.5209791942795845,3.183071830189245,3.211539253125721,6.685412585376472,0.049
2.5246644899158106,3.183778070593844,3.217304948966772,6.687263749673823,0.05
2.531460008014085,3.185732521568018,3.2184616517191715,6.690836669278345,0.051
2.5380742781521937,3.186108285646405,3.224888002911793,6.696392476056007,0.052
2.540659915661593,3.188635461521297,3.2319322863848305,6.700731898057411,0.053
2.541024132221346,3.215560185693516,3.250920852672773,6.717353279777087,0.054
2.5414429419851814,3.2161009559244413,3.2583385289099667,6.72902661080521,0.055
2.544377421376624,3.2178113927737244,3.2720514866071198,6.740103335957078,0.056
2.545893693975062,3.2183875512829117,3.279085142766028,6.74610629120763,0.057
2.548370617572336,3.218804170052063,3.291349632917104,6.7528081277991046,0.058
2.5517103343899463,3.2197916211378397,3.293722730309599,6.7785010838695055,0.059
2.553283899704873,3.2313532889714596,3.294634714471977,6.791134998001734,0.06
2.553830136803904,3.236928342496336,3.299276819443125,6.803908668449036,0.061
2.554031853301954,3.240338887169374,3.3004418337821835,6.80851417221416,0.062
2.555635823164936,3.2404141219699736,3.3033015454581336,6.8132686530050375,0.063
2.557482059729536,3.2418051645772503,3.317376228548772,6.822697771582869,0.064
2.5588112111742265,3.244145489213161,3.3184129139123777,6.831149498176183,0.065
2.560247370103451,3.245746733047903,3.321577391193862,6.853572576386236,0.066
2.560778037442116,3.252623754428949,3.3232007656078584,6.860512552565209,0.067
2.561263318782553,3.2548802831830335,3.3243148918567607,6.874720304978215,0.068
2.5620071057457348,3.257053594321661,3.328751124111015,6.877426274090819,0.069
2.566490206729152,3.26189121576058,3.329835674305154,6.882073937853575,0.07
2.569641182375418,3.2685847117944697,3.336877181813461,6.8929548411467,0.071
2.5699074284198726,3.269747278797017,3.344107061305848,6.913240381559885,0.072
2.5703232013619486,3.2727763720448015,3.3451083934072985,6.919630079493641,0.073
2.5763636997456465,3.2761915226764318,3.351788142531096,6.923583186556136,0.074
2.581661439898648,3.2779805247189016,3.35413484075596,6.926644015030494,0.075
2.58175087439861,3.2794023074901535,3.3558051957011394,6.942014870659328,0.076
2.5821872424403214,3.2832374674175417,3.355840821107832,6.953545614384177,0.077
2.5866920817543715,3.2863759520949576,3.3620678820440046,6.957800368433176,0.078
2.5890056438196973,3.28964090519506,3.3658271134930726,6.958262727107488,0.079
2.59502317602904,3.2924162583203835,3.373170435397792,6.958555552149893,0.08
2.598329691233109,3.2986447540772685,3.3834568444894884,6.963852297405074,0.081
2.600963204971392,3.3000825219233407,3.386286181428172,6.971668455365208,0.082
2.603009774962524,3.3062556441965114,3.3867615314312896,6.980412825713873,0.083
2.6043106840251777,3.312525227954475,3.3910394103523203,7.003293332002128,0.084
2.605257584800261,3.317905458988268,3.398012385647622,7.012514018934386,0.085
2.6070970058744845,3.3255065065050866,3.4006508676070064,7.034684850185038,0.086
2.607319357579092,3.328040293463909,3.4006514818828264,7.035226978554065,0.087
2.607890102944579,3.3299442669184875,3.4071651893025345,7.041245479831187,0.088
2.608622859883715,3.34654524141819,3.412613673560287,7.043212566109484,0.089
2.616873261017016,3.3466734738011175,3.4137025356314536,7.051007528088704,0.09
2.618902557604944,3.35808314800865,3.414966441832496,7.052629847585074,0.091
2.621405743630816,3.3607631596992067,3.418911189352239,7.053867622388206,0.092
2.6236728198869743,3.3609114207723216,3.4247487084753425,7.055997404703224,0.093
2.6246683740781824,3.365756938098948,3.4294718101221777,7.058880668309202,0.094
2.6264510425733496,3.3710678340293785,3.429534360519693,7.059748565860321,0.095
2.6267122496810225,3.3738358262974337,3.430201682814673,7.0658090516063226,0.096
2.6277241912903944,3.3770409852442773,3.431090224740782,7.075060255874848,0.097
2.6290745404492504,3.3866083149034236,3.435138245241179,7.077209793565269,0.098
2.629156729238809,3.387844428796928,3.440906368859747,7.103315242921165,0.099
2.6329973293479245,3.388295123542745,3.4416351865387376,7.104283726901709,0.1
2.637845329406831,3.3912237836370953,3.442821050919348,7.106856122307689,0.101
2.643149280877038,3.3945966992162826,3.4463473301510565,7.124643737625313,0.102
2.650719928912276,3.4042864027389754,3.447150209882912,7.141302001124516,0.103
2.6507297436668003,3.404803781808317,3.449263860210592,7.141329932519684,0.104
2.6515937533050478,3.4090695834165876,3.4530982090869924,7.150410325876659,0.105
2.651867686165089,3.4102617722100583,3.4597829206353143,7.150992487088216,0.106
2.65240774520454,3.4109747366800347,3.4641550103953938,7.156968656935937,0.107
2.654011983310557,3.411765398174813,3.4642678527556545,7.17803399059081,0.108
2.656363518607657,3.414258363312814,3.466393999090246,7.181103812302584,0.109
2.6564111234701824,3.4158354446692107,3.4720823097173783,7.21138920594675,0.11
2.658955629898255,3.4255964074783214,3.473154152026922,7.235294466677577,0.111
2.6596810492306373,3.4269076015040216,3.4735379024064272,7.247659534597436,0.112
2.6603361757324686,3.433699100321376,3.4813354820637468,7.267005337560404,0.113
2.6622264105335542,3.4344165028109037,3.481976040413516,7.274105026626202,0.114
2.6636124411497315,3.4369867413960056,3.488135190256443,7.296657042379109,0.115
2.669257407340693,3.440361980825326,3.488169462088643,7.300388847055725,0.116
2.670738458968115,3.444157741759679,3.4889761346787576,7.313039792095812,0.117
2.672867982433756,3.444264100306624,3.489088680892034,7.317105022301072,0.118
2.679131049573094,3.444885450108567,3.497709778329773,7.317369067838967,0.119
2.680838582084613,3.4475660102028742,3.499268819735313,7.321892208244922,0.12
2.6820088179534327,3.4571074559038957,3.504648275166361,7.322783915269636,0.121
2.6868195371706274,3.458806021998776,3.507145249276639,7.325682833491044,0.122
2.6890211242144235,3.4645683512284564,3.5115218862309603,7.325798024369982,0.123
2.691804382793859,3.4652399128882463,3.5167358933843147,7.332306321626727,0.124
2.6933314458919444,3.475345847076272,3.5264468686955537,7.33447264919204,0.125
2.695343515883016,3.4769095065527593,3.5305671389988533,7.34692413800488,0.126
2.695507896806518,3.4773743610219867,3.538990154916355,7.360791521121072,0.127
2.6957360460211834,3.477460338615267,3.5409411511001445,7.383171156595968,0.128
2.699004548282653,3.478658861865257,3.543091052746794,7.388822218121136,0.129
2.7004513556085348,3.4843623641460764,3.5496213350978127,7.39186398860775,0.13
2.701416296902927,3.4866542928200475,3.550641772328442,7.3922549020869,0.131
2.704523744014065,3.487756445141006,3.5527564010355466,7.406370431698551,0.132
2.7046813669587157,3.493388715770041,3.5543578491245493,7.4271882463333565,0.133
2.7047906264972674,3.4963082077623926,3.554533109714881,7.4419777723119696,0.134
2.7060325227728668,3.501708665552592,3.5556473807843174,7.454564028299451,0.135
2.706760702682107,3.502060435024471,3.558433747216176,7.4589173779955695,0.136
2.708255108525061,3.5064018846709017,3.562118718986176,7.462465205444842,0.137
2.710735077677324,3.5210384606481244,3.5675386086182725,7.496909342233098,0.138
2.7107426433764825,3.523590228442166,3.567561581885739,7.512521291921269,0.139
2.7124942422461973,3.5314760980077526,3.569200382693817,7.514173470322242,0.14
2.7125721430711627,3.5324356752876453,3.57274776810267,7.526276113788712,0.141
2.712854388942094,3.5332185288203313,3.573258569246188,7.534577673616553,0.142
2.713581449797032,3.5366954073699612,3.574320363037038,7.554238076700062,0.143
2.7147869900791517,3.5375678023020516,3.5746325002042925,7.558635034575422,0.144
2.723020704617321,3.5466358198742376,3.574819620070131,7.562604185757862,0.145
2.723929914948653,3.552615392473653,3.5825500049209857,7.576165039203413,0.146
2.7242314317751344,3.553740932980676,3.5839578686502374,7.580065744845446,0.147
2.7245641217730947,3.5591077336670693,3.5841006516212,7.585053370340439,0.148
2.72722206047704,3.562246596552855,3.584361638498354,7.586608855297475,0.149
2.7303038189260675,3.563770919918911,3.5848697378162906,7.58732981957171,0.15
2.731246368945893,3.570990771192035,3.5864167458502827,7.598285801351946,0.151
2.731330021729245,3.5712748415907374,3.5901925395187435,7.605439849372356,0.152
2.7313363289435624,3.572067341676652,3.5908279871467417,7.613084106029615,0.153
2.7314333673197138,3.5811576243647822,3.597242827007386,7.614504595517719,0.154
2.732151001214153,3.5842588308355845,3.598755145356006,7.618814624837258,0.155
2.732896299676665,3.5857521355214623,3.5994127770812843,7.623517300114752,0.156
2.737723558684023,3.590151868937273,3.60080717843022,7.626833597113566,0.157
2.7428743634130206,3.5941199526678846,3.601002017186002,7.636910979529943,0.158
2.744939193374036,3.597889944485338,3.603382342644598,7.641446276705393,0.159
2.75064556744462,3.5985009600580207,3.603578756665454,7.659937901782578,0.16
2.756105929591482,3.5985967889119204,3.603983077278464,7.6807342776400915,0.161
2.7603975073890727,3.599541647943949,3.604145160415668,7.683685101902014,0.162
2.76047583991234,3.602674734710722,3.605442030088505,7.68559016775116,0.163
2.7682160496354564,3.602865503509461,3.6061496140427103,7.687777727711336,0.164
2.7692217746463883,3.6045586699339314,3.6129262565170657,7.689171892266562,0.165
2.7708331776211907,3.6086707337037,3.616969602076874,7.693083381471743,0.166
2.7709039367426853,3.611681567962503,3.617374849540783,7.697656266568984,0.167
2.773413098335696,3.6118068911127006,3.621111276732035,7.7026193317322305,0.168
2.7777081511216157,3.612511753814574,3.6287041725095386,7.720981195795083,0.169
2.777867523052205,3.613093280020004,3.62988330880548,7.7217954030752125,0.17
2.77813156904776,3.6136598940344324,3.635972523660486,7.721837341065738,0.171
2.7793970109690305,3.615236950916463,3.636186482093422,7.725570127665923,0.172
2.781344660901833,3.6165642522073287,3.63716238595173,7.736882642131033,0.173
2.7814467949479886,3.622785597985452,3.643065233926952,7.741263335924503,0.174
2.783614220848188,3.630830585452073,3.643335195465797,7.747565111332101,0.175
2.7872335674279545,3.634486651648368,3.6487213483476415,7.765694500533548,0.176
2.789017793758385,3.6386053965835066,3.6497844200625855,7.772526389027619,0.177
2.789554256934759,3.641548489990828,3.650135228256585,7.774203784237904,0.178
2.7906146040921382,3.6424634543798007,3.6512500761132256,7.78644080230386,0.179
2.792819887693163,3.646434086926093,3.6585951453043073,7.787445213604379,0.18
2.794136849366145,3.6465482044219826,3.658721162741015,7.801812388540161,0.181
2.797326805217126,3.647522144981197,3.658975092198912,7.808135966998894,0.182
2.798198937406824,3.6475981295432125,3.6593299347793766,7.813074242637022,0.183
2.799914324006648,3.648492542441073,3.6596434822737423,7.81972425486767,0.184
2.800707184103671,3.6561242258587643,3.6605364698124654,7.828126859475125,0.185
2.800762927672622,3.656294923183003,3.6652771263867,7.832697170596723,0.186
2.801730404095605,3.663224810300114,3.668701998340866,7.845164039008186,0.187
2.8021440680765486,3.670731790726457,3.6721600620798616,7.84892461018782,0.188
2.804344057944613,3.6771425965032716,3.6761063000512166,7.849552305861144,0.189
2.804942593810827,3.686134671013116,3.6774256434285126,7.870514882651105,0.19
2.804984830522764,3.686438272485039,3.678400977409577,7.884571976073521,0.191
2.805529917139701,3.689943768867512,3.681580318480924,7.887441166824081,0.192
2.8080857112557163,3.701855989315004,3.684392454355148,7.8994559666644335,0.193
2.80899603553838,3.7057910154359135,3.685478026952163,7.903237995740373,0.194
2.809778593490934,3.7102348393637152,3.694629775777884,7.908807954910102,0.195
2.8140010106907685,3.7108663342886463,3.694778962802914,7.921089477686852,0.196
2.8141215057899487,3.712575327605066,3.697120201790012,7.92141811644316,0.197
2.815893103711264,3.7136504387194313,3.6989062547611296,7.926910895142855,0.198
2.818494551404151,3.715197864296944,3.699417195938315,7.9295611176295635,0.199
2.8192954992162464,3.720275107089768,3.700226906461685,7.938054829582687,0.2
2.820478647988745,3.7212134884954233,3.704757474315693,7.941784320780567,0.201
2.823286750020225,3.722698865536086,3.714989292230485,7.954417056536548,0.202
2.82445377069079,3.724623246323189,3.716251401579536,7.958816012642537,0.203
2.826043777418555,3.7247553353421186,3.71649281167706,7.960901032879631,0.204
2.831599789367777,3.7287054250336586,3.71730778196872,7.971049575531449,0.205
2.832589819861132,3.734094664444863,3.717797486036768,7.977581025588591,0.206
2.8334278774422743,3.7343017459502628,3.7232128314760695,7.97937045083112,0.207
2.8346337798844687,3.740220157568355,3.7240871053151783,7.991382944816513,0.208
2.836185616488488,3.741886749708451,3.724939087956793,7.992003705031493,0.209
2.841733816519856,3.7432860212334638,3.7273341313120207,7.992967225821622,0.21
2.8457821664049385,3.7440177934600367,3.727925630942642,7.9932427223084765,0.211
2.846276181292305,3.7477510578952655,3.728028094304677,8.009555316882208,0.212
2.8465430700935768,3.7483744033281754,3.7365233870259353,8.017275076701662,0.213
2.848227708315999,3.749756201618957,3.738796414564948,8.023100740442988,0.214
2.849260716560051,3.751897241953837,3.745118215282081,8.024727350419527,0.215
2.849480266460298,3.7556210552407125,3.7540668956177545,8.029841026479897,0.216
2.8495840544080595,3.7604770800763268,3.75883095462401,8.031648884869465,0.217
2.851044123360045,3.7629569084750774,3.7602813962843697,8.032533933626475,0.218
2.855418957403538,3.764686260202049,3.7626405918629966,8.044620201497613,0.219
2.855804936521668,3.765388484873735,3.764665478118916,8.04988275290237,0.22
2.8572490359285383,3.76567463826306,3.766452601284396,8.05476320794528,0.221
2.8573885051320254,3.7662003779648185,3.767183587622481,8.081496247629264,0.222
2.8577885586928264,3.7668311133817642,3.767483983480563,8.083956633444414,0.223
2.8585760528134627,3.7743606780610612,3.774052351112105,8.084651637592714,0.224
2.8588702279921785,3.7760205276156973,3.783813693527997,8.154630840457736,0.225
2.859333126603442,3.7804069122782433,3.784010354068815,8.154686777582313,0.226
2.861813372067082,3.781782511607098,3.784242196831006,8.158772855036709,0.227
2.862315201883928,3.786159040993365,3.785010245439872,8.174663221341149,0.228
2.8636437465841067,3.7862290297794887,3.788319894161354,8.176733720648174,0.229
2.8717496045777264,3.801527797448571,3.79224061448716,8.17741143324045,0.23
2.87473105889147,3.8061574856158007,3.799336424506965,8.18401472329956,0.231
2.8759896044643343,3.809903923133197,3.801371597937932,8.19362835101537,0.232
2.876057462734922,3.811854914605617,3.802538212805869,8.195453596230516,0.233
2.8764028213854385,3.8141869326138638,3.80278129237158,8.205753050301912,0.234
2.87680936848664,3.8177183440418374,3.812685343049701,8.219668770814422,0.235
2.8779971504181363,3.819677095109819,3.813584609129929,8.226009348114635,0.236
2.878455621597555,3.8201326697146,3.817007387144014,8.229458141005532,0.237
2.879651706408957,3.8288176586637452,3.817804932546746,8.232769006206686,0.238
2.8801369929911638,3.829372800241483,3.8200887557496337,8.245087264981953,0.239
2.88069494235078,3.8295948461911036,3.822849790382442,8.256592356210398,0.24
2.881477284168409,3.8312248919990384,3.8241953853564463,8.258249673223757,0.241
2.8872150772002323,3.8318624505730927,3.824502568736545,8.259894496771441,0.242
2.8921469118180134,3.835113284981548,3.826086081626229,8.26714539812292,0.243
2.892197750461195,3.8357807072701564,3.828702677581712,8.273109619687652,0.244
2.89271525963839,3.836939124467262,3.8310908084146393,8.274987351811584,0.245
2.8931472495193846,3.8389878462961704,3.831827882304883,8.298741164614711,0.246
2.8939358691900288,3.8395390742540014,3.833713766071466,8.314931050275753,0.247
2.8989465877385165,3.8417182878203056,3.835117142071853,8.316114935435355,0.248
2.8994749053704107,3.842815764205847,3.836932748116984,8.321682276497398,0.249
2.900928948718543,3.8446519561459476,3.838027850252628,8.325653773821141,0.25
2.9024605071793577,3.8456900457244663,3.848066176385784,8.333046214190212,0.251
2.903245681225284,3.847106861248534,3.8489961917396416,8.33574286726395,0.252
2.903342570995722,3.8490853659369897,3.850179125007624,8.342831035340058,0.253
2.905370986108788,3.854216305653603,3.851731594028956,8.343439499425335,0.254
2.907106080317729,3.8613052699289554,3.852585608537396,8.3491013385063,0.255
2.907708100348444,3.862931708005012,3.857020032385316,8.351517258684048,0.256
2.908830241920293,3.864671261051585,3.8584673261826303,8.354895227861117,0.257
2.908974381490677,3.8654535931047613,3.867634929352822,8.355710282495622,0.258
2.909353755005314,3.8655584194727575,3.872854657767141,8.358234499022652,0.259
2.9125699841042243,3.868134226772839,3.874944896854722,8.366320419622152,0.26
2.913257322728242,3.8758131797549797,3.8807556331344193,8.378837588656786,0.261
2.914622247575974,3.878532987860513,3.882768181991818,8.380522628659527,0.262
2.915465659218744,3.8794107189755063,3.883826344452921,8.382067349051677,0.263
2.9158854341114915,3.881662109926173,3.890979131177502,8.38227011667088,0.264
2.916605806168748,3.882115848724497,3.8928934595850135,8.384494722204789,0.265
2.9167095512193844,3.8917881041650615,3.895145166630328,8.386585845008828,0.266
2.9168715114696364,3.893440163213406,3.897077022924391,8.387673060139688,0.267
2.917926404611256,3.8977386481939353,3.901357840473733,8.39484633078151,0.268
2.9180381748857265,3.8978102498508886,3.903399151598714,8.39663589278084,0.269
2.9183330545953483,3.8985423394490004,3.903501829609108,8.402630509312816,0.27
2.922225199505021,3.905959084697482,3.904951099410861,8.428251691273871,0.271
2.927047199878847,3.910223906074118,3.906217633526503,8.435978982932117,0.272
2.927856634187066,3.9169108448955745,3.906437369700196,8.443839700867922,0.273
2.928754945545346,3.9222387132566165,3.907138862365296,8.45828443103111,0.274
2.930595138221153,3.9235163129516666,3.907613530727821,8.459670526586422,0.275
2.931999026498102,3.9249061691602507,3.915501750998572,8.462856381584631,0.276
2.9365440077977167,3.933368479373182,3.919977439561996,8.463962770214428,0.277
2.9377080999470797,3.9380120209700262,3.92147407626977,8.472856765035377,0.278
2.938327365451946,3.9427212882819487,3.921775467167074,8.482749220162242,0.279
2.938752548435306,3.942871052702222,3.92457659270647,8.495483852870858,0.28
2.9404433250492312,3.9462573514418438,3.925050495707345,8.49639630468262,0.281
2.9404878401253685,3.950365394352974,3.9263849293433264,8.527607423568327,0.282
2.9427154036229117,3.9504514144653533,3.926899821890486,8.528876032063508,0.283
2.9436280090089797,3.9553837100312617,3.932709921148809,8.531795080433968,0.284
2.9439777248000394,3.95548560355962,3.933424789702247,8.553235691645448,0.285
2.945632481216727,3.961969685337349,3.9334561039721496,8.554052674889107,0.286
2.9471373350387715,3.962123386391028,3.938654549317437,8.556786302129611,0.287
2.948127609143838,3.9621948730940297,3.9389924997765418,8.55929209343112,0.288
2.9491239096738067,3.9687158632819535,3.940643164300853,8.562986177867064,0.289
2.951206252512752,3.9782998368516305,3.944266846728441,8.564437232094427,0.29
2.9521444821345426,3.9808557320718614,3.944908794925936,8.573292913826132,0.291
2.954306288986124,3.9817910556568235,3.945747652289832,8.590202305889925,0.292
2.9544459252256163,3.984091566434436,3.953295185997148,8.593849304822376,0.293
2.958465751950793,3.984978596302028,3.956346028548911,8.597962043802031,0.294
2.9603702976654858,3.986074619095432,3.960831539629063,8.600305335197143,0.295
2.9613953524969148,3.988074351530318,3.960964103993937,8.60576343795288,0.296
2.965941904496366,3.9910775741306437,3.963821005376509,8.606578479581085,0.297
2.9660430802149245,3.9913780556860394,3.9645509472361113,8.607989614329835,0.298
2.968768104171234,3.993093300954981,3.976123347761633,8.6150010147987,0.299
2.971693008635388,3.994263400772195,3.976147965790569,8.622920192877476,0.3
2.977455826443314,3.994783754207634,3.984838789413988,8.626318382626737,0.301
2.9776857297007497,3.998806340042914,3.985089981825585,8.632322791461469,0.302
2.984398130080762,4.002138934562141,3.996397695609277,8.636021838601295,0.303
2.984497370006008,4.005060923970423,4.002945230551065,8.650437943350738,0.304
2.9847657243968926,4.008856059101845,4.00396094722198,8.657042258416338,0.305
2.989311481200682,4.010658661590514,4.0063808610923495,8.658466029609928,0.306
2.990634681464467,4.0113947277523625,4.014685674227718,8.668794569572892,0.307
2.9908270485037303,4.019672561518566,4.016818977977351,8.671989198196078,0.308
2.994166728810548,4.027757429068947,4.018991650608392,8.676265150780875,0.309
3.000273326790622,4.0290105463053045,4.020772168263993,8.685704832280154,0.31
3.000753819753239,4.029533253868903,4.02660577100561,8.690388292882986,0.311
3.00096219781871,4.030920341898488,4.028003650552505,8.70162404593383,0.312
3.0022723192641223,4.033490258088175,4.029572306190852,8.703392724208905,0.313
3.0054300628011306,4.034265984595222,4.0295923663595845,8.706098755535223,0.314
3.0068765061372305,4.036659467626988,4.033602544391592,8.706726898291862,0.315
3.007783832499329,4.038873335620429,4.033930862920513,8.71960434931814,0.316
3.0125109884489656,4.039758122667064,4.038514059535723,8.721058053762848,0.317
3.0143780359426597,4.042866065720337,4.042250044516328,8.72867555527672,0.318
3.016428614422128,4.0428704084417095,4.046197837686727,8.733844924082412,0.319
3.0169524856457524,4.045593258227674,4.046475949033427,8.735811997313961,0.32
3.0187407556227357,4.046386875724167,4.046489513035199,8.73599890608132,0.321
3.019866278636844,4.052503415604547,4.051527756373068,8.742002617628279,0.322
3.025343722287354,4.052919382427797,4.055494249175026,8.751255823243286,0.323
3.02610513955629,4.055753432868423,4.057363051669318,8.75282927452891,0.324
3.0264863881016564,4.05668421549004,4.057833821946199,8.7713844442699,0.325
3.02685319249244,4.060413759075774,4.061424622173782,8.787422755805661,0.326
3.027694775085102,4.061014296139668,4.062504651626681,8.788713071499831,0.327
3.028393830469484,4.062951095505536,4.0636087759899,8.79194252056057,0.328
3.02885462135099,4.068404368385772,4.070492527864657,8.798885642625761,0.329
3.029532700160693,4.070228499727634,4.071964281805291,8.807933199231806,0.33
3.030185656003469,4.0723324981454825,4.077913461859699,8.808481672769013,0.331
3.037033926597351,4.073438199696907,4.079351619773285,8.813224535092306,0.332
3.041625217041254,4.074475847301067,4.08560541874836,8.816174022813634,0.333
3.042633000810369,4.074699739411901,4.089109224671796,8.82022168389482,0.334
3.04353952350164,4.074952645561105,4.0953880210133455,8.823869292574404,0.335
3.044267834737724,4.078684534324225,4.097077107789945,8.85417592975336,0.336
3.045351901527234,4.078845391641195,4.098958176109341,8.86250797094691,0.337
3.0455681385333637,4.078850268366238,4.099983519114038,8.878463778239073,0.338
3.046933741152173,4.080434998246904,4.101372794456289,8.883311841835688,0.339
3.048204957090885,4.080709296613548,4.101815646313332,8.901765852178533,0.34
3.048450371218684,4.0827012323612655,4.103771336561745,8.905782545606604,0.341
3.049704352168757,4.089651464687145,4.116410102327756,8.935025985369677,0.342
3.0504706234613472,4.092298016722346,4.117822722114473,8.940933737180456,0.343
3.050475594017615,4.092710320331691,4.119269772836498,8.943429292751063,0.344
3.0509631664905705,4.092848871657096,4.119947048329392,8.95457268474142,0.345
3.0542958313170416,4.09291977689324,4.122972917350393,8.959521798782545,0.346
3.0558395416818205,4.096970339910428,4.123586092241213,8.962848955018334,0.347
3.056760241802438,4.09914592594308,4.128431409658836,8.966451443714288,0.348
3.059977296112554,4.100088842907482,4.132518488565376,8.97413614492524,0.349
3.060804020223652,4.106435258576301,4.13391166769073,8.977011372829768,0.35
3.0615121232962377,4.111877129313056,4.134209752798781,8.980656740005502,0.351
3.0637633623066503,4.112327071974142,4.135015249468973,8.98274653697149,0.352
3.0646295701293376,4.115046308112156,4.140828760599033,8.988637006496608,0.353
3.06636790837699,4.115253828794361,4.142007938907402,8.98910772592022,0.354
3.066839277736023,4.118026549976412,4.15213111728834,9.007051107319171,0.355
3.070609893013008,4.122279283408378,4.153708837946678,9.00732386633656,0.356
3.0708118036331364,4.1259365419855225,4.157245209945954,9.009294207867072,0.357
3.0726971280451,4.1282696407513875,4.158400233579624,9.016279532753623,0.358
3.0736368684083257,4.131726494016583,4.164007096995056,9.018989720711373,0.359
3.078542405098911,4.132776519966851,4.1726237642674295,9.019587437322867,0.36
3.0787406988960733,4.134734728956201,4.173436950927743,9.02253918806474,0.361
3.079346987008156,4.136730587817064,4.174454213417322,9.031733887427103,0.362
3.0804474452804405,4.137961246774228,4.177175320717318,9.035389221230483,0.363
3.0836357845282047,4.139896999736985,4.179964809949751,9.039352733305654,0.364
3.085087502845445,4.140225704995015,4.1822101317735925,9.05263976674806,0.365
3.0874798103491603,4.144022511056219,4.182726602814468,9.060517927422037,0.366
3.09148710450326,4.146517631828385,4.18427651156149,9.060833043099262,0.367
3.0938958165254755,4.147679707948718,4.186201629582346,9.064260618943557,0.368
3.094040375571846,4.147831880412952,4.186449126039747,9.07126973809829,0.369
3.0963318330196623,4.152039312440811,4.187682130818474,9.078884856308123,0.37
3.097505962389172,4.153044092254677,4.188473377115577,9.081762650444256,0.371
3.0987086858780915,4.1583541602953495,4.188832862747161,9.084748654380128,0.372
3.100266932206612,4.158362218500655,4.18884530931029,9.085186194931422,0.373
3.1059655451471837,4.15904287634522,4.193748695811052,9.09411904126288,0.374
3.107603920380843,4.1593271255930535,4.19572088317435,9.100994666647088,0.375
3.1079181686484305,4.170121021026692,4.196912913787374,9.109113379935785,0.376
3.1081831313162187,4.170480330975829,4.2004969296730295,9.111880576553368,0.377
3.109027045303252,4.181570799663642,4.203518582719363,9.1123791788044,0.378
3.1113639052924897,4.197044455639434,4.207131996430463,9.11387764183335,0.379
3.111464133764929,4.198520135076004,4.207566616968752,9.118877970746516,0.38
3.112759734628863,4.203261233054037,4.2088565210473625,9.118905034600052,0.381
3.1133986856274065,4.208634131949177,4.209786356451463,9.121645069731596,0.382
3.113475980381037,4.209941192207678,4.210856729583544,9.124094377224209,0.383
3.1134830192871883,4.210023437839815,4.211633448650636,9.12458275929994,0.384
3.1140507305032563,4.211565580786525,4.214469043114766,9.12661694442616,0.385
3.115478116686094,4.21519951335778,4.217958730821595,9.134804090835246,0.386
3.1168519694356998,4.2280397226577024,4.219498958086232,9.15402111987761,0.387
3.1176444325885324,4.228187424857921,4.219691399756908,9.156803209943686,0.388
3.1198537723089834,4.228584489854327,4.223518704790177,9.160948986200784,0.389
3.1211752904391967,4.230602147547515,4.225378583237611,9.16587723863031,0.39
3.131552054331107,4.2325941717733695,4.225662721976987,9.172882667436358,0.391
3.1315831971631862,4.236470203401774,4.230615322077175,9.190274545653397,0.392
3.132284916641576,4.2470534283826655,4.231149821309745,9.213144218528742,0.393
3.1334146383063373,4.247147459887977,4.231578834221823,9.217222642470384,0.394
3.13410124013272,4.2534329662793855,4.234889947866463,9.22132881891434,0.395
3.134487260264626,4.255617053241098,4.2367267931976125,9.224903588693596,0.396
3.136239564714715,4.262810592058224,4.237464181254924,9.226851760396327,0.397
3.1404110404701524,4.263972678577635,4.237809716583461,9.234492637252943,0.398
3.1415731329799934,4.26627316733901,4.239117424130637,9.2389180335415,0.399
3.142586535567907,4.270153084284627,4.241228456560976,9.240923989997912,0.4
3.1447449249729003,4.274091006987263,4.242457537278014,9.243326517324768,0.401
3.1456753265167965,4.274757277378048,4.245103970337896,9.265985185415264,0.402
3.1467123403753505,4.27547840729804,4.249648316022441,9.270299282508152,0.403
3.14864019203035,4.276709551814872,4.252391292208872,9.288826128472856,0.404
3.148917580102703,4.278755588474154,4.254755349983573,9.288987941213732,0.405
3.1501825572220628,4.281218968099634,4.255412778390758,9.289782643089628,0.406
3.150675602528379,4.283270483090595,4.257490633766249,9.291649597577306,0.407
3.1516382536659444,4.283697102146847,4.262415817884178,9.29299047607807,0.408
3.1526733716836777,4.284574180910936,4.264558340723265,9.29429445434828,0.409
3.1555103317840976,4.28494857732581,4.265568519865466,9.318303501892956,0.41
3.163209821453192,4.288527328109114,4.272986286992879,9.322971860691316,0.411
3.1637595126420868,4.289156588449512,4.274258945090237,9.32364857091106,0.412
3.165110020994883,4.2936228150099724,4.274551645927708,9.326428337528617,0.413
3.168888856680002,4.295400926351822,4.276350919118255,9.330985757199448,0.414
3.1692042697728384,4.296636110085484,4.277788732147684,9.33807713895662,0.415
3.169932132387899,4.298066697671064,4.278035960282131,9.345543645182111,0.416
3.170592716052803,4.300582339125419,4.278780324355226,9.34631463090488,0.417
3.1706470910459505,4.318421040103466,4.285005310615111,9.3493402200025,0.418
3.171789985458677,4.327605027634177,4.2855200238883135,9.351197152849808,0.419
3.1731140523775263,4.329340738732409,4.285798038546513,9.359337884948504,0.42
3.173483764534902,4.331932143396909,4.289403142411508,9.365064525750844,0.421
3.173524051948323,4.339437764009913,4.295779635033511,9.372430511489846,0.422
3.1742190853690464,4.346605995523413,4.295904395378168,9.38236711584612,0.423
3.174301741151514,4.349600999902886,4.296801944762461,9.38451542173014,0.424
3.177702530037948,4.350979294894509,4.301468378483023,9.385273682204929,0.425
3.178494701983948,4.355313684063979,4.308743997797637,9.389810973715967,0.426
3.1800828358476774,4.358577370934646,4.311315829870542,9.391882443595946,0.427
3.181379770967618,4.366331635791586,4.314477433228513,9.399064509211351,0.428
3.181860248305012,4.366417863456807,4.314566565239246,9.400156279120118,0.429
3.1832540185909037,4.367133141792785,4.315638013623371,9.421372462665232,0.43
3.1843452656443705,4.368034342541027,4.319928525952138,9.435916289429006,0.431
3.186845860052541,4.369364923626669,4.320286028954984,9.438953578190548,0.432
3.189261500038992,4.3786837071693006,4.322462099360309,9.447729804838549,0.433
3.1896306766796485,4.379545690219815,4.323640306658627,9.450367968644684,0.434
3.191792320768117,4.383640705913911,4.328443090636106,9.45266300284499,0.435
3.193283337405917,4.384823272065189,4.337631518672533,9.456983553085132,0.436
3.1939485441458686,4.385407352593419,4.3420490827410365,9.459566625380676,0.437
3.1955069044465567,4.392282388968358,4.351933368187127,9.462608592110504,0.438
3.195598547882821,4.398091551314019,4.356900231319075,9.47621289813302,0.439
3.196738031085666,4.400907954826885,4.357132484129174,9.481104871768125,0.44
3.2000084593176696,4.40953271258918,4.357607442220239,9.482773846281658,0.441
3.203638984299241,4.413494908699037,4.365170783980595,9.485097742360017,0.442
3.203794847592297,4.419167607697697,4.365334756143005,9.490227367517456,0.443
3.2040458730158807,4.426985383222552,4.367092326000354,9.494306634659695,0.444
3.2049359246895643,4.427989470682672,4.3688396111774015,9.497982394648742,0.445
3.204973265089632,4.428084450667628,4.369893846002717,9.509228828143128,0.446
3.207901449616328,4.430633404590052,4.373490259044218,9.509724822210943,0.447
3.208566688276548,4.431620537576434,4.375416050683643,9.51692316714369,0.448
3.208696626394893,4.432770618029,4.377015945894567,9.51712477485152,0.449
3.2140844874023333,4.433741000655111,4.377883244492251,9.523220551678545,0.45
3.215751199541289,4.43636569715811,4.3832535390842216,9.530474063463084,0.451
3.216545135788261,4.437496694534182,4.384195245945243,9.534939754804808,0.452
3.217404642960364,4.441902306781568,4.386004960698788,9.53971993398721,0.453
3.2181152353100253,4.442948678394878,4.38686941269992,9.540034718392253,0.454
3.219272563087659,4.44615299921017,4.394810348730028,9.54136516127744,0.455
3.222555414511983,4.449161339962096,4.395035497596568,9.547121780789862,0.456
3.2231167436508046,4.44955484053781,4.398721723941594,9.557354626243074,0.457
3.225681105358285,4.453928228720959,4.400368520641444,9.559801451534984,0.458
3.2269694576865424,4.456622377734972,4.401174033426674,9.565416245108718,0.459
3.228975924436888,4.4603955941806115,4.402255625066986,9.578950657092175,0.46
3.2309131381344907,4.460858663881297,4.403756595206595,9.580232375934402,0.461
3.231367778355711,4.466360185811627,4.408178391867679,9.584505994761942,0.462
3.2316782815765173,4.470750292748907,4.411701988685323,9.591177007217649,0.463
3.2320358761775863,4.474873431286276,4.412768931339495,9.592376532188382,0.464
3.2338638690203814,4.475245678844786,4.413018578992272,9.597205615831834,0.465
3.235230866532027,4.47763538702807,4.413499501329549,9.599876450005766,0.466
3.241840427179473,4.479574356709751,4.413731134036128,9.60765480415907,0.467
3.2421206102876683,4.486601771778359,4.414201926576049,9.621128034279876,0.468
3.2431323698082264,4.488844525647196,4.415505686099607,9.622285115047372,0.469
3.249980042342464,4.490461557058877,4.415710398756043,9.62362727297789,0.47
3.250030797088571,4.495053547166206,4.41892249991701,9.63774428611316,0.471
3.2501400038970125,4.498012767481218,4.421146913333719,9.648305128685331,0.472
3.250176318449274,4.498170750553568,4.422567507532341,9.651405114936512,0.473
3.251389890710249,4.501925642962124,4.438364138262664,9.653872387643489,0.474
3.251819856009497,4.506873096803533,4.438670678301071,9.65994692149176,0.475
3.2522961066481666,4.50832104532486,4.4392178984219735,9.668389828648252,0.476
3.253698346011446,4.50915596988398,4.44311114504591,9.672281116313457,0.477
3.253851710721352,4.510897480713763,4.446418577436622,9.674645562967363,0.478
3.25757274748576,4.513459139241505,4.451329133112671,9.675539401264825,0.479
3.259008197736818,4.51402562610061,4.454362551541378,9.693786206603203,0.48
3.2593286792956806,4.520748367166355,4.454721336372288,9.700085235552402,0.481
3.262178710057348,4.523120362480388,4.455433128712217,9.702677182948676,0.482
3.2681506314146165,4.523280567053184,4.459431214388461,9.704180871007129,0.483
3.2694648810783926,4.528663891967742,4.470186048817689,9.706643642887125,0.484
3.269602958374989,4.534997448560736,4.479747890486582,9.714047156082811,0.485
3.277304580208792,4.535113535376794,4.486741225368293,9.722520551448715,0.486
3.281859532770372,4.535137976142684,4.488436009337882,9.72945343041247,0.487
3.286552670276853,4.54090442750865,4.488837268644041,9.730857289479172,0.488
3.286655215302603,4.541737345039273,4.491800759006552,9.73483451020609,0.489
3.2869248071339032,4.544865763228972,4.497130644545053,9.737482966734351,0.49
3.288704082171786,4.554098302915015,4.498097603474664,9.748021146708984,0.491
3.289474148398144,4.563314004713975,4.503692307702771,9.751011860826717,0.492
3.2904434760678165,4.564744189483846,4.503996610998359,9.769017005394865,0.493
3.290974578889396,4.570281152886053,4.505646957112069,9.783179397027284,0.494
3.29137166859224,4.57375138660248,4.516550741349659,9.784623289731234,0.495
3.291771847069144,4.577463840442346,4.517897529806688,9.78611318243232,0.496
3.296543796720232,4.581656171421833,4.518468205498449,9.7936000962799,0.497
3.299640939637923,4.587075771511686,4.52376428111025,9.796313250361406,0.498
3.3005498568065708,4.5883437363152515,4.531734153657185,9.801674888282689,0.499
3.303363295468659,4.596524054249711,4.537757178265027,9.8096922507909,0.5
3.307352354901534,4.598008551752357,4.538575006866738,9.815023252999437,0.501
3.3080359282859035,4.608907756540551,4.540173893575888,9.82393522802804,0.502
3.308646329807626,4.609404750626015,4.540366165227955,9.827027484533795,0.503
3.310333134015946,4.615454710420678,4.542364812964129,9.831181774408073,0.504
3.3114588637025864,4.615864770420132,4.544007766286058,9.85278944323142,0.505
3.3120738439984683,4.618395978785945,4.546793705392739,9.88018800619298,0.506
3.3127528329242595,4.618648539204359,4.552644362494202,9.880575351754072,0.507
3.313183561865141,4.633933900185083,4.556007875677391,9.890061400477792,0.508
3.3131871033740383,4.642968533781298,4.558267618439957,9.891772277364016,0.509
3.3139535289490403,4.646214706669281,4.5586844214484215,9.898379131501356,0.51
3.3140322017193578,4.648085524434214,4.561664319497312,9.908897596456391,0.511
3.3140650242027685,4.650346909535667,4.56281943964502,9.9197828929895,0.512
3.3147173711777933,4.650591265726534,4.56288876119194,9.921335176758436,0.513
3.3166968927002616,4.6539641019430125,4.565041806527031,9.922868601682634,0.514
3.3168055200243445,4.656214575313937,4.57161243708345,9.960782321389903,0.515
3.321575716039158,4.65674850474599,4.57420867537278,9.965725221988354,0.516
3.324226137384209,4.660378121342513,4.57573746239182,9.981622150551274,0.517
3.3242677217975523,4.665083570041347,4.576364130468454,9.98573674864368,0.518
3.3269536009119003,4.666049719554897,4.578243543072249,9.992575441032889,0.519
3.328460104287563,4.668533608933894,4.580029130967775,9.999493910835769,0.52
3.3293433267349246,4.673492328177776,4.581252834974582,9.9998127364786,0.521
3.3310139210944847,4.675631816182714,4.585207905645924,10.002557189406549,0.522
3.332277171478459,4.676890361123989,4.586865066112884,10.004979530851498,0.523
3.3360059467839687,4.677957856465545,4.596385535663662,10.02572475461779,0.524
3.338187111326093,4.683768923168296,4.599016718149885,10.026472490722288,0.525
3.3384247068432678,4.6855947227327315,4.599065096703781,10.03362263509119,0.526
3.35111070546,4.686368094400805,4.600807496743526,10.038845066678505,0.527
3.351116154646058,4.688181634093919,4.602250767546417,10.042555026023066,0.528
3.3529254607937578,4.690912825220058,4.616457635894202,10.061353981780844,0.529
3.356591807967884,4.695642027515742,4.619370763410669,10.076410987337498,0.53
3.3609045797465718,4.696601117249046,4.623392189236679,10.08099096231827,0.531
3.364419051886928,4.706874235441339,4.627530869916142,10.081891952656736,0.532
3.365559770210559,4.707406957266776,4.6282050846226666,10.088816995586658,0.533
3.3672027774623983,4.707749845820467,4.636926535063206,10.090317747716448,0.534
3.368452011383191,4.709401453310835,4.637136978471238,10.095940425278084,0.535
3.369287041792858,4.712425130694762,4.653755377338612,10.10574717703003,0.536
3.373705000090643,4.7181967716588025,4.655095504429451,10.109987534296604,0.537
3.375578304437062,4.726452344243913,4.659450295548193,10.110283315544768,0.538
3.3755837681798644,4.728125264607393,4.666771355600363,10.11291682843954,0.539
3.376481328518105,4.728701984288061,4.669085893182322,10.12261240067801,0.54
3.377115667634761,4.72971849021505,4.673339724128299,10.13021677595793,0.541
3.382389365331881,4.731063683245535,4.674744086573397,10.131097007715836,0.542
3.383012989276207,4.738100871166242,4.696738854359359,10.13761788848165,0.543
3.389569836639289,4.740411722949125,4.69808503848664,10.137621937345829,0.544
3.389741679968533,4.747434869655623,4.70497067428557,10.14205677512107,0.545
3.395249246210614,4.749193285326538,4.70720853543667,10.142706333592749,0.546
3.396855789074697,4.757124694994529,4.711727642402352,10.144024372390223,0.547
3.400563279895602,4.759200006254198,4.718055003959237,10.15020178997269,0.548
3.4009831632815453,4.763304441504238,4.719115078058343,10.155855466129204,0.549
3.402265194007473,4.769835383252866,4.727281310665544,10.15825579505431,0.55
3.4044378968753426,4.771807605531933,4.729649258156301,10.1641828787974,0.551
3.4093074713161067,4.780341166745101,4.730971461449303,10.170156938738469,0.552
3.409935188361356,4.78841907856163,4.734364749554384,10.172104431606698,0.553
3.4133464664370723,4.793800511089335,4.739164432149625,10.17439133686119,0.554
3.4151142116101343,4.801277677956997,4.7407052293512,10.177076131096634,0.555
3.416729430642911,4.805959600699002,4.741772420273401,10.19317025418572,0.556
3.41947273203425,4.806145480108368,4.741846420845583,10.194507403183469,0.557
3.421675742710346,4.807943022641381,4.744497728482607,10.195892933287425,0.558
3.4221045371101435,4.809681571958967,4.750257423070614,10.196344492603036,0.559
3.422438699916051,4.8097907640023205,4.753712697087185,10.216738826144462,0.56
3.422841911455316,4.812485451904925,4.755065911362812,10.217436836706195,0.561
3.428307967839334,4.814252531787001,4.755793933867518,10.225001056446429,0.562
3.428627968830658,4.81569249944289,4.75673679396907,10.235079094042865,0.563
3.4288118845791717,4.818660099250803,4.75774437867551,10.241562582464104,0.564
3.4362796699749363,4.824198955586086,4.760786444075542,10.242049699105648,0.565
3.436509460518975,4.824587213777068,4.761812317864574,10.242398629975456,0.566
3.438389288093888,4.827891916106794,4.764467148104938,10.248647350690147,0.567
3.442603315598747,4.833581055742534,4.7669352451010845,10.254838232375944,0.568
3.444855582578972,4.836227507871604,4.768024017507049,10.263627291695933,0.569
3.447681262362755,4.8514071226780695,4.774535553826825,10.263804468955763,0.57
3.450089059740669,4.855431356971002,4.783924970140353,10.273209729244268,0.571
3.451518200750889,4.8766479058306444,4.787089812450864,10.276409467367968,0.572
3.4540085288609594,4.880407091869206,4.8074026778122185,10.288005155573575,0.573
3.465238327032166,4.8854462181451765,4.814722759019022,10.292700008634144,0.574
3.4665319311290834,4.885477228990771,4.814913950468307,10.295460322491866,0.575
3.4749275849271566,4.8876868315065565,4.821094231105239,10.30098066880303,0.576
3.475082700081753,4.888964906549398,4.822043135222785,10.303232112284691,0.577
3.4758465246345165,4.899392494117443,4.822698508518868,10.313798378289102,0.578
3.4789743402483344,4.899559975706831,4.828538678780944,10.314396743835552,0.579
3.481731720529968,4.902249434481509,4.832348524004269,10.31592288666651,0.58
3.4842339448703123,4.910790358621292,4.834036148148785,10.320421495557673,0.581
3.490517982201132,4.912175371374119,4.840696258455024,10.335951946574228,0.582
3.491405455539947,4.912328882077725,4.842307404312003,10.336512458694008,0.583
3.4964267261774737,4.913480984164565,4.844522207989246,10.341096759867536,0.584
3.4977744527070174,4.915215248056511,4.853135144416933,10.346133117784122,0.585
3.4995171129394107,4.915296453877637,4.857284490277598,10.346504451584815,0.586
3.5006963827618067,4.921239080713079,4.858297717223849,10.353225848523008,0.587
3.504908438798564,4.926584638726235,4.861496620091937,10.365499850392492,0.588
3.505241139059029,4.929501002500244,4.8666577751719045,10.366070238768698,0.589
3.5071604026720733,4.934518595059057,4.86845740561975,10.373083412928464,0.59
3.5071889962560565,4.940639930303157,4.871123622068696,10.378136168958724,0.591
3.509465942486288,4.940988074777454,4.872696641929194,10.382339342027642,0.592
3.511084665389657,4.942746631254306,4.8761998705834095,10.385090531352908,0.593
3.5117837842050097,4.944979038147115,4.889431335371745,10.3951581134274,0.594
3.5152523278598764,4.945781066920166,4.894598763794987,10.40002052085414,0.595
3.516096969773191,4.95471412314251,4.897915892500653,10.40268807650642,0.596
3.5168857797706328,4.957694732708448,4.900512046139233,10.405678218639686,0.597
3.51825858547357,4.957824918421408,4.902063613910681,10.409702662803952,0.598
3.5209942254830526,4.963818657333505,4.904707807109685,10.411689689073048,0.599
3.5210107734064824,4.964401702448725,4.905337570201845,10.422581119240204,0.6
3.521078290775314,4.9677603341599506,4.913045621042297,10.425539641035972,0.601
3.522461063249423,4.968275948404075,4.914397541824419,10.43032405185129,0.602
3.524466709155432,4.97288666548544,4.91467200933496,10.431687028421296,0.603
3.5291646863538677,4.975038019406593,4.920458826964916,10.450762651137616,0.604
3.531042739178581,4.977741017200358,4.923290691033986,10.452125923616984,0.605
3.5324120619523485,4.98153720005604,4.924377667906335,10.455734112833849,0.606
3.5324121718945065,4.9817943560599245,4.933964039308,10.473437946281749,0.607
3.536143813857016,4.9824963995882285,4.9361153653058185,10.479259850163082,0.608
3.5390847675739847,4.982830621759269,4.940204237709149,10.483790611976756,0.609
3.5403002151778056,4.9856581528058594,4.94048744361182,10.488103450222676,0.61
3.5405306980312305,4.986063053382584,4.940646954630723,10.491449135770123,0.611
3.543165446994421,4.9863894840917,4.949021723692715,10.495949470833132,0.612
3.545661040203582,4.986693307933207,4.950907627927541,10.49839326208652,0.613
3.54940242190962,4.9912303560722995,4.951647144819718,10.518562464399816,0.614
3.552768402389178,4.996856417625316,4.953396193459942,10.543476930855132,0.615
3.5535442652310945,4.997612677479586,4.960680682877777,10.546826127275065,0.616
3.554587555584469,5.007806975537852,4.961184756325164,10.5488078882528,0.617
3.560507246579106,5.0226994636386655,4.961341359009887,10.551129125779472,0.618
3.5606927567827054,5.027736886075661,4.961982298585083,10.553013007721004,0.619
3.5628127427606677,5.02842440194698,4.975623294191236,10.563694133648564,0.62
3.5649379872242952,5.030039342422883,4.976752133341943,10.566047876966962,0.621
3.566339819732176,5.033057016476652,4.9768665239710375,10.56646422296714,0.622
3.571322149205182,5.033392039411231,4.9771308746741045,10.578499312622355,0.623
3.5728642984212398,5.034275891867798,4.9785056843575335,10.58240176458499,0.624
3.576927925969034,5.0376193344028035,4.978590814924463,10.587441350970916,0.625
3.5783356159666493,5.0404698872223594,4.978622276422771,10.591688129591862,0.626
3.5810458315005667,5.041227195294304,4.982643405110868,10.60101210546235,0.627
3.581051113355345,5.04526923655318,4.983579516780708,10.62339793256214,0.628
3.588306307009519,5.04567444145705,4.984137260365615,10.644934385587112,0.629
3.591463683762007,5.045736996829912,4.987585559759022,10.660316438738985,0.63
3.591538793993157,5.046452558893254,4.990606094124316,10.668217004952064,0.631
3.593014297222948,5.057836425371683,4.990926828971196,10.686613757203869,0.632
3.597760297932686,5.062951805236191,4.995249607518059,10.690995287311445,0.633
3.598421809670611,5.069062136765928,4.998049336732969,10.698099539241692,0.634
3.5996201771349225,5.07083904715319,5.001006767361931,10.699947781219969,0.635
3.6043859929866064,5.072580017521138,5.001108425192004,10.713341103712628,0.636
3.6053648176451176,5.076588934707903,5.006176942737317,10.716311589925082,0.637
3.606606514105749,5.07695629970774,5.00660329039393,10.721143028313184,0.638
3.61749792575924,5.078865346199656,5.019555962877593,10.723868845440336,0.639
3.6177269763105895,5.0803556154622305,5.02106087369996,10.73028093953684,0.64
3.618706773876909,5.084871551233713,5.026435469882006,10.734100234102996,0.641
3.625553253299997,5.090323357379308,5.026933414696448,10.741120882803298,0.642
3.6275656772272633,5.094520565733458,5.027112989934538,10.766152505139278,0.643
3.630010711148097,5.094704065430813,5.03153036700672,10.774515619496835,0.644
3.634476923716793,5.102036277503025,5.041641919621478,10.78675914057667,0.645
3.641755326579732,5.104676648374841,5.043701194729641,10.788840032890429,0.646
3.643154442399821,5.107195145588657,5.0457066387854015,10.79425671644471,0.647
3.6446200814586898,5.111037348276309,5.048228170068624,10.795892505827128,0.648
3.647237297628935,5.1118091229123825,5.057041853519174,10.797380351906636,0.649
3.649856911311409,5.112490496953016,5.059418699612078,10.798847040158105,0.65
3.650102712010997,5.115457223041628,5.062937723694507,10.80188008234056,0.651
3.651504383249562,5.12017347125193,5.068619298675245,10.824512858026214,0.652
3.651844665718407,5.120691221685773,5.072861658772301,10.82970085353512,0.653
3.652082106873657,5.126283896861127,5.073632682169494,10.830187519222685,0.654
3.6555378060752273,5.127465416960961,5.074937054575069,10.830803044109343,0.655
3.6592759378741055,5.128326644673225,5.075985705332722,10.840913872985444,0.656
3.659326169517593,5.129381426626462,5.076505104348025,10.845198361346108,0.657
3.660974940133968,5.132948448390342,5.078113694947431,10.846148204262438,0.658
3.661580760398652,5.133165214884749,5.081165483109381,10.858293996271303,0.659
3.665284229290456,5.134273024581042,5.097062747689506,10.864142830839478,0.66
3.6706266127108105,5.150741842768486,5.100801747666509,10.864397618558687,0.661
3.671678701500736,5.152930543678731,5.110190766649927,10.865837109599212,0.662
3.6728812350403937,5.154961162784461,5.111247358144511,10.870272004369111,0.663
3.674499427305129,5.159540985479246,5.118934212242083,10.88586260696094,0.664
3.678926314705348,5.164683693643465,5.122981853479047,10.887709003992205,0.665
3.680058022025262,5.168386466345974,5.126112255275727,10.890292651499395,0.666
3.685670368119992,5.169561380194658,5.128072970070906,10.890351384018247,0.667
3.68597331403708,5.174849662124083,5.129081061600011,10.890601096068115,0.668
3.6863772183559975,5.1766111284799745,5.133806350056469,10.909286835085268,0.669
3.687327268681004,5.1846112761099,5.146200131272716,10.915975650906663,0.67
3.6942701941496017,5.187439538235869,5.1553071587187045,10.92739217232409,0.671
3.699458451031684,5.191819436338673,5.156062768104322,10.941348611177832,0.672
3.701484779496437,5.191901108707358,5.168714516138262,10.982262035190065,0.673
3.702255622722456,5.194496236539573,5.1689953931791255,10.997991428413709,0.674
3.7084374701845912,5.195488048097926,5.173597551242727,11.006326136103208,0.675
3.708811566209967,5.202448678201534,5.179229838028281,11.00931145715048,0.676
3.7108852601203424,5.205821439341192,5.179493870005176,11.010459450248357,0.677
3.7125905744721583,5.212483299295042,5.1835725787383415,11.015707854402846,0.678
3.7142553088032,5.215988306132465,5.184965695191884,11.023587107112922,0.679
3.7149139877514528,5.216221488381516,5.190183009295286,11.029716932144884,0.68
3.7170544738433273,5.227034965940742,5.191248709040132,11.030468877685164,0.681
3.718236093135672,5.231853978297322,5.193366686617826,11.030536753576513,0.682
3.720066769105436,5.240442177645045,5.194230897506718,11.03993399159462,0.683
3.722726853198445,5.250177042731444,5.199888066074457,11.046989955245444,0.684
3.725569696824094,5.2532065592764114,5.203660374343274,11.0557022440354,0.685
3.725580262719004,5.258030078874562,5.206795925542605,11.05643390364698,0.686
3.726857781588217,5.260314418432841,5.207349411140974,11.06172245695442,0.687
3.732655563936602,5.265974108335281,5.212143294523205,11.08051135252513,0.688
3.74578321621401,5.266121280576058,5.216999418852415,11.085321282683523,0.689
3.750419403547031,5.267790532919197,5.244207365561328,11.109520092946504,0.69
3.7517238457562434,5.27398095723535,5.252659673342593,11.112945625936174,0.691
3.759042671100663,5.276416576240181,5.253905264584109,11.134143653828438,0.692
3.7619467635448,5.278186627766718,5.256981248197549,11.138037921559729,0.693
3.763589440877941,5.2783686587440215,5.263327064525349,11.140686408876428,0.694
3.769346219646837,5.28557624619816,5.270271364704794,11.15758781136444,0.695
3.769755906048992,5.287847514259603,5.281299549805398,11.1632901821572,0.696
3.771790338112126,5.2896742468082225,5.286269559858711,11.164132573870583,0.697
3.773841985098191,5.292078360358765,5.286631524886572,11.172852739626505,0.698
3.774392571886749,5.296903567981808,5.295884158227361,11.173194024215071,0.699
3.774851872252248,5.310986064582241,5.300155308640962,11.173208111386982,0.7
3.7755296477297207,5.323907278282933,5.302488315940612,11.198507452701136,0.701
3.7761986073787472,5.34839633961308,5.304066345137849,11.236952345638272,0.702
3.779151762175735,5.35166139757359,5.304618438318969,11.253747731504316,0.703
3.7805914833467513,5.353266309193011,5.304726860224221,11.25470018019839,0.704
3.782404357067791,5.353983815558565,5.306924080891629,11.288067751337422,0.705
3.784841137172168,5.354776145532757,5.307784527943812,11.297442752383215,0.706
3.790030300962176,5.358229145404554,5.315798764626509,11.3015015055282,0.707
3.790307698702042,5.370730668591675,5.318586306119166,11.304771020042738,0.708
3.79052262775296,5.375649805106225,5.322416158874511,11.304844243410477,0.709
3.790920105276065,5.385621121961992,5.328840054677991,11.325245041834,0.71
3.796810167466745,5.388475596666555,5.331633535066052,11.32735020374629,0.711
3.799141919872668,5.399978186962169,5.333906645578862,11.33318260641938,0.712
3.800627747441098,5.401282000703433,5.336726617388279,11.334576864143314,0.713
3.808016161592344,5.401683238604389,5.339915102369056,11.345298035746389,0.714
3.81050758611372,5.4038285272752695,5.341206057858023,11.34565677066076,0.715
3.815767623599217,5.409864517769724,5.367084770034134,11.364419120074428,0.716
3.823337422133234,5.418624258867604,5.368931353077014,11.385510291129258,0.717
3.831074528618883,5.4193607619186865,5.380117494308012,11.39822098191996,0.718
3.834164060873087,5.4233509125518085,5.385699933920472,11.39883367753528,0.719
3.839599119468514,5.43089713844117,5.387440775405157,11.401531062936751,0.72
3.840899326369315,5.436610855514331,5.394455234099649,11.417428476458175,0.721
3.844967353293816,5.439347456819127,5.400559693872308,11.430250478795214,0.722
3.845881157253459,5.444595747843918,5.405952367557887,11.432386357506507,0.723
3.848441607492421,5.448331022598441,5.41056872848186,11.433715091543778,0.724
3.855140991621566,5.450612914975678,5.411314801778692,11.434777044061084,0.725
3.85662558703978,5.453409244311548,5.411806904710622,11.44238833627218,0.726
3.868585588447929,5.458678235152675,5.41512981255631,11.44351772573584,0.727
3.86894027313694,5.461683803975189,5.417715474476363,11.44713761492391,0.728
3.87039413362136,5.471746594231757,5.4212141591206695,11.45207557447009,0.729
3.870652780407928,5.477579868926763,5.424609001353091,11.462737892089743,0.73
3.87483694417173,5.480844133280663,5.426564466672712,11.463128328762586,0.731
3.8749032926618687,5.483169700414904,5.4316684103980535,11.47072196289026,0.732
3.8770339898495862,5.497552296129783,5.459846715668233,11.485027601625855,0.733
3.879753454042216,5.49851503097928,5.461204079390134,11.51447966825133,0.734
3.8799525224732334,5.500554766667312,5.464756008765352,11.52788473076538,0.735
3.885991162807675,5.513293014428292,5.473694932621124,11.54592323627324,0.736
3.8873720203613367,5.515479150167335,5.475475588755603,11.556593476453449,0.737
3.887780721923665,5.520677351940526,5.4802111888526825,11.568023655427089,0.738
3.890026251455907,5.526665583857387,5.485905803606385,11.5965807450182,0.739
3.893244838236632,5.528763176550801,5.4896508997356905,11.607083388059271,0.74
3.893916968212798,5.547966752285536,5.50244139481092,11.61111315384583,0.741
3.91171774562492,5.556903912892074,5.5044877832315,11.622763891892948,0.742
3.9132884165735136,5.557593377055577,5.504721081352393,11.63691127172927,0.743
3.914406828942005,5.560695122429407,5.512552651544179,11.638509967159472,0.744
3.919357868162354,5.564094476389404,5.5236512895638565,11.649716764072828,0.745
3.919666667550623,5.583147896578647,5.524405136444381,11.686832650301437,0.746
3.927284659577446,5.5923655470353975,5.525743463801369,11.694172253014653,0.747
3.9295515879538647,5.594841467111469,5.5361256657490845,11.706260622092689,0.748
3.9349727952146782,5.599563812440098,5.536890062776179,11.723530044725894,0.749
3.9388070484828535,5.6007684727567835,5.550042395669228,11.768802665622506,0.75
3.939117472706328,5.607438219204034,5.553082223095834,11.768803080442462,0.751
3.946077566867826,5.613995992029871,5.565272902492061,11.77887821899698,0.752
3.949145961172388,5.621983845548165,5.568328652956561,11.78396167114111,0.753
3.950539154194616,5.622028483064939,5.568712945632093,11.79864319651095,0.754
3.951854987943507,5.622211728346945,5.573364736622289,11.818898075921226,0.755
3.951976453906666,5.624265108171312,5.583933082187776,11.820830242311809,0.756
3.954656834335481,5.6267202525239055,5.587802613449243,11.825055993930908,0.757
3.966175942085503,5.650870360044194,5.591782128312597,11.826399161138037,0.758
3.967323288228101,5.658545011872884,5.596457244265372,11.82796948033433,0.759
3.976701916378951,5.662065163135891,5.613130713847542,11.831536068071427,0.76
3.9774205485514575,5.666634542852501,5.622854437449236,11.837611167460285,0.761
3.980215614838112,5.672465549187132,5.6328052388239165,11.846682764485784,0.762
3.98132607034136,5.673168738753049,5.649754593226415,11.855595941367223,0.763
3.982732370947887,5.677736426487664,5.654678653798089,11.8701499121087,0.764
3.991462811002509,5.6982974572072544,5.673367128369156,11.87398965989641,0.765
3.993597212145788,5.706819187824383,5.674257704434021,11.87480284372996,0.766
3.994385136137231,5.711447412104952,5.676620832226138,11.887093569273276,0.767
3.9968592493285873,5.7137808560846794,5.68241292818724,11.903523153609385,0.768
3.999671882745492,5.717231641891194,5.689093560423302,11.920249824670709,0.769
4.00619811656004,5.717294346661753,5.691088360337694,11.934233651299088,0.77
4.023317843538945,5.720102077415015,5.6916537552665805,11.940972533478822,0.771
4.028864795280031,5.738753446795396,5.70629301420636,11.94237184810878,0.772
4.030472319113961,5.742266953107022,5.710420939388712,11.952044894449,0.773
4.032595003508535,5.749993087059195,5.715318653687225,11.953290814545396,0.774
4.039889045143008,5.756330145497007,5.716891784992547,11.957168893018835,0.775
4.047518260125306,5.758080429736532,5.73599116383823,11.960917669167632,0.776
4.062579977541874,5.761344113068733,5.740004990255413,11.97761435643491,0.777
4.077794405779109,5.763620987814773,5.740144328472386,11.999682091709458,0.778
4.080550257362005,5.773963798089682,5.756077022937004,12.022549431810246,0.779
4.081934207916128,5.778097041619127,5.75925402622327,12.024715275103576,0.78
4.085463110947004,5.781632392442009,5.770712602521213,12.059587010797324,0.781
4.086377960140604,5.796970107062212,5.7736270656095385,12.09547856265944,0.782
4.086676121295547,5.797224593513141,5.775079025982469,12.105213816486552,0.783
4.090415817724101,5.797449546194969,5.783775434324306,12.108354112863106,0.784
4.093841202738757,5.799961803608007,5.792985804963955,12.108565208232491,0.785
4.094912039067152,5.810946727109513,5.824910800260853,12.112062882831708,0.786
4.102504128143444,5.8112878465231175,5.830212874431793,12.131084089693395,0.787
4.1040107756692725,5.820351180535987,5.836183594222803,12.155584136955174,0.788
4.109979607534632,5.840263537207785,5.837191818306054,12.175809083174991,0.789
4.110600596907853,5.85190935677751,5.848486542721484,12.178041260489724,0.79
4.1126242235944375,5.854485049512709,5.850273917249156,12.17929136363441,0.791
4.113117696595677,5.86290817986837,5.858482828748376,12.179726924747971,0.792
4.113462111881684,5.864168584239917,5.85877275480137,12.217629378688018,0.793
4.1202282621422,5.871249551073171,5.881625690287305,12.243602033268594,0.794
4.120492392173981,5.879212842886985,5.88827636899082,12.245121458404478,0.795
4.124575665922473,5.891774506111033,5.892937707356307,12.260200088816635,0.796
4.127421013564408,5.894194018846566,5.893220611815695,12.265674042729094,0.797
4.129039820894343,5.925680137947928,5.910870734045774,12.322967697095134,0.798
4.133999186884791,5.926544313827359,5.911691110183879,12.331754227323184,0.799
4.134264325189308,5.929572689690538,5.912224540415675,12.35275475530362,0.8
4.144354695410129,5.950887392433735,5.915659775666825,12.377200701692816,0.801
4.146494211882498,5.964413160973583,5.935268636954936,12.39701617256583,0.802
4.150046455505565,5.970350239242028,5.935598634133532,12.400960044938175,0.803
4.1501897470439,5.971238036628386,5.955415736858709,12.401808847447978,0.804
4.15090309992439,5.972054360323366,5.970255273426953,12.406660054310144,0.805
4.154283398948332,5.979196729901394,5.973986257678389,12.408304150820992,0.806
4.158470622190984,5.9806381155068244,5.980432769263278,12.425927101405982,0.807
4.163216766287082,6.0123048298519075,5.981028921401615,12.436981148203367,0.808
4.16580873236014,6.034039375675545,5.990910023889983,12.440679014794089,0.809
4.175791997430961,6.036497691931373,5.991149386614721,12.495115340872497,0.81
4.177538420142744,6.042533882128195,6.015583438331698,12.5034078269871,0.811
4.180941880423486,6.049435978252033,6.01571855015689,12.516686337109576,0.812
4.182916938253132,6.078662115500692,6.023962246794123,12.532159670631223,0.813
4.204116613029159,6.080696947773416,6.026795370570937,12.543841571509514,0.814
4.20641797216161,6.088843134730727,6.027951172167385,12.556649404856485,0.815
4.209569172801389,6.096231392124128,6.0293368257443225,12.57125466340619,0.816
4.217070208888487,6.139596279366268,6.035681856221999,12.571802513238604,0.817
4.219037073842152,6.151174569375968,6.040228236078825,12.580671938551658,0.818
4.22008946188287,6.153142463955491,6.042358289795041,12.584972054253036,0.819
4.228169067250351,6.153874059050177,6.056062708179683,12.639727185564064,0.82
4.235631173319538,6.159234183859363,6.119541605714828,12.647279204914073,0.821
4.240111108563171,6.169923886014436,6.121837949902598,12.673374686665715,0.822
4.247196798888209,6.176419263604451,6.144710893173771,12.680987264227516,0.823
4.262147497733452,6.193803533991843,6.15827792636415,12.7042019259175,0.824
4.284564938107314,6.216997255437676,6.160597248118885,12.711959890393317,0.825
4.305523602573007,6.241380647830999,6.17097009760904,12.724027553255349,0.826
4.307595165252582,6.24304127384081,6.181303479929334,12.785612685707704,0.827
4.312120329414094,6.243155870198189,6.182785669767803,12.804490960150297,0.828
4.312998176628832,6.2499941004065676,6.194164815862881,12.836406703526851,0.829
4.317055247913789,6.251703351630995,6.20184654672842,12.859250210298786,0.83
4.329709676945552,6.253611995428798,6.235226292744688,12.873029054733902,0.831
4.332199032555918,6.259210663000536,6.236615315264815,12.912001541109465,0.832
4.343570944087718,6.265036583047849,6.241208654447245,12.956458069382816,0.833
4.34984239660934,6.265106013978909,6.2579641477324754,13.01396659285784,0.834
4.35996337528074,6.296019241484977,6.297590673586659,13.14012361614246,0.835
4.364822445876811,6.299485056164229,6.299122696671439,13.144503040386406,0.836
4.368987023264126,6.302307265592377,6.29921988499481,13.144586833363752,0.837
4.371406821557195,6.306396917809729,6.306016772325136,13.146221780095576,0.838
4.376403318603892,6.311577930017847,6.306472998662174,13.149203904066376,0.839
4.38487754874035,6.312627984955541,6.307914038156911,13.15479328520427,0.84
4.393031111128769,6.313291926091944,6.314022371216174,13.18225097677996,0.841
4.399139041519548,6.32919413775329,6.314400376500743,13.18441664769069,0.842
4.407684772002421,6.331475914603095,6.322481366381057,13.191516440420957,0.843
4.412167357683721,6.3340284483020985,6.325568140763073,13.227676493278528,0.844
4.41839087247543,6.346841288067002,6.328561436560166,13.238825761238928,0.845
4.436128308981657,6.357956563463004,6.330941956585332,13.241229417522614,0.846
4.438300301735462,6.37267533586313,6.337260790614803,13.266188614277114,0.847
4.453647246463203,6.37272285513115,6.348918432471301,13.279499449566718,0.848
4.45559483387541,6.372910122710622,6.352195040981558,13.309068545745196,0.849
4.459211431485809,6.409162736439286,6.38447311010411,13.349609759665569,0.85
4.460811008088747,6.416246740427563,6.386981765772262,13.36466536939494,0.851
4.483665882947016,6.418901076734129,6.389550486905202,13.36802696571709,0.852
4.483762250041957,6.423856151452282,6.419651827506351,13.380582562195585,0.853
4.484232158577168,6.4270576543928755,6.4272411777992415,13.39450789950225,0.854
4.489024362878944,6.435049327857795,6.434451662241385,13.439064975341225,0.855
4.496946776362019,6.454144551576683,6.4524815404723,13.447496156312711,0.856
4.497189228376923,6.459596873423299,6.4570057486680845,13.46060362593103,0.857
4.5034712312883896,6.49062919831066,6.469995931998194,13.498160480150416,0.858
4.5059348192844,6.507681342156351,6.484469456132345,13.52776565712776,0.859
4.515374518270636,6.507754977874628,6.485409602205986,13.62057607511609,0.86
4.519923934181184,6.515875696103106,6.489743315441474,13.638543143292589,0.861
4.520107822033333,6.52382442153485,6.497181921889334,13.653605753878496,0.862
4.522887314359556,6.5512530482281965,6.514699997413829,13.690399566684512,0.863
4.537598370410131,6.5781079754994165,6.519644871799032,13.69627841825027,0.864
4.550454858533168,6.578298346462056,6.527918075515938,13.7411259154516,0.865
4.554964972953758,6.590232480765576,6.53160328648586,13.753106834235531,0.866
4.5626349623812885,6.592876139731058,6.54334522071901,13.756564041250275,0.867
4.564913360045794,6.593744123262549,6.559416362947525,13.840297464576787,0.868
4.5798931652511605,6.602691073735556,6.55979769236323,13.846187783779463,0.869
4.589569774663497,6.621287087082523,6.605921562995173,13.856479376515626,0.87
4.604572073012077,6.623512690807837,6.625598813228325,13.87054085204501,0.871
4.606344949019439,6.6368069577426025,6.63331410147118,13.897282469583278,0.872
4.611259952096544,6.6480006369412,6.637429776433748,13.992446387855155,0.873
4.620081281499322,6.686864898777914,6.644133785146355,13.999031930775129,0.874
4.63841329345717,6.687545651625475,6.650144664893202,14.048834659224209,0.875
4.640703332819011,6.692869169927408,6.653240363144445,14.062299524487312,0.876
4.644925625078775,6.7042947338071555,6.656699759910197,14.108907190286232,0.877
4.689579682758109,6.711419535547517,6.668804738379591,14.172696797711804,0.878
4.696400655532168,6.722594680671088,6.674347100918382,14.183380479117512,0.879
4.698533889866139,6.731943708795665,6.67832455986384,14.194158806594476,0.88
4.7030997963011565,6.732574332286986,6.678926040780135,14.221038948976348,0.881
4.703676897800996,6.7420939584676445,6.685780829600348,14.30011465174828,0.882
4.718752449685991,6.742317968678334,6.688089909708637,14.35976590298396,0.883
4.722784749152792,6.777595604673396,6.6894718715359,14.367042285603134,0.884
4.725271504696489,6.789375710595446,6.701604017414123,14.389990923520273,0.885
4.729463780254138,6.795588353685436,6.711216312280483,14.412610641756004,0.886
4.7477360528436,6.796812356758879,6.7129054937451285,14.412798322838814,0.887
4.751454274079847,6.807180551130983,6.719944996341154,14.465421120742718,0.888
4.761525917579265,6.8548577258080865,6.8058188603609855,14.50060998545161,0.889
4.770471287189371,6.879245572779328,6.809652769281716,14.524199358109692,0.89
4.777014411376314,6.879538479716347,6.819785119163649,14.597761138089112,0.891
4.778856305442818,6.909216063637136,6.822964528338754,14.602408872149846,0.892
4.79564781728357,6.947763340701142,6.827279770018949,14.64088918508936,0.893
4.796039381442825,6.951328414085163,6.866220099459688,14.641777212667886,0.894
4.800000183662417,6.958790322191376,6.869712852903411,14.71734663128099,0.895
4.808097565669045,7.002171006412611,6.877368026660816,14.794408266946805,0.896
4.8193889448793925,7.003247601934132,6.888104306944938,14.839799094114143,0.897
4.819415948340728,7.004499233188729,6.894223559244577,14.906773305538696,0.898
4.8257608038550055,7.004735835063012,6.905206779310674,14.922854235472313,0.899
4.827781781745861,7.027715894235898,6.9235609133064,14.981697130505555,0.9
4.838477302974896,7.0357071869673975,6.924188223122287,15.004308325110884,0.901
4.848930167196608,7.03924113179298,6.924879787447295,15.085877794066064,0.902
4.874126682389443,7.055745472932652,6.949952602847594,15.114373401164777,0.903
4.899380321463631,7.067892106005398,6.95078362470564,15.121677871723858,0.904
4.917335904115946,7.087479763276379,6.966021558775806,15.14297242843717,0.905
4.9195699484418745,7.090375770347707,6.991314655235951,15.144838951298809,0.906
4.933019539732277,7.094430547276337,7.022130086095553,15.188186444696662,0.907
4.943211702681481,7.105773212679879,7.025484611915898,15.288403186066937,0.908
4.946788636459553,7.112077093707468,7.026135784867831,15.306283193412348,0.909
4.955113186519346,7.133761532305773,7.026622754066612,15.316627395331595,0.91
4.962112981189052,7.142959962275399,7.065194404501964,15.36908150304668,0.911
4.9694570094750805,7.156991492403817,7.075987600941163,15.371132810066385,0.912
4.971770483382083,7.207156814915797,7.080327316502295,15.409525735155606,0.913
4.975923142134521,7.220555218403952,7.137740530021345,15.418768955424996,0.914
5.001663377476072,7.249742527463775,7.160245658244305,15.491134148807744,0.915
5.006518987957011,7.276898526613607,7.210426268096554,15.495513603963992,0.916
5.048598430038811,7.297409508795558,7.216380366094876,15.60361263369757,0.917
5.062467778730303,7.328069944349281,7.237821565784694,15.61919786385435,0.918
5.087720791459987,7.329723308832313,7.251010766075155,15.71343245351245,0.919
5.098853400346904,7.335581584222231,7.307299276461299,15.716308522292657,0.92
5.108685997694285,7.38183358548146,7.335617293180618,15.893518854955705,0.921
5.126975183999358,7.385576420037667,7.35290645478474,15.94154440505847,0.922
5.130100767640598,7.39511682569462,7.368113604387742,16.03481437444779,0.923
5.159561041357826,7.411720327233567,7.380174432455454,16.063105776775117,0.924
5.193564685208637,7.431379688146703,7.380374684432402,16.087925373561127,0.925
5.2023180250269805,7.438042512820317,7.397814262809235,16.148066618680517,0.926
5.2055424367588445,7.462440151773015,7.44860992688691,16.223175353795718,0.927
5.210781594130165,7.52989500720347,7.451198429713494,16.366487296120738,0.928
5.214219394461474,7.550985978895487,7.46931683326967,16.392179843031958,0.929
5.24011871180964,7.5594454681304,7.483747854685123,16.42955148475648,0.93
5.285132560372668,7.59311438026902,7.5149830032540255,16.50040901811571,0.931
5.290586893310587,7.59398072131901,7.548739893641485,16.5069775104414,0.932
5.325733022285167,7.624033313085584,7.594903621966177,16.659567879367078,0.933
5.337395942552196,7.62498267550262,7.654485844493274,16.69044783455529,0.934
5.4172630849193055,7.626575703815993,7.664491364424361,16.719774740045903,0.935
5.425961942067918,7.792409865842601,7.763954589345215,17.003198656408024,0.936
5.439433345942135,7.816249796425284,7.77620754733592,17.03190362522776,0.937
5.615331161232375,7.866832840045646,7.804248118314521,17.036393508696897,0.938
5.644453036010726,7.885399624872383,7.826668688151895,17.08282460789109,0.939
5.677967941829565,7.970124849200824,7.864854123570249,17.104054704255017,0.94
5.700418864793268,7.986435506401191,7.880820623048451,17.10851103196206,0.941
5.794619859189482,7.989520120375815,7.898880896184245,17.109450446743466,0.942
5.814658369109736,8.005969116973642,7.906136675995024,17.254653662577283,0.943
5.838687283938987,8.013812754280236,7.986022383287739,17.320330073587257,0.944
5.876614712356058,8.022617119766652,8.002181758437812,17.35861178307596,0.945
5.901637934044797,8.02717274337321,8.067408677739204,17.39579739651438,0.946
5.921787233954144,8.128743702855113,8.068632719433603,17.418089680050254,0.947
5.988695215497602,8.17921712898208,8.074309629977265,17.456351326552387,0.948
5.990975795379792,8.194124792260714,8.074843254530057,17.49581247200962,0.949
5.997483324382701,8.23901447244216,8.148068218402965,17.806012163857577,0.95
6.000319682593463,8.251421456523005,8.20010145949272,17.948175995503018,0.951
6.078938627522085,8.252491490321825,8.205368054187407,17.953798356164,0.952
6.079776352821012,8.259581074280055,8.259070251843708,18.026205401254902,0.953
6.084427396535888,8.292665045101483,8.262314890087323,18.051357982104985,0.954
6.092276283039529,8.311837892993834,8.32055912337204,18.102074033316587,0.955
6.139770052690545,8.44434613589681,8.401642388785403,18.218897857172795,0.956
6.1745052252536325,8.480093284920798,8.427690409955007,18.254054797043317,0.957
6.2046433953109,8.503915917038494,8.46906499164207,18.37011337754312,0.958
6.220594690954295,8.65719352608076,8.580818176970158,18.58330130113726,0.959
6.2244533464573175,8.785738636899325,8.650214570390053,18.613687009742687,0.96
6.238909675083959,8.791152252695184,8.665802021730858,18.78139345021865,0.961
6.326882976677661,8.804735756492057,8.862385800297108,18.93519761211291,0.962
6.330660301710105,8.913342198924797,8.887706715693355,19.33337975660171,0.963
6.33988121407571,8.987440656780452,9.12776652379234,19.436347047605523,0.964
6.384392540866207,9.028209403068947,9.16711182263202,19.438709880899783,0.965
6.419790385813534,9.057371354940392,9.339834633717278,19.49539813298638,0.966
6.471738379132559,9.167980948680663,9.34798765591644,19.60058950635651,0.967
6.480992491188562,9.522360275920681,9.379815370853184,19.63853993145909,0.968
6.5107473326342085,9.57168623465525,9.381679900286128,19.826370647189112,0.969
6.595040529226259,9.590949371234279,9.579830020463676,19.884155955397947,0.97
6.757080201613394,9.742206753242867,9.596365081984736,19.910615143661712,0.971
6.9236234966790295,9.893206401642153,9.63139093347789,19.96469744976165,0.972
7.002046010509987,10.036369392151972,9.726336363128777,20.15542150787834,0.973
7.232319106113,10.149869720546153,9.81104599279487,20.557336103912515,0.974
7.392291663629048,10.248471890753677,10.009117747880884,21.084538868860648,0.975
7.394683014088364,10.319251318420186,10.04400573251388,21.185869555148937,0.976
7.555351491190133,10.39781278409575,10.056288520633776,21.317507537826504,0.977
7.573940697383394,10.486298130083343,10.092750294010756,21.978267907512844,0.978
7.642351525667647,10.941285255044095,10.141332119193168,22.03464906334,0.979
8.2375557011539,11.06215562468288,10.371750284247923,22.04028289336141,0.98
8.260594744896043,11.140377976842418,10.402816219819718,22.05596417205925,0.981
8.469945516963502,11.301343708475898,10.937827376633424,22.360039556062283,0.982
8.549986297747884,11.346077242502723,11.001986097060108,22.50981324599103,0.983
8.604953150577153,11.647276982548153,11.093028062892015,22.72413922730169,0.984
8.84021039624477,11.739783229540233,11.099726934793788,23.1278127005615,0.985
9.039274555994094,12.053431935640427,11.341526840247877,23.489632320793262,0.986
9.06182025550426,12.256287199588211,11.6490570501062,24.13139307439561,0.987
9.084466465960045,12.572432734073788,11.975085068907587,24.30759091490048,0.988
9.097728664182682,12.611024057847532,12.11562495736783,25.30492344164921,0.989
9.366700562954422,12.80280722003863,12.444548162769024,25.71604374822803,0.99
9.51002821741514,12.94690315264606,12.514012129378989,27.327181637513767,0.991
10.037632640681837,13.043671658791013,12.554951159791589,28.33845830780804,0.992
10.218296432209668,13.860106648995473,14.623178896070112,30.090557960464515,0.993
11.058972991885456,14.45994167405782,14.693821390656526,30.3954348345278,0.994
11.323905886562034,14.608202238062027,15.140258019362708,32.36607320047558,0.995
13.320995079414509,15.694133974953091,16.092463709391186,32.89060587837835,0.996
13.76251163905685,18.284539183630223,18.75598643347822,33.71978764224712,0.997
17.496779970744626,18.803684235609676,18.91747576819153,34.48229310953439,0.998
17.678856175804935,26.857607280016865,21.46462755797598,35.68363452206677,0.999
25.228857760650705,30.147716648387195,28.388896728033554,44.01128772810437,1.0
44.01128772810437,44.01128772810437,44.01128772810437,44.01128772810437,1


==> results/min_separation_cdf_d3_K4.csv <==
mean_width_unconstrained,mean_width_separated,F
0,0,0
0.36861254005214744,0.5062499761138939,0.001
0.3795384533332683,0.508939965801339,0.002
0.3812339518663459,0.5090889840257062,0.003
0.38493288563040173,0.5119568901126035,0.004
0.38801006458096565,0.513291883068587,0.005
0.38849392314388076,0.5160194294641856,0.006
0.38936237222998127,0.5180906583160989,0.007
0.3895903629022229,0.521029969393858,0.008
0.3902942672274505,0.5211254880799661,0.009
0.3908291741875006,0.5267375956677663,0.01
0.393663303563229,0.5274077326041369,0.011
0.3990948252954406,0.5275605086947763,0.012
0.39929303983307485,0.5278960776670163,0.013
0.4007529499343292,0.5286638132141877,0.014
0.40160605298417473,0.536530348769009,0.015
0.40306790991545094,0.5368471177250924,0.016
0.4037961122492226,0.5394374159002007,0.017
0.40500068636989617,0.5411137674273884,0.018
0.40502380398874155,0.545915511603202,0.019
0.40598889017644,0.5466397233759039,0.02
0.406483046353205,0.5469113761085153,0.021
0.4106405807338806,0.548821514247664,0.022
0.41110432514628625,0.5488460773512335,0.023
0.4126244105066865,0.5488652397334718,0.024
0.41295204324328294,0.5503279654261541,0.025
0.4143639490804756,0.5508110533275059,0.026
0.4144238530113812,0.5509617172131238,0.027
0.4158469456865543,0.5513483536293324,0.028
0.4160814547239339,0.5515980376824992,0.029
0.41635007414849473,0.5533814059559208,0.03
0.4167392155682529,0.5547446504134421,0.031
0.41698413363526454,0.5560298622976217,0.032
0.4175366645810008,0.5573562786904385,0.033
0.4181854744609564,0.5581210094964395,0.034
0.41905913340106377,0.5581560736502409,0.035
0.4195611759572663,0.5618066977774641,0.036
0.4197606262306047,0.5646184316506873,0.037
0.4218691130653441,0.5651266692104645,0.038
0.42254600707874235,0.5651856628580247,0.039
0.42261248233587384,0.5659882442717733,0.04
0.42569383444134123,0.5677121568815171,0.041
0.42579298772786667,0.5699460488068995,0.042
0.4268060912833541,0.5700854295794273,0.043
0.4269730195149907,0.5717749392406086,0.044
0.42702409131907415,0.5734573287641804,0.045
0.4272732059577045,0.5774582732937372,0.046
0.4290935378926338,0.5775584447762865,0.047
0.42933546415159207,0.5775715879007586,0.048
0.42978072441182114,0.5791840714012797,0.049
0.4300290247448977,0.5807756594907,0.05
0.431032383888155,0.5840661186509208,0.051
0.4314082273214091,0.5846954035992109,0.052
0.4326450845552221,0.5875596904994393,0.053
0.4326797396023161,0.5885660426924462,0.054
0.4338503092321494,0.5901391639868367,0.055
0.43419535385299524,0.590251528709284,0.056
0.4343046451990475,0.5903188052903052,0.057
0.4343061075772037,0.590797843397003,0.058
0.4343497886402489,0.5913522104474731,0.059
0.43480293806547693,0.5916273373864651,0.06
0.43517764879572146,0.5918472692910974,0.061
0.43609695209802135,0.5951849210394755,0.062
0.4377432270399241,0.5995028849683328,0.063
0.43876594281446635,0.6028609742930142,0.064
0.439189422427641,0.603951036474973,0.065
0.43929293467512803,0.6047938979160468,0.066
0.439628645376522,0.6073754566147491,0.067
0.4398848289646663,0.6101950467322874,0.068
0.4402515692832123,0.6136709937408811,0.069
0.440539012276691,0.6168421720620683,0.07
0.44068528226200576,0.6176044406173552,0.071
0.440809640956736,0.6182087250777691,0.072
0.4409800204028979,0.620670897476425,0.073
0.44112944856930225,0.6208734888389613,0.074
0.4417367246358824,0.6212878828903656,0.075
0.443711986541363,0.621762272941018,0.076
0.444252686268258,0.6230109961267288,0.077
0.44447751747796216,0.6244955940205681,0.078
0.44510839109701156,0.6259388486286119,0.079
0.44635235041800697,0.626957990138074,0.08
0.4463687288770604,0.6337268238250997,0.081
0.44727260457191015,0.6349529677461433,0.082
0.44762385512282427,0.6351732982032353,0.083
0.4476825942826914,0.6358610410083074,0.084
0.44839005936368154,0.6365623033571185,0.085
0.44844361970555746,0.6371074255107492,0.086
0.44848538059167464,0.6380789942995498,0.087
0.4487220147924998,0.6387821361697973,0.088
0.448786253737354,0.6388361900130417,0.089
0.44954699091275985,0.6437933037012997,0.09
0.450741463052861,0.6440132382442061,0.091
0.45090234644752186,0.6442758181624193,0.092
0.45151079804147265,0.6478155518253332,0.093
0.4521694729704421,0.6514111630371384,0.094
0.4523023122214618,0.6535921050172494,0.095
0.4523764233979601,0.6550496863182365,0.096
0.45249537892617075,0.6561376708740448,0.097
0.45313581563120436,0.6564847189531644,0.098
0.45325430544736667,0.6574837395279605,0.099
0.45366970671052165,0.6580945095773671,0.1
0.4536907622094608,0.6599502051238118,0.101
0.4541013526463208,0.6599517304821653,0.102
0.45489313378237684,0.6600576821310165,0.103
0.4552846954608507,0.662438706870722,0.104
0.4555329962883038,0.6643026150476625,0.105
0.4562591666324304,0.6652331913782491,0.106
0.4566474800147541,0.6652488880873719,0.107
0.4567855450705174,0.6670162156806172,0.108
0.4567973887539175,0.6694041256549605,0.109
0.4569170710559374,0.6711720968557355,0.11
0.45694234769634795,0.673819814129972,0.111
0.4576817724443278,0.6750637366623886,0.112
0.4577366957018226,0.676101007300494,0.113
0.45805963220779694,0.6763097047304824,0.114
0.45837838060651703,0.677325419437567,0.115
0.4587388544721966,0.6789468139707967,0.116
0.45900022224572534,0.6814042868044758,0.117
0.45941277954875803,0.6814815112330492,0.118
0.4610273913187909,0.6817798332003933,0.119
0.4612304737961426,0.683562676039281,0.12
0.4613592840303796,0.6852055857389574,0.121
0.46145308934536855,0.6856889626807586,0.122
0.46261814849955285,0.6891115690840651,0.123
0.464222322585536,0.6893648970723851,0.124
0.4651258224749214,0.6900151960424135,0.125
0.4653650383202541,0.6904662014723284,0.126
0.46552032219692496,0.6909142595952825,0.127
0.4661966888002046,0.690962880362822,0.128
0.4665580076935295,0.6940393190256953,0.129
0.46741769380309095,0.6942388312891976,0.13
0.46814864446809223,0.6955806072144406,0.131
0.46891697274579347,0.6958878738250555,0.132
0.4699535451275665,0.6970736482667486,0.133
0.4699716956132566,0.6996848175085713,0.134
0.4699937052003096,0.6997680007087062,0.135
0.4721976537552076,0.7018644139005281,0.136
0.47226894437858075,0.7022819879753099,0.137
0.4724067434913124,0.7029696942235375,0.138
0.4734770114226673,0.7037928529833188,0.139
0.47370464600310946,0.7055549462137929,0.14
0.4740216314415152,0.70572518592366,0.141
0.4742123043798635,0.7060722858784897,0.142
0.4749783923088904,0.7064713277113908,0.143
0.4757247491286427,0.7077357930281625,0.144
0.4758823166651057,0.708274553355799,0.145
0.4759875296651615,0.708678660763542,0.146
0.47600726157736684,0.7102989078035805,0.147
0.47647205812819227,0.710356312129292,0.148
0.47647506281895907,0.710812815454744,0.149
0.4769777151158112,0.7135789891295115,0.15
0.4773229775391239,0.7144749096793366,0.151
0.47736518339919787,0.7149867564197976,0.152
0.47760056437833004,0.7152123846886287,0.153
0.4776566345277773,0.715551890896091,0.154
0.4777711527790483,0.716251381367095,0.155
0.4779520890120197,0.7172113337087882,0.156
0.47884977708598153,0.7184061726856882,0.157
0.4789067565061315,0.7193528593818295,0.158
0.4791690159164036,0.7208767309569861,0.159
0.4792515689966079,0.7217952205068837,0.16
0.4795476422278615,0.7235666137450425,0.161
0.47963432469477824,0.7241188396413618,0.162
0.4805593680785616,0.7241463897795835,0.163
0.48071054578445294,0.7243365490480882,0.164
0.4808949872708032,0.7252493334620786,0.165
0.4813140804629754,0.7253719822517541,0.166
0.4821280612914426,0.7290317901292174,0.167
0.48275761700078346,0.733976325976542,0.168
0.48300793400803255,0.7347169056345856,0.169
0.4833589105802635,0.7347802501882091,0.17
0.4849421152983092,0.735937055630139,0.171
0.48526673217025396,0.7376692757338863,0.172
0.4852947472846264,0.7384106374944424,0.173
0.48585824895705965,0.738774739736134,0.174
0.4865630405149298,0.7390991226569585,0.175
0.4865974563446789,0.7407953156189193,0.176
0.4867035976255077,0.7421934648430288,0.177
0.4867891857161165,0.7450217632491043,0.178
0.48696916556543424,0.7454712924234135,0.179
0.4871063920684481,0.7455591249537077,0.18
0.4878356092656292,0.7461459671288688,0.181
0.48837331657530936,0.7463376257402141,0.182
0.4887356919163249,0.7476015906588387,0.183
0.48935038729212654,0.7490388343724165,0.184
0.4894287460994965,0.7499820277903952,0.185
0.4894547950555463,0.75106857390868,0.186
0.4896180173501525,0.75111227451668,0.187
0.49033610788546467,0.7522073193612306,0.188
0.49074168245659383,0.7533438767661977,0.189
0.4911354915877277,0.7542725609564118,0.19
0.49147749081842723,0.7546730902017722,0.191
0.49211813353006084,0.7549131955114246,0.192
0.4925947542024556,0.7552217313241747,0.193
0.49300693451777866,0.755259236548634,0.194
0.4930206485435996,0.7561698484237457,0.195
0.49355322983038985,0.7573762587977637,0.196
0.49364844402521224,0.7574772925273684,0.197
0.4944855344448268,0.7575599373208475,0.198
0.4954501091767491,0.7576670328570326,0.199
0.4958384062266968,0.7581961604954448,0.2
0.4960038492468526,0.7583559943618786,0.201
0.4966991790019279,0.7590463612252877,0.202
0.4975059859168631,0.7598788060933822,0.203
0.49831177069852417,0.7599192342554324,0.204
0.5009194395639316,0.7627344181819646,0.205
0.5011948160036802,0.7627787569866249,0.206
0.5017552123876479,0.764360094318893,0.207
0.502028615223252,0.7647495154889601,0.208
0.5021198369403463,0.7651593287553153,0.209
0.5023670546744732,0.7651735088275267,0.21
0.5029775438881691,0.7653024701151814,0.211
0.5030392236294875,0.7659626625048851,0.212
0.5030752154821898,0.7664463500427445,0.213
0.5034341346874294,0.7667242768359146,0.214
0.5038115198850972,0.7672635279395086,0.215
0.5038223184685248,0.7681926571155209,0.216
0.5042154093302421,0.7691398120433414,0.217
0.5044392029735836,0.7706127715042691,0.218
0.5047118331248848,0.7711829687306457,0.219
0.5049655855274745,0.7716414202166901,0.22
0.5059341482912536,0.7730175579887612,0.221
0.5062499761138939,0.7732014860857971,0.222
0.5062780455680859,0.773299420727406,0.223
0.5065763317321286,0.7733601579755901,0.224
0.506777188795884,0.773672989816703,0.225
0.5068757755422297,0.7746195436209009,0.226
0.5070789990164235,0.7750953023651304,0.227
0.5072469115562808,0.7757714691436641,0.228
0.507268242833637,0.7771108575543033,0.229
0.5073684392794771,0.7773626395974876,0.23
0.508939965801339,0.7775986629187486,0.231
0.5091162311250048,0.7781440246140214,0.232
0.509824376939197,0.7781957202437499,0.233
0.511142007346612,0.7789254947487838,0.234
0.5111669556632987,0.779204246070882,0.235
0.511267684814607,0.7792132618992554,0.236
0.5116519616805384,0.7797319406970624,0.237
0.5119568901126035,0.7801278453572551,0.238
0.5123999609167477,0.7802371145219889,0.239
0.5127005265766269,0.7811019280395106,0.24
0.5130659203826755,0.7811383652177268,0.241
0.513278268538585,0.7821876661028302,0.242
0.5143648050585092,0.7822572180772069,0.243
0.5153741387046926,0.7824440588549768,0.244
0.5168329680461108,0.7827767118939635,0.245
0.5169713181246703,0.7831415001179807,0.246
0.5171705740612916,0.7833375343938538,0.247
0.5171816380572993,0.7839219747474591,0.248
0.5179413786239269,0.7840836191675422,0.249
0.5179484087916603,0.7841024042610041,0.25
0.5187987565253819,0.7849262206777834,0.251
0.5196136567768427,0.7850153519503381,0.252
0.5197375171074607,0.7850298305355026,0.253
0.520282212389969,0.7861863947736887,0.254
0.5207621688172126,0.7866601085791725,0.255
0.5210029390268208,0.7868316154013244,0.256
0.521029969393858,0.7885893844002546,0.257
0.5211254880799661,0.7889799347186924,0.258
0.5215247829968948,0.7898224424543412,0.259
0.5218328043736588,0.7900475997465369,0.26
0.5223155054269306,0.7902445197770032,0.261
0.522465555242636,0.7903161638123699,0.262
0.5227504677318503,0.7907118328390026,0.263
0.523579211230313,0.7912853021178555,0.264
0.5245843811130949,0.79282049472138,0.265
0.5250392430197054,0.7942114810727086,0.266
0.5252658257434866,0.7954810312378149,0.267
0.5253554649394869,0.7954825864353989,0.268
0.5257547840575287,0.7968025131549321,0.269
0.5263061946243596,0.7983543706373666,0.27
0.5268857959730808,0.7988931668212316,0.271
0.5278960776670163,0.7997893694327571,0.272
0.5279914151867628,0.8005235645791238,0.273
0.5286638132141877,0.8006480594912617,0.274
0.5288123008587302,0.8009455764499835,0.275
0.5290671305373407,0.801242393475842,0.276
0.5290909166888049,0.8014662045851597,0.277
0.5296546291766702,0.801857663827503,0.278
0.5310622011853661,0.8024338282803036,0.279
0.5313243266936516,0.802831424335988,0.28
0.531689919445712,0.8029731914584824,0.281
0.5321133283488679,0.8030177274582644,0.282
0.5321800662870098,0.8035622151141226,0.283
0.5341343521029007,0.8039142222514497,0.284
0.5348110362881998,0.8039856337898835,0.285
0.5352856011020231,0.8045739265684811,0.286
0.5354696463794202,0.8045779741336407,0.287
0.536530348769009,0.8049438673255035,0.288
0.5370453439603804,0.8057009163642808,0.289
0.5376852347704966,0.8063882597356679,0.29
0.537732998928667,0.8064413581394141,0.291
0.5379296121243331,0.8083182722576935,0.292
0.5389335861874803,0.8085615074117409,0.293
0.539583324612798,0.8090753984439856,0.294
0.5397476071244417,0.809108961901045,0.295
0.5404586627627702,0.8093018999066903,0.296
0.5410895192888179,0.8098399451960109,0.297
0.5415182554428373,0.8102279547440527,0.298
0.5416065117731013,0.8109277849219765,0.299
0.5423426062278583,0.8115149703307002,0.3
0.5428209822276784,0.8117257287156867,0.301
0.54288380730398,0.8120864426495904,0.302
0.543277790597855,0.8122340370676928,0.303
0.5435073109833115,0.8128441110017617,0.304
0.5435961896471797,0.8128728884569106,0.305
0.5439812548504775,0.8130433107162136,0.306
0.5447379557815926,0.8139632253553751,0.307
0.5454443755554035,0.8144033134992411,0.308
0.5466397233759039,0.8144360202035978,0.309
0.5471676789045087,0.8148214494681026,0.31
0.5479847956110061,0.8149709088412788,0.311
0.5482820585172277,0.8150555236154823,0.312
0.5488652397334718,0.8151542724822628,0.313
0.548906644359759,0.8153365747158176,0.314
0.5490542840359625,0.8155823586701225,0.315
0.5493523368594873,0.8178901493100876,0.316
0.5500256968179809,0.8182335221034673,0.317
0.5503279654261541,0.8185312981576975,0.318
0.550826826233548,0.8188129465151486,0.319
0.5513483536293324,0.8190869361477306,0.32
0.5515980376824992,0.8206100357437842,0.321
0.5524433001243986,0.8207504957242604,0.322
0.5525383430869826,0.8211383963644979,0.323
0.553852620191896,0.8215428274424537,0.324
0.5552625491005916,0.8216055020413799,0.325
0.5555918338367614,0.8216502910553072,0.326
0.55567092220564,0.8221892140803738,0.327
0.5560142576311339,0.8235102140662651,0.328
0.5560298622976217,0.8237584104955237,0.329
0.5565628138717024,0.8254957844250952,0.33
0.5566053880189512,0.8260407243358385,0.331
0.5575014652974559,0.8262940206180829,0.332
0.5577961421803672,0.8263124846320473,0.333
0.5581560736502409,0.8266245216873648,0.334
0.5588291549009154,0.8267836159289239,0.335
0.5589267653470671,0.8270505717856376,0.336
0.5592318015485669,0.8290173805351152,0.337
0.5596903348308325,0.8290603783815162,0.338
0.5597280834642494,0.8298293885745802,0.339
0.5603850521350388,0.8301407646134774,0.34
0.5605910920771229,0.8308643592169906,0.341
0.5611466569670609,0.8309486173776934,0.342
0.5611757613124302,0.8316018744324551,0.343
0.5620905469557481,0.831728265209255,0.344
0.5621087668108314,0.8321585896642889,0.345
0.5633277237886082,0.8326721510745865,0.346
0.5633311363982412,0.8328916627949029,0.347
0.5634029995627714,0.8328920876294532,0.348
0.5646214369030387,0.8331540645201168,0.349
0.5648926591166723,0.8332643372727255,0.35
0.5653255375524677,0.8338830855660955,0.351
0.5658116702615097,0.8344547974106242,0.352
0.5665986175170834,0.8345584979777528,0.353
0.567055567442941,0.8353617416483354,0.354
0.5679690145150633,0.8354505685600209,0.355
0.5692686079975818,0.8360636392706571,0.356
0.5693543055002923,0.8365259416884915,0.357
0.5694111827829338,0.8366096278129076,0.358
0.5700584177344103,0.8369718887160733,0.359
0.5700854295794273,0.8369756831838685,0.36
0.5706901501537094,0.8370548963141331,0.361
0.5712878694100146,0.8371209024628563,0.362
0.5713152941190459,0.8371469008947043,0.363
0.5717749392406086,0.8372949868239308,0.364
0.5724619038908292,0.8389861752533918,0.365
0.57283805226701,0.8392989453864337,0.366
0.5728676333995969,0.8397288489848973,0.367
0.5730998407128214,0.8397303171221218,0.368
0.5738982999371056,0.8402449482455051,0.369
0.5742135502052178,0.8404964235251902,0.37
0.5744794035043747,0.8411922365891555,0.371
0.5745863763226404,0.8413453258885695,0.372
0.5760664904873694,0.8425419078841011,0.373
0.5764373065925679,0.8425497495638998,0.374
0.5766627459933177,0.8426153064844799,0.375
0.5768382976788988,0.8430447576669909,0.376
0.5786137879920298,0.8436350071943719,0.377
0.5786345070579709,0.8443112550936629,0.378
0.5790982175919743,0.8444115402050353,0.379
0.5793558042674141,0.8452889110973325,0.38
0.5795023572344625,0.8460267168818767,0.381
0.5804660437377209,0.8460709917787714,0.382
0.5805667254838066,0.8468808242242589,0.383
0.5807333516754435,0.847059733438323,0.384
0.5813578165725064,0.8475712994861118,0.385
0.5820265112893435,0.8477126225538038,0.386
0.5828763797075964,0.847725282157594,0.387
0.583089972262556,0.847885245993915,0.388
0.5831308625636451,0.8479092429898353,0.389
0.5844254128176434,0.8481794126043711,0.39
0.5850556732590979,0.848913348909434,0.391
0.5855041154042553,0.8495450455952291,0.392
0.5856389851963295,0.8495904979135129,0.393
0.5858343185864104,0.8496797704581796,0.394
0.5864290829202945,0.850199200558347,0.395
0.5872993226151635,0.8503309333477344,0.396
0.5873194909651809,0.8507762137645858,0.397
0.5873911229357924,0.8517570181327543,0.398
0.5874600283847295,0.8520776075703471,0.399
0.5891354180908859,0.8521596042445831,0.4
0.5894525799708403,0.8528085660797844,0.401
0.5895458326519905,0.8528119620428021,0.402
0.5897604455995062,0.8533876218406538,0.403
0.5897641842419268,0.8537303331493524,0.404
0.5901096402376393,0.8540277454639902,0.405
0.5901391639868367,0.8551104983839068,0.406
0.5901839693482803,0.8555085771903866,0.407
0.590251528709284,0.8561435349539036,0.408
0.5906923415056199,0.8563739362958451,0.409
0.5913522104474731,0.8564056929342638,0.41
0.5914362813953964,0.8564174147374031,0.411
0.591454660058032,0.856536174740524,0.412
0.5933208920477072,0.8566643754297103,0.413
0.5948494695393531,0.8575833034896201,0.414
0.595142046837623,0.8576545293393234,0.415
0.5958581216839741,0.8581203876316351,0.416
0.597100685212942,0.8581871721105027,0.417
0.5973029781908273,0.8593620536556321,0.418
0.5975548248629617,0.8595701632120298,0.419
0.5982951315108838,0.8602161196663354,0.42
0.600459803621971,0.8603616388068143,0.421
0.6008587334391389,0.8606749901666492,0.422
0.6028609742930142,0.8612331785783351,0.423
0.6036375268732036,0.8616904354106953,0.424
0.6038919855234248,0.862117996995069,0.425
0.603951036474973,0.8623485257056994,0.426
0.6045109518044717,0.8630072623138421,0.427
0.6052484578739558,0.864568467898267,0.428
0.6058933095089112,0.8646296740399211,0.429
0.6061049572846804,0.8653217977461387,0.43
0.6068419737556819,0.8653946648980047,0.431
0.6069895590625651,0.8658723167972753,0.432
0.6077089170921289,0.8661866604702005,0.433
0.6077685139913266,0.8662589587516711,0.434
0.6086943401472716,0.8664345383637673,0.435
0.6101950467322874,0.8671396905242982,0.436
0.611011860973423,0.8684874745812541,0.437
0.6118899558020461,0.8690113724646888,0.438
0.6121335309757765,0.8690373477382172,0.439
0.6123483845682683,0.8697757484001413,0.44
0.6136709937408811,0.8703967713734675,0.441
0.6137595680167577,0.8704696301028713,0.442
0.6142920966390686,0.8707493946553801,0.443
0.6143184616890742,0.8708049513758078,0.444
0.6148576436560407,0.8708691061232435,0.445
0.6149464709646251,0.8709719705440948,0.446
0.6152902098906499,0.8714186259071751,0.447
0.6166845115934607,0.8715577033045033,0.448
0.6168421720620683,0.8717634800025073,0.449
0.6175128757806514,0.8721687717473685,0.45
0.6178739046244786,0.8725996534002801,0.451
0.6185421774991808,0.8735218467060522,0.452
0.6203146531900803,0.8736212390488849,0.453
0.6208052000109008,0.874063191518909,0.454
0.6212878828903656,0.8745968364149379,0.455
0.621762272941018,0.8746581590315012,0.456
0.6230020145810633,0.8747546133956766,0.457
0.625398166430631,0.8757456372967923,0.458
0.625870058881446,0.8757889869386265,0.459
0.6258740137678583,0.8758521315818542,0.46
0.6258792782688031,0.8761561671728978,0.461
0.6259406116376138,0.8774915203069913,0.462
0.6263972524527697,0.8781111078514745,0.463
0.6269262539416245,0.878628080034263,0.464
0.626936255900405,0.8790454824608458,0.465
0.626957990138074,0.879415937259833,0.466
0.6272921965569305,0.8802441356443151,0.467
0.627312414047275,0.8819521667566672,0.468
0.6278242799919034,0.8830191251581969,0.469
0.6279840386360784,0.8839333527463229,0.47
0.6287250607044755,0.8844116346605166,0.471
0.6288954590207819,0.885762083293288,0.472
0.6297705038536301,0.8862322913530736,0.473
0.6300002976279777,0.8862551370348606,0.474
0.6316765354047245,0.8863328158006925,0.475
0.6320101360320785,0.8874610307938557,0.476
0.6322019911239389,0.8878481046445421,0.477
0.6326834382044624,0.8891581641136321,0.478
0.6328909333322168,0.8892524293896248,0.479
0.6333352850102674,0.8895875716448453,0.48
0.635042926871729,0.8895959357513816,0.481
0.6356250739935092,0.8898937578173225,0.482
0.6371074255107492,0.8899321315831012,0.483
0.6379758237874646,0.8902912051471328,0.484
0.6380063869186305,0.8903030292563626,0.485
0.6408720948548772,0.890653432356355,0.486
0.6418748535398723,0.8906952987070347,0.487
0.642686785042117,0.8911980467381351,0.488
0.6431860804699137,0.8915802015342978,0.489
0.6440000739754917,0.891599304718055,0.49
0.6440132382442061,0.8917125716458978,0.491
0.6454256974728555,0.8919403394230199,0.492
0.645941463069431,0.8922245898617682,0.493
0.648068647393492,0.8929209129451381,0.494
0.6483192713297409,0.8929472079230669,0.495
0.6483742287681814,0.8948864678735248,0.496
0.6490172729782893,0.8960397902450747,0.497
0.6492833784347913,0.896366660116882,0.498
0.6493484168671441,0.896467538505278,0.499
0.6514111630371384,0.896763390550062,0.5
0.6514225458245847,0.8980008142048173,0.501
0.6522070683216836,0.8986490271185794,0.502
0.6525699123683006,0.8990237797373609,0.503
0.6527183704523326,0.9004384497327003,0.504
0.6527898887085353,0.9007468817518087,0.505
0.6535921050172494,0.9007668124032817,0.506
0.6543963240305717,0.9011787371613955,0.507
0.6547531498129548,0.9012281537255836,0.508
0.6548027045910073,0.9016335811110534,0.509
0.6556988376134133,0.9020901287656984,0.51
0.6560621077897647,0.902138792075921,0.511
0.6561376708740448,0.9023572655719035,0.512
0.656163980880905,0.9031474298013098,0.513
0.65879571302884,0.9050484239717528,0.514
0.6588629313535044,0.905106284968322,0.515
0.6605031610223739,0.9057825223222418,0.516
0.6609306478789011,0.9060621750136633,0.517
0.6610180096428188,0.9061394543940158,0.518
0.6613312843710598,0.9077694402708627,0.519
0.662438706870722,0.908569527988857,0.52
0.6631820602290291,0.9092041895626046,0.521
0.6640859379275299,0.9099880233871955,0.522
0.6651250062101941,0.9103202531311394,0.523
0.6652568148993984,0.9120277630435091,0.524
0.6652794782701825,0.9128795129990934,0.525
0.665800160286527,0.913061664507559,0.526
0.6670389197165938,0.9130898984692355,0.527
0.669349884346725,0.9134354502071291,0.528
0.6694735569910081,0.9137811894056924,0.529
0.6711720968557355,0.9138655250212564,0.53
0.6712030295532486,0.9140408212934095,0.531
0.6720398481351969,0.9147579530548983,0.532
0.6722270132445238,0.9157950288950407,0.533
0.6752506999163643,0.9158126341588215,0.534
0.6761897223796995,0.9161606637775053,0.535
0.6763166320498295,0.9162046725352373,0.536
0.677325419437567,0.9169724918308109,0.537
0.6776121927547478,0.9172274144530197,0.538
0.6789969815042444,0.9174118451998984,0.539
0.6799247147382841,0.9176228835856184,0.54
0.6800948106555491,0.9178019287606067,0.541
0.6803012630185203,0.9178482317555431,0.542
0.680372560542078,0.9180279128665766,0.543
0.680814346416013,0.9180779351996071,0.544
0.6808737871971017,0.919784381510113,0.545
0.680953478635633,0.9219394614278014,0.546
0.6813539469514849,0.9221919457295132,0.547
0.6817798332003933,0.9225237781428768,0.548
0.6823304491468665,0.9226610904562196,0.549
0.6832073777588983,0.9229287791649712,0.55
0.683562676039281,0.9240275162985596,0.551
0.6838438285849671,0.9242477722076381,0.552
0.6852055857389574,0.9247170445548422,0.553
0.6856889626807586,0.925271958336263,0.554
0.685914917240466,0.925411136713127,0.555
0.6869658673490836,0.9255937488914654,0.556
0.6883412565636245,0.9274356403386707,0.557
0.6891115690840651,0.9287025052749736,0.558
0.6906891209363166,0.9288454336718999,0.559
0.690962880362822,0.9302843827534826,0.56
0.6913235030639685,0.9327788506075549,0.561
0.6929415423509708,0.9328093208335925,0.562
0.6931131819708731,0.9339164041950154,0.563
0.6937066142349678,0.9339177836014714,0.564
0.6940005103900833,0.9340554142903215,0.565
0.6940393190256953,0.934282978133947,0.566
0.695351707675758,0.9347393723221964,0.567
0.6985131188254436,0.9370343086317741,0.568
0.6995223486123701,0.9384468999386599,0.569
0.6997930000839649,0.9408600756697179,0.57
0.7006411940012225,0.9414515391325808,0.571
0.7009347696520405,0.9417434376236696,0.572
0.7012131767041563,0.9427733989949391,0.573
0.7017781224904607,0.9436967952129951,0.574
0.7018644139005281,0.9439888106475208,0.575
0.701963934485602,0.9450144705838961,0.576
0.7020502801058282,0.945334685811447,0.577
0.7022819879753099,0.9465055468525039,0.578
0.7032853436143705,0.9466013473074184,0.579
0.7037359682713908,0.947436031199788,0.58
0.7044518536023456,0.9479132972983995,0.581
0.7046531956959787,0.9480649022480641,0.582
0.704955924362765,0.9484839645816007,0.583
0.7050325858570157,0.9487890840675255,0.584
0.7062638499329106,0.9491466934330448,0.585
0.7066498565893761,0.9495276486457445,0.586
0.7066872907610041,0.9495583429297865,0.587
0.7080359169147957,0.9498146325934644,0.588
0.7093759897443693,0.9498285847693451,0.589
0.710356312129292,0.9503469884526199,0.59
0.7106084493521867,0.9525132683882969,0.591
0.7114906434565548,0.9536967613341726,0.592
0.7131955488700086,0.95453185465797,0.593
0.7135599076649887,0.9548959774760096,0.594
0.7152062423074985,0.9567845933152168,0.595
0.7163637462474398,0.95711365052476,0.596
0.7171941502840867,0.9581005421269737,0.597
0.7172113337087882,0.9585035799969978,0.598
0.7185612416013076,0.9592179968137776,0.599
0.7193528593818295,0.9599675097419545,0.6
0.720083472099978,0.9600288155485749,0.601
0.7204628436927506,0.9604494109533672,0.602
0.72046467302019,0.9607747175342509,0.603
0.7208767309569861,0.9609332592630184,0.604
0.7216718357938392,0.9610066580595664,0.605
0.7217952205068837,0.9616195437127935,0.606
0.7223086405534698,0.9635653832722375,0.607
0.7228851329101412,0.9637955434514438,0.608
0.7231755502135327,0.9646816299180254,0.609
0.723226812400075,0.9652312302435695,0.61
0.7235666137450425,0.9667470584512442,0.611
0.7254827447801712,0.9677129814580805,0.612
0.7259277315066551,0.9697947252848267,0.613
0.7295827875226024,0.9697954414526336,0.614
0.7305350849848191,0.9700180175872204,0.615
0.7322201958702699,0.9710191902717125,0.616
0.7324645324017153,0.971651723656219,0.617
0.7347802501882091,0.972580621364686,0.618
0.7350211574621255,0.9728979282702284,0.619
0.7355163429331232,0.9732290346005261,0.62
0.7389668424660362,0.9733129345393439,0.621
0.7390991226569585,0.9734401487975864,0.622
0.7413141970131196,0.974116049900494,0.623
0.7419846600295088,0.9743005523902866,0.624
0.7421934648430288,0.975030487074019,0.625
0.7423937731557726,0.9752446940153141,0.626
0.7450163379056968,0.97551616011998,0.627
0.7454712924234135,0.9756205382462514,0.628
0.7477320936148841,0.976094233083598,0.629
0.7478623109366347,0.9763603596367603,0.63
0.7489242717899569,0.9766307793502518,0.631
0.7490388343724165,0.9769474042462962,0.632
0.7518662494380128,0.9774185257944317,0.633
0.7520158173286436,0.9775942417658943,0.634
0.7566193072579618,0.9779537369325704,0.635
0.7573762587977637,0.9788239372566638,0.636
0.7575599373208475,0.9796892692645462,0.637
0.7576670328570326,0.9802933807080385,0.638
0.7596081378579969,0.9814284685533519,0.639
0.7599192342554324,0.984649926969595,0.64
0.7608302652678631,0.984787678039938,0.641
0.7624790974609086,0.9856846721884359,0.642
0.7627787569866249,0.9865224988395271,0.643
0.7643244850590446,0.9907407141354707,0.644
0.7647495154889601,0.991437207025639,0.645
0.7650891226895207,0.9919548338399808,0.646
0.7700460308933547,0.9923977982455938,0.647
0.772895400527593,0.9924019974119003,0.648
0.7732014860857971,0.9926349173194204,0.649
0.7758436624553979,0.9928989171304883,0.65
0.7761156074761993,0.9933931713018124,0.651
0.7771863523490105,0.9940705887867721,0.652
0.779204246070882,0.99584200294549,0.653
0.7799433430751566,0.9972075308196624,0.654
0.7803049931029968,0.9974645896077045,0.655
0.7810675043422557,0.9979750653608408,0.656
0.7810739647212184,0.9981170079257004,0.657
0.7812178771272504,0.9982081841845053,0.658
0.7821876661028302,0.998399718598848,0.659
0.7850298305355026,0.9993964805918476,0.66
0.7879567405133641,0.9997590554951845,0.661
0.7880766391746752,0.9998249042036447,0.662
0.7882687425408654,1.0009898062252631,0.663
0.788553018499388,1.0012029861723786,0.664
0.7897825749320784,1.003920902604131,0.665
0.792235338419509,1.005017777394388,0.666
0.7939498098978082,1.0059102575391896,0.667
0.7945747523753015,1.0068461488392235,0.668
0.7964040708710145,1.006848273234922,0.669
0.7970790333193648,1.0078224499466752,0.67
0.7978771742626526,1.008134209000979,0.671
0.7988109264453147,1.0114022035521626,0.672
0.8005235645791238,1.0121791224673473,0.673
0.8006480594912617,1.013228203059271,0.674
0.8008300647929623,1.0138262003395493,0.675
0.8009455764499835,1.0140397480426744,0.676
0.801242393475842,1.0158221955751463,0.677
0.8024338282803036,1.0178837192038737,0.678
0.8027367708962586,1.019179429751231,0.679
0.802831424335988,1.0221630647127755,0.68
0.8045779741336407,1.0224853950823787,0.681
0.8046019414768039,1.0233630451546518,0.682
0.8055914254842933,1.0238214880978698,0.683
0.8057009163642808,1.023920416388668,0.684
0.8081347383244556,1.0255944419097884,0.685
0.8090753984439856,1.026756605549773,0.686
0.8093619192502554,1.0270340430760563,0.687
0.8094798114468128,1.0285093200035067,0.688
0.8100882904519203,1.0287920850742123,0.689
0.8115149703307002,1.0312918643295585,0.69
0.8128728884569106,1.0317809101965456,0.691
0.8134542780984954,1.0339254944903775,0.692
0.8155823586701225,1.0379714672139897,0.693
0.8170943384367488,1.039204693304039,0.694
0.8181941954227034,1.040186787134593,0.695
0.824666161559359,1.0404132587933792,0.696
0.8254957844250952,1.0405824811089543,0.697
0.8265434545579432,1.0433918036549827,0.698
0.8270505717856376,1.044793178524311,0.699
0.8283024559855983,1.0456825002653702,0.7
0.8299361554898369,1.0508551373558919,0.701
0.8307254350022361,1.051372006355233,0.702
0.8331540645201168,1.0518204564443017,0.703
0.8350917379927518,1.052125502422022,0.704
0.8402802670855127,1.0529802111404993,0.705
0.8441380751317314,1.0556671792645995,0.706
0.8459902024058265,1.0585245902539095,0.707
0.8460709917787714,1.0605798843400311,0.708
0.8481794126043711,1.0608850390266824,0.709
0.848913348909434,1.0619126780663304,0.71
0.8495904979135129,1.0629147931355805,0.711
0.8496797704581796,1.063939015541435,0.712
0.8498767076809495,1.0656758657953938,0.713
0.8504207801457551,1.0686492891758412,0.714
0.851582915517821,1.0687682852533165,0.715
0.851894783628674,1.0687696727875973,0.716
0.856536174740524,1.0694431686153436,0.717
0.8606749901666492,1.070551949601272,0.718
0.8608003795869394,1.071385664309227,0.719
0.8614198069266827,1.0728928062940526,0.72
0.8638299431000116,1.074329137753555,0.721
0.8646296740399211,1.0747236449352209,0.722
0.8658723167972753,1.07632747737967,0.723
0.8673291633629545,1.0788891184064457,0.724
0.8690373477382172,1.0797079060471446,0.725
0.8697757484001413,1.0822459768388288,0.726
0.8704696301028713,1.0831283090990327,0.727
0.8708049513758078,1.083695359874913,0.728
0.8708691061232435,1.0843034855509757,0.729
0.8715577033045033,1.0843598772362792,0.73
0.8717357581387443,1.0852053787803095,0.731
0.8735218467060522,1.0872076430808923,0.732
0.8736212390488849,1.0874294569462786,0.733
0.8740777154155226,1.0883300714912236,0.734
0.8758521315818542,1.0911103874768697,0.735
0.8761460079982878,1.0917982238721797,0.736
0.8792461362400273,1.0923249984130976,0.737
0.8792464463303762,1.0943236144872694,0.738
0.8813471971466404,1.098715984721721,0.739
0.8813809733924926,1.1023516655712293,0.74
0.8819521667566672,1.1025392165151304,0.741
0.8892524293896248,1.1029902430810554,0.742
0.8911980467381351,1.1034679674106693,0.743
0.896366660116882,1.1044543411401078,0.744
0.8970662605906029,1.1070235113012532,0.745
0.8980008142048173,1.1070477910493888,0.746
0.9016335811110534,1.1076436109124839,0.747
0.9075458649100746,1.1099300145237099,0.748
0.9108447146193774,1.1104643894361594,0.749
0.9136265711041061,1.1124480999662527,0.75
0.9142229034332986,1.1133229001492597,0.751
0.9147579530548983,1.1144686648896278,0.752
0.9161606637775053,1.115360954754857,0.753
0.9178116880853617,1.1155832617618124,0.754
0.9254304777801754,1.115735863892772,0.755
0.9270544358818109,1.1158693190067321,0.756
0.931452504376876,1.11644032593791,0.757
0.9334780686165302,1.1166691483160744,0.758
0.934282978133947,1.1168743511262802,0.759
0.9362057305609568,1.122118321976862,0.76
0.9403138771533346,1.1234295015940594,0.761
0.9409147406041631,1.1247570850003799,0.762
0.9461304353391783,1.1255196828265694,0.763
0.9473045590898111,1.1264783804898864,0.764
0.9503469884526199,1.1274951477733182,0.765
0.9515969255478931,1.128116004143337,0.766
0.9536967613341726,1.1290048917415412,0.767
0.95453185465797,1.1317565756752224,0.768
0.9548959774760096,1.135944053557843,0.769
0.9600288155485749,1.137834575887132,0.77
0.9604494109533672,1.1404560542174922,0.771
0.9607747175342509,1.1453315219013163,0.772
0.9609332592630184,1.1455646176081187,0.773
0.96133128594399,1.145941150070376,0.774
0.9642754480950031,1.1485238018148805,0.775
0.9658155095017342,1.1502511412499883,0.776
0.9697954414526336,1.1527383742821817,0.777
0.9700180175872204,1.1588047123503036,0.778
0.9752446940153141,1.159945214822727,0.779
0.97551616011998,1.1603480087148719,0.78
0.9886464197262891,1.1605816925313475,0.781
0.9893426988459745,1.161237590440935,0.782
0.9907407141354707,1.1619739002112737,0.783
0.991437207025639,1.1629939733346413,0.784
0.9924388638682589,1.1641901259764922,0.785
0.9978115923028891,1.1649677243933008,0.786
0.9979750653608408,1.1657023080518045,0.787
0.9992813239360521,1.167605609680518,0.788
0.9993999453448661,1.1681922863401195,0.789
1.0012029861723786,1.1713068560597004,0.79
1.00460479595884,1.1718170615887664,0.791
1.0068461488392235,1.1727866965748401,0.792
1.006848273234922,1.1775771461620688,0.793
1.0078224499466752,1.1784968509155593,0.794
1.008134209000979,1.1829837296621846,0.795
1.0111879795389458,1.1861827225913262,0.796
1.011344940696068,1.1876245498968716,0.797
1.0140397480426744,1.1876245701203834,0.798
1.017054921905769,1.1899864655818613,0.799
1.019157771922053,1.1900836816300653,0.8
1.023920416388668,1.190226359875243,0.801
1.0249980747783345,1.1924860548436966,0.802
1.030097295280546,1.2013909321181089,0.803
1.030135290315882,1.2028405066019563,0.804
1.0312918643295585,1.2078574168526464,0.805
1.0365225326189211,1.209542382630235,0.806
1.0368206968177665,1.212148156238365,0.807
1.0405824811089543,1.212789161526042,0.808
1.0423347811023915,1.214867657084127,0.809
1.04279128410028,1.2164364897734874,0.81
1.043374083021375,1.2194834897331885,0.811
1.0433918036549827,1.2201130832466904,0.812
1.044793178524311,1.220405150779869,0.813
1.0508551373558919,1.221387317688078,0.814
1.05366656354263,1.2214857200604359,0.815
1.0557275387925458,1.2230559945553054,0.816
1.0566290075667197,1.223903630259743,0.817
1.0570119128911435,1.2245225569377853,0.818
1.0599974386276205,1.225598969766529,0.819
1.0608850390266824,1.225696133314114,0.82
1.0629055795316718,1.2376229222944686,0.821
1.0687682852533165,1.2430918472414267,0.822
1.0719559785554509,1.2431389226478626,0.823
1.07632747737967,1.244945015089756,0.824
1.0822459768388288,1.2506630020801708,0.825
1.0831283090990327,1.254101878112171,0.826
1.08377657139298,1.260924235305013,0.827
1.0843598772362792,1.2640396269665957,0.828
1.0846202702567427,1.2676965307460861,0.829
1.0874294569462786,1.270501789210591,0.83
1.0876322577248687,1.2720947016645576,0.831
1.0879689197237716,1.2725775237563464,0.832
1.0892380204954097,1.2729568690223454,0.833
1.093477818782942,1.2761893738383807,0.834
1.098715984721721,1.2762593144349978,0.835
1.1079421900268733,1.2802965489456226,0.836
1.1104643894361594,1.2889258656854625,0.837
1.1142725829439286,1.289514537536427,0.838
1.1144686648896278,1.2902058418395046,0.839
1.1233005210605316,1.293743014837584,0.84
1.1234295015940594,1.2951913545235902,0.841
1.128116004143337,1.2972653648953152,0.842
1.129020571106523,1.3030349057044457,0.843
1.1406414268748934,1.3046203697035497,0.844
1.1411005269867258,1.3069032123682356,0.845
1.1455646176081187,1.313471376338069,0.846
1.145941150070376,1.3233883457079068,0.847
1.1502511412499883,1.3233904141655997,0.848
1.1532988599912737,1.324293508398706,0.849
1.1590910626550408,1.326282570169268,0.85
1.1605816925313475,1.3265594009406185,0.851
1.1619739002112737,1.3277320332272715,0.852
1.167605609680518,1.3281735679900633,0.853
1.1775771461620688,1.3294106961834131,0.854
1.1828878661939304,1.3311359596240893,0.855
1.1876245701203834,1.3328178298621889,0.856
1.1900836816300653,1.3420123962252546,0.857
1.190226359875243,1.346429371065657,0.858
1.2042974363103371,1.3466717210000576,0.859
1.215326372303921,1.3504315886385765,0.86
1.2164364897734874,1.3574861367785123,0.861
1.2201130832466904,1.36803419535751,0.862
1.2245225569377853,1.3691550914719708,0.863
1.225696133314114,1.3799766799055828,0.864
1.230584350656656,1.3845067180524624,0.865
1.2376229222944686,1.3882442410115705,0.866
1.2409361336148437,1.3893858473708383,0.867
1.2419457289181288,1.394526868877535,0.868
1.2479258183315785,1.396237286898682,0.869
1.254101878112171,1.3999457942716553,0.87
1.2594754903326673,1.4041810499410627,0.871
1.260924235305013,1.4047027034390271,0.872
1.2615717929275516,1.4072020136143761,0.873
1.2640396269665957,1.414446669810751,0.874
1.28599368985254,1.415916848465902,0.875
1.289514537536427,1.41820154452532,0.876
1.293743014837584,1.4225856747606314,0.877
1.2972653648953152,1.4294497849639582,0.878
1.2995423124019283,1.4324901615845147,0.879
1.3030349057044457,1.4394089158982228,0.88
1.3046203697035497,1.4444544064670428,0.881
1.3059795740672822,1.4471322870549232,0.882
1.3075449177345346,1.480327167306961,0.883
1.3173339976251301,1.4836045658050403,0.884
1.3179901218650885,1.5060885080195259,0.885
1.3206758907699103,1.5071598565165332,0.886
1.3233904141655997,1.5111510088593787,0.887
1.32640132029971,1.5205846574184716,0.888
1.3265594009406185,1.523393321680091,0.889
1.3277320332272715,1.5267478305580195,0.89
1.3294106961834131,1.5282880552495453,0.891
1.3328178298621889,1.5293196009831724,0.892
1.333243951749726,1.5312620840262257,0.893
1.3519704807404684,1.5504185481373691,0.894
1.3729322083431468,1.5681473353001785,0.895
1.3807290455724508,1.5746426494212775,0.896
1.3882442410115705,1.5751264473622215,0.897
1.3893858473708383,1.5798242701002845,0.898
1.394526868877535,1.5802328397486098,0.899
1.410911691531675,1.5837874723350989,0.9
1.4112938291439152,1.5891229837835792,0.901
1.4294497849639582,1.5920477818852374,0.902
1.4535164488071364,1.5998786141349326,0.903
1.4681295968888626,1.602835542614514,0.904
1.4703009799835416,1.6047106459127498,0.905
1.4836045658050403,1.6101707173036728,0.906
1.4905456247030333,1.6196266977957063,0.907
1.4917483799599116,1.6262509968635555,0.908
1.4937010570769054,1.6358892572389119,0.909
1.5060885080195259,1.6613603932627345,0.91
1.5111510088593787,1.6755584926454616,0.911
1.5163682126133011,1.679851672156753,0.912
1.5205846574184716,1.68402697759655,0.913
1.5267478305580195,1.6904668669981442,0.914
1.52916554969517,1.6942271638490902,0.915
1.5312620840262257,1.697151963727897,0.916
1.549720183461187,1.7017707399251132,0.917
1.5536179943003914,1.7091838160969048,0.918
1.57702366090016,1.7205395744814902,0.919
1.5798242701002845,1.720728394726341,0.92
1.5802328397486098,1.736527367120349,0.921
1.5837874723350989,1.7468125497285838,0.922
1.5891229837835792,1.7566275106925424,0.923
1.5920477818852374,1.7618450955817244,0.924
1.5998786141349326,1.7642037214073312,0.925
1.602835542614514,1.76954834045546,0.926
1.6262509968635555,1.7721787689565662,0.927
1.6397917821915264,1.777133499902312,0.928
1.6755584926454616,1.7788685669097841,0.929
1.679851672156753,1.7872615779007792,0.93
1.6942271638490902,1.794658269383667,0.931
1.7065293599149252,1.797278958990971,0.932
1.7091838160969048,1.8190867543843923,0.933
1.7205395744814902,1.82849152793293,0.934
1.7229190200338518,1.8507865483448402,0.935
1.7375817612633566,1.8682320001601327,0.936
1.7424372465241549,1.8804153501527503,0.937
1.7568286656090133,1.9204905119423437,0.938
1.762061887034812,1.9527832655903838,0.939
1.7721787689565662,1.9580762751962593,0.94
1.777133499902312,1.9655026158167335,0.941
1.794658269383667,1.9682838019421882,0.942
1.797278958990971,1.987782417905353,0.943
1.8190867543843923,1.9886736769864584,0.944
1.8507865483448402,2.002140468973465,0.945
1.8650886253590346,2.003466430380495,0.946
1.871463600437019,2.0080574545259307,0.947
1.8804153501527503,2.0294797356420804,0.948
1.9354677700391871,2.0379682333202016,0.949
1.9527832655903838,2.0424171833524944,0.95
1.9655026158167335,2.0602382792140106,0.951
1.987782417905353,2.0690351548571866,0.952
2.002140468973465,2.0809681634681976,0.953
2.003466430380495,2.1018835986168316,0.954
2.0080574545259307,2.115936381398787,0.955
2.012179682238851,2.1601488052616626,0.956
2.0379682333202016,2.1602524759970754,0.957
2.086650969248345,2.2027453778335593,0.958
2.0902452970573324,2.218913008115861,0.959
2.115936381398787,2.279883248465496,0.96
2.1697034023461534,2.290917228068904,0.961
2.2027453778335593,2.2972055108548313,0.962
2.218913008115861,2.297899739379564,0.963
2.259402505646844,2.313865187329023,0.964
2.2758080660221376,2.3276078363726938,0.965
2.290917228068904,2.3468758914823775,0.966
2.2972055108548313,2.3707170187227633,0.967
2.313865187329023,2.4164746020121886,0.968
2.317950588001854,2.436026261279464,0.969
2.3468758914823775,2.4623361113614655,0.97
2.3707170187227633,2.478650598106172,0.971
2.478650598106172,2.594888290402004,0.972
2.519440716913087,2.6391471086484226,0.973
2.594888290402004,2.6533168402864598,0.974
2.6019348766250827,2.879618445012819,0.975
2.6533168402864598,2.8826920616335747,0.976
2.715693399925607,2.8854355526690334,0.977
2.7527221066940024,2.888117913851655,0.978
2.879618445012819,3.001770619733136,0.979
2.8826920616335747,3.023524854122908,0.98
2.888117913851655,3.0580962779058516,0.981
2.969683393218228,3.0603982190145596,0.982
3.001770619733136,3.0789269904776715,0.983
3.0137327815331245,3.0914490844745925,0.984
3.0601043844532767,3.292095816294511,0.985
3.0603982190145596,3.3027825287630868,0.986
3.0789269904776715,3.309924054203044,0.987
3.1257710831103593,3.3191695396824534,0.988
3.2693817811730352,3.4288179800238403,0.989
3.292095816294511,3.431023634406836,0.99
3.5756648143194503,3.5756648143194503,0.991
3.609751131962169,3.609751131962169,0.992
3.88771463478775,3.88771463478775,0.993
4.18956068664938,4.18956068664938,0.994
4.576423872085584,4.576423872085584,0.995
4.579164086966391,4.621309158515101,0.996
4.747036026049497,4.747036026049497,0.997
5.746725891212775,6.117760315598033,0.998
7.922341799701169,8.196082990639908,0.999
16.36381545824266,16.36381545824266,1.0
16.36381545824266,16.36381545824266,1


==> results/min_separation_cdf_d3_K5.csv <==
mean_width_unconstrained,mean_width_separated,F
0,0,0
0.5993893560728607,0.7917599090434735,0.001
0.6001418903914328,0.7982346804536631,0.002
0.6060609276674841,0.8035921141803424,0.003
0.6061206259257264,0.8105193886472082,0.004
0.6137247399843295,0.8135828020709084,0.005
0.626225388435356,0.8136782667662146,0.006
0.6302996283130811,0.8151636370787823,0.007
0.6341133507423277,0.8193111391447905,0.008
0.6404486612547962,0.8217139473533892,0.009
0.6418769906816483,0.8217272347324822,0.01
0.6422891745360298,0.8244291190314903,0.011
0.6506172067121275,0.8260241992336941,0.012
0.6519772189316246,0.8320346012865738,0.013
0.6530235548172013,0.8340500383833371,0.014
0.6534459160466731,0.834278189073103,0.015
0.6589667864762833,0.8355818207251976,0.016
0.6617832081584165,0.8358389570736195,0.017
0.6635754462791397,0.8400094577514875,0.018
0.6645189396143896,0.8415618448628726,0.019
0.6665482095245775,0.842759008050268,0.02
0.6690381135567223,0.843544663102187,0.021
0.6700097908462377,0.84409902308811,0.022
0.6737012199129957,0.8450648937244062,0.023
0.6743815640686777,0.8453262787161492,0.024
0.67442564901787,0.8483635306896051,0.025
0.674507477561377,0.8502425672163656,0.026
0.6745973255784373,0.8506737339900803,0.027
0.6752698670719928,0.8506873249862501,0.028
0.6760006258139645,0.8508592282660095,0.029
0.6767488479888488,0.8527001318535232,0.03
0.6795374370898805,0.8534130219022762,0.031
0.6814231936329032,0.8536703411033579,0.032
0.6821320710950436,0.8550837189614715,0.033
0.6822301005541815,0.8556829699825219,0.034
0.6834350906734531,0.858404868078265,0.035
0.683685274716465,0.8588745817190713,0.036
0.6844502472405677,0.8591426948329397,0.037
0.6845719103675605,0.8622263350515307,0.038
0.6874290291872467,0.8633953118552555,0.039
0.6913685711363313,0.8655638567238901,0.04
0.6919210637002464,0.8670249918049298,0.041
0.692720526384679,0.8692087993668453,0.042
0.6946051834581565,0.8728312713756023,0.043
0.6952059871964302,0.8731665623909728,0.044
0.6964796571876644,0.8731744814740772,0.045
0.6967457923927158,0.8734805550989813,0.046
0.6976820335965104,0.8741621802815769,0.047
0.6984930572381396,0.8741689037090052,0.048
0.6994236336733475,0.8759095496470131,0.049
0.6996555305452254,0.875919416753409,0.05
0.7007068604885625,0.8769563089736454,0.051
0.7007740633543019,0.8774653836855633,0.052
0.7013794610059783,0.8779329265600757,0.053
0.7029792122793183,0.8779455643144936,0.054
0.7035387458379905,0.8780454935546513,0.055
0.7047041242550527,0.878579880698475,0.056
0.7049462766094581,0.8809555134350843,0.057
0.7051035993553747,0.8817420320076852,0.058
0.7052747930573675,0.8840974483774389,0.059
0.7078823636761463,0.884133036535529,0.06
0.7084039283689061,0.8862144537502903,0.061
0.7103879543410521,0.8867071949360097,0.062
0.7126926768155003,0.8870342017216464,0.063
0.7136478853447465,0.8870726830574522,0.064
0.7137726569503025,0.8871252161730636,0.065
0.7141427407563826,0.8894309517538805,0.066
0.7144245519446366,0.8897338460098754,0.067
0.7157800142593005,0.8908329221504934,0.068
0.716605330415738,0.8917889891992126,0.069
0.7169040031352698,0.894466528812603,0.07
0.7170394743666537,0.8954691074268818,0.071
0.7174635979068149,0.8954979625419556,0.072
0.7178377985321123,0.896260215082316,0.073
0.7189329189427933,0.8981999941511791,0.074
0.7190372730792604,0.898547056145228,0.075
0.7222252222239212,0.8994192354280635,0.076
0.7233409664641379,0.9007939410035953,0.077
0.7237101092022882,0.9013038752050502,0.078
0.7242629733135769,0.9018035941144039,0.079
0.725840505685446,0.9030557423369734,0.08
0.7262800593387908,0.9031635941476571,0.081
0.7263064447746022,0.9038273631635427,0.082
0.7267944292125215,0.9040601732496586,0.083
0.727157120284071,0.9043759171682788,0.084
0.7290729725124454,0.9052015546518841,0.085
0.7293188710778746,0.9058061756037101,0.086
0.7329284594033949,0.9068263149838676,0.087
0.7358529851262192,0.9071985228829129,0.088
0.7362072427073338,0.9073631277381543,0.089
0.7367950660250876,0.9089144378066738,0.09
0.7368245447992487,0.9112800031014452,0.091
0.7380602956619511,0.9112828656968158,0.092
0.7382629705242753,0.9115441545302305,0.093
0.7403947805692166,0.9120965936728076,0.094
0.7420913663329369,0.9127180765679108,0.095
0.7423598861967462,0.9127758880793738,0.096
0.7423902592982188,0.913680476851194,0.097
0.7446008815611812,0.9137262772307149,0.098
0.7450145722112023,0.9139345807781343,0.099
0.7457555763627949,0.9139587991860028,0.1
0.7459068030396543,0.9148261039010014,0.101
0.7460905645782079,0.9151017145919315,0.102
0.7461678178821132,0.9163258515492919,0.103
0.7464848859823588,0.9185005049927331,0.104
0.7466718977527897,0.920287972136633,0.105
0.7470344634603447,0.9206875513454181,0.106
0.7477901781593272,0.9207139794099795,0.107
0.7478001929375735,0.9207662858530228,0.108
0.7484230680927875,0.9216341334432803,0.109
0.7507366371684108,0.9216474289153995,0.11
0.7516920138295984,0.9233125477466966,0.111
0.7524092121137285,0.923364563000876,0.112
0.7526159931314715,0.9233966537538347,0.113
0.7527137957610583,0.923461598593643,0.114
0.7533807523491849,0.9240253713981329,0.115
0.7537506847213875,0.9242848337112066,0.116
0.7537526378486716,0.9246815668458075,0.117
0.7538657100860666,0.9257777575312884,0.118
0.7540168215687248,0.9270742587003415,0.119
0.7542235094543264,0.9273257610615283,0.12
0.7544697214514979,0.927677552072881,0.121
0.7544819915755328,0.9279374980880619,0.122
0.7558005316597234,0.9282738073758212,0.123
0.7561230061296262,0.9287913850493306,0.124
0.7563457432875614,0.9297299701087398,0.125
0.7567514890288894,0.930423645299223,0.126
0.7567741485913932,0.9311738270824945,0.127
0.7577812239154692,0.9312078163493819,0.128
0.7580914498247231,0.9312361807799898,0.129
0.7584822984762509,0.9315308454505464,0.13
0.7590897911969434,0.9315465137307144,0.131
0.759208535082136,0.9319417237237659,0.132
0.7597252529751024,0.9320960700391772,0.133
0.7598545252240951,0.9328559393057612,0.134
0.7615385509948487,0.9330590567427457,0.135
0.7619637358263269,0.9356042858599879,0.136
0.7625024682984731,0.9359089207891642,0.137
0.7640343055637577,0.9362351254506716,0.138
0.7655611481904678,0.9363946687289787,0.139
0.766208659100684,0.9364374757241891,0.14
0.7663427102128838,0.9365528655114572,0.141
0.766474911030401,0.9368456934235115,0.142
0.7666602671968019,0.9375515125945977,0.143
0.7669564373429086,0.9375825824801266,0.144
0.7670877861802315,0.9393945105852699,0.145
0.7673409656642687,0.9398776826399553,0.146
0.7681355327281189,0.9402723807638771,0.147
0.769209869356241,0.9406158061431714,0.148
0.769327262558988,0.9406172950709735,0.149
0.7694971811655202,0.9410900028749386,0.15
0.770259973677403,0.9416318382854233,0.151
0.7716494661303761,0.9417762836694039,0.152
0.7718158976171368,0.9421867217622983,0.153
0.7731538755849428,0.943098577692877,0.154
0.7743387649908966,0.9444070211920165,0.155
0.7744363895595407,0.9449506456925685,0.156
0.7745444255712922,0.9452781271822829,0.157
0.7755669679463952,0.9453287165924174,0.158
0.7768965855902145,0.9454657898935233,0.159
0.7781181604597994,0.946270484616921,0.16
0.7781516899828966,0.9476299796651757,0.161
0.7781626804934838,0.9479045094645644,0.162
0.7784762070694502,0.9481289440292284,0.163
0.7812160459650589,0.9481629839186219,0.164
0.7816832433007237,0.9482250434596526,0.165
0.7820730372411631,0.9484894246147759,0.166
0.7822072384573682,0.9486711351137024,0.167
0.7825106799617828,0.9488406574751694,0.168
0.7830296458507596,0.9495365485694109,0.169
0.7831057964882004,0.9497819991723873,0.17
0.7831458871373165,0.9499108271184868,0.171
0.7833313392966202,0.950143895382386,0.172
0.7834099730634793,0.9502829821554433,0.173
0.7834246602244097,0.950451613096299,0.174
0.7835492886701014,0.9507320003960509,0.175
0.7840409944390239,0.9510077089485144,0.176
0.7848859847166112,0.9514466922681681,0.177
0.7849161550861501,0.9526828023739924,0.178
0.7851265876170695,0.9532799754752379,0.179
0.7852796578335608,0.9538294284367868,0.18
0.785713836096749,0.9539868309424626,0.181
0.7858976810487519,0.9552876421546466,0.182
0.7868388278619975,0.9565057148172126,0.183
0.7876506709339195,0.9582392538497366,0.184
0.7901322138116864,0.9607668691572644,0.185
0.7909166429763109,0.9608692538658021,0.186
0.7910355719568134,0.9613857503836487,0.187
0.7912075304525387,0.961408439368914,0.188
0.7915453790480962,0.9617900960849739,0.189
0.7918204646082192,0.9635211989794183,0.19
0.7919765925975925,0.963634357450962,0.191
0.792634404369515,0.9647319429440513,0.192
0.7929139843587969,0.9658936603630112,0.193
0.7929733331982239,0.9662028868970696,0.194
0.794162902719851,0.9675428139113637,0.195
0.7950601327407204,0.9679945285260196,0.196
0.7972132369440192,0.968334179468076,0.197
0.797881006691643,0.9692332542352678,0.198
0.7981589066725024,0.969447481853942,0.199
0.7982172902850765,0.9696773459506693,0.2
0.7996939643657506,0.9700626100911585,0.201
0.8008790529966884,0.9701449513202316,0.202
0.8013718716248573,0.9714945923542102,0.203
0.8013765095052884,0.9722185754772674,0.204
0.8019123796748735,0.9725449605501786,0.205
0.8019197819083338,0.9728028235151358,0.206
0.8022521417902919,0.9738843539835451,0.207
0.8028129381254477,0.9745288300510448,0.208
0.8030100420925628,0.975810853488003,0.209
0.8035449003464183,0.9761031261580031,0.21
0.8036609129977084,0.9769684618759275,0.211
0.803710957802281,0.9773790251268712,0.212
0.8041518157992891,0.9776540908764118,0.213
0.8052119385973026,0.9791933515889126,0.214
0.806196392162953,0.980635916585485,0.215
0.8063796409659303,0.9809363666479536,0.216
0.8071939588994701,0.9813777805505438,0.217
0.8074598102958056,0.9816645579807414,0.218
0.8085583126200055,0.9827724892668426,0.219
0.8088105306614812,0.9833180777871061,0.22
0.8089635297489229,0.9839490831563175,0.221
0.8092129593401224,0.98437738777481,0.222
0.8096466158740607,0.9845007767337267,0.223
0.8100164285261082,0.9845612664070946,0.224
0.8104258315039132,0.9854458940463378,0.225
0.8112539133988623,0.9854601110133929,0.226
0.8127963620425832,0.9874302349348516,0.227
0.8142812264726705,0.988871496159198,0.228
0.8154372123865335,0.9894821294261347,0.229
0.8158630689545603,0.9896145084264134,0.23
0.8165782808102202,0.9897391364351313,0.231
0.817465246937901,0.9913140173816528,0.232
0.8179697670447527,0.9920436128668444,0.233
0.8180151797630068,0.9922513333980869,0.234
0.8184007788615307,0.9922947957287581,0.235
0.8187946354533338,0.9935914697664232,0.236
0.8196948952092998,0.9937101384989299,0.237
0.8206306138664333,0.9937850454670787,0.238
0.8206841641229812,0.994155296646196,0.239
0.8207543297782689,0.9944525415490952,0.24
0.8214954900305949,0.9946645666563255,0.241
0.8222872314252269,0.9948252979385166,0.242
0.8226143437335518,0.9954617668239651,0.243
0.823001811933755,0.9955558823590946,0.244
0.8240211067297016,0.9960566539035629,0.245
0.8243274797210487,0.9961400603571744,0.246
0.8246986024185959,0.9977035836095054,0.247
0.824707248236608,1.000732625203512,0.248
0.8249538191749136,1.001098116167395,0.249
0.8261582898502418,1.0013489287664428,0.25
0.826245448305919,1.001670604156657,0.251
0.826372148555752,1.003254593421607,0.252
0.8277930471432746,1.0034960385792915,0.253
0.8285157294620896,1.0039031709442838,0.254
0.8295503962769473,1.0041120816519258,0.255
0.8311680858857717,1.0061276157616408,0.256
0.8326082236830497,1.0062538537746986,0.257
0.832772055714883,1.0068177089375911,0.258
0.8335877189166677,1.0079352139072317,0.259
0.8338897803789496,1.0110520848270452,0.26
0.8339063862379786,1.0113296424311389,0.261
0.8339410849845512,1.0120571976556416,0.262
0.8342196355905159,1.0121321239629046,0.263
0.8343961993562885,1.0121545652828279,0.264
0.8354291732733881,1.0122310593609842,0.265
0.8360858160634295,1.0125119920243164,0.266
0.8361449809724453,1.0126975063648826,0.267
0.8380511386490503,1.0128884765287867,0.268
0.8383209355214899,1.0132792369211272,0.269
0.838387810737603,1.013421552154504,0.27
0.8387229918478127,1.013523124505371,0.271
0.8388399441916847,1.0136438094598716,0.272
0.8391750268759706,1.0141748786961775,0.273
0.8393043051773525,1.0145410157202817,0.274
0.8400131811023375,1.015282718662203,0.275
0.8400717484100215,1.0152848719096381,0.276
0.8406635943297913,1.0163581229912302,0.277
0.8418676151175037,1.016602831201222,0.278
0.842076246609109,1.0167674560288242,0.279
0.842455168373352,1.0174529824921181,0.28
0.8440068856290558,1.0178332201437004,0.281
0.8455269395093661,1.019417906200112,0.282
0.8460597075166358,1.0194979983374397,0.283
0.8466853896517483,1.0196831238661561,0.284
0.8470830305403221,1.0201020932372136,0.285
0.8472198671544096,1.0204347260297082,0.286
0.8473064118617575,1.020609858920599,0.287
0.8479233326348798,1.0208644185411377,0.288
0.8480830162480313,1.0215488227775815,0.289
0.8482158174731289,1.0215713335379344,0.29
0.851876732165881,1.023020272269941,0.291
0.8524806158773914,1.0239571862915922,0.292
0.8525788768792839,1.0247956543181116,0.293
0.8529497921182743,1.0249863235981453,0.294
0.8529784239838086,1.0254478386274215,0.295
0.8532292812513991,1.0255925563772559,0.296
0.8534600245826509,1.0260249293590364,0.297
0.8540310655417778,1.0267325823907136,0.298
0.8541017331713711,1.0280066443368978,0.299
0.8542220341486666,1.0280213108848746,0.3
0.8542578768936959,1.0283071045214534,0.301
0.8544146236882906,1.0309258385366138,0.302
0.8555879852467382,1.0310501846272526,0.303
0.8556689593871822,1.031437567271145,0.304
0.8560643407605503,1.0318782972696914,0.305
0.8568230518688023,1.0323501256538712,0.306
0.8571471398032142,1.0323598922743706,0.307
0.857817794165794,1.0338060706399026,0.308
0.8580986871980951,1.034168970207351,0.309
0.8587629531729918,1.0342053049438584,0.31
0.8590360222931643,1.0353387412954247,0.311
0.8597549396321433,1.0354692608617642,0.312
0.859988818503159,1.0356582371942546,0.313
0.8602031083675934,1.0358365757422756,0.314
0.8613513101909616,1.0358477447200067,0.315
0.8618515905216722,1.0362303562237773,0.316
0.8619470341781328,1.0366903824661708,0.317
0.862836242454114,1.036691495359439,0.318
0.863125798244101,1.0368722298100361,0.319
0.8632513287280429,1.0378346189237284,0.32
0.8638042208523644,1.0381581825471005,0.321
0.8639874587108426,1.038673269161888,0.322
0.8641564924063012,1.0407858242926575,0.323
0.8642799301896091,1.0429083487714326,0.324
0.8658091932667581,1.0436754717515733,0.325
0.8660274271820279,1.043814422026938,0.326
0.8668699997458706,1.0439854226682483,0.327
0.8670005618333301,1.0439948424215753,0.328
0.8671060341994298,1.0446120822277642,0.329
0.8678428838285754,1.0454787476625267,0.33
0.8680669875287366,1.0455353274621226,0.331
0.8684196613228288,1.045902308325833,0.332
0.870052463619388,1.0467877091724709,0.333
0.871232996201855,1.0470894831070778,0.334
0.871335597868264,1.0472136374765224,0.335
0.8715091017562573,1.048795481083507,0.336
0.8720176484266471,1.0496010416987915,0.337
0.8722037390006521,1.0499017027988617,0.338
0.8725658067827481,1.0510541752676652,0.339
0.873820153698173,1.0515875693376213,0.34
0.8741767239027933,1.0517396042140885,0.341
0.8742963349881241,1.0523963584885898,0.342
0.87531339960114,1.0527120507057626,0.343
0.8753197405071004,1.0528139390846898,0.344
0.8753932778075957,1.0534847725705445,0.345
0.8755557193469847,1.0543538840875875,0.346
0.8758106602487585,1.0551655049205548,0.347
0.8761674864367683,1.055295814603068,0.348
0.876924687914012,1.0555123691566166,0.349
0.8781458942686814,1.0560094885907063,0.35
0.8782748450037723,1.0563553318135543,0.351
0.879065277642994,1.0565907523632714,0.352
0.8805699776565779,1.0573398153802258,0.353
0.88091168345041,1.0576322254502235,0.354
0.8832833612076263,1.0579669549332653,0.355
0.8867396157781111,1.0580673816976938,0.356
0.888626944156423,1.0581694772176649,0.357
0.8886893435606208,1.0595953527164417,0.358
0.8892352877603698,1.0599585434657737,0.359
0.8895183970667505,1.0603680463508285,0.36
0.8907428910959774,1.0605524093292078,0.361
0.8920620093614164,1.0606146422222604,0.362
0.8920928655804283,1.0611372723725605,0.363
0.8924503339606359,1.0617397244436122,0.364
0.8925566159736116,1.0622640322504338,0.365
0.8937587651761603,1.0623053995405307,0.366
0.8939996309977462,1.064303906178416,0.367
0.8951890665140255,1.0643066371739454,0.368
0.8955688726364293,1.0646916522298027,0.369
0.8960155113676268,1.0653135675284608,0.37
0.8962584651943568,1.0653593870066642,0.371
0.8980445949720194,1.065974643326494,0.372
0.8983951264729659,1.0662356832753916,0.373
0.899807211232497,1.0668183499887236,0.374
0.9005771115471743,1.0668584825362446,0.375
0.9026557123730732,1.0673737093077338,0.376
0.904560816754983,1.0674059931152236,0.377
0.9053869519676869,1.06756200163119,0.378
0.9058101597567774,1.0677398890559666,0.379
0.9065715893432695,1.067913596998873,0.38
0.9073020790737615,1.068291893843447,0.381
0.9081880033553567,1.0687990388637663,0.382
0.9083147747759659,1.070454836856054,0.383
0.9085331688909346,1.0743253608110448,0.384
0.9090603308295081,1.0743806346411962,0.385
0.9092028404386856,1.074482823727143,0.386
0.9098133836538369,1.0751088233251265,0.387
0.9099566248335621,1.0762144916627567,0.388
0.9106801279888367,1.0762583677865727,0.389
0.9112776094243402,1.076435231791573,0.39
0.911820491867429,1.0767613879620506,0.391
0.9119982467034917,1.0784605340567088,0.392
0.9145093585485184,1.0785391573604843,0.393
0.9161536543847375,1.0789876606379214,0.394
0.9169984701765985,1.0790018123745817,0.395
0.91787245480015,1.079335013544958,0.396
0.9189935255222935,1.0799925342305823,0.397
0.9205822979651335,1.080326278846007,0.398
0.9215192519270292,1.0805150105986625,0.399
0.9216228445545815,1.0814783208102123,0.4
0.9218064023400958,1.0816443717920028,0.401
0.9219165702044421,1.0818141817072893,0.402
0.9226275907771031,1.084205156476456,0.403
0.9226632340377066,1.0855365111551696,0.404
0.922989147353106,1.0868713452647065,0.405
0.9248780669221451,1.0869297983876032,0.406
0.9264966794029039,1.0879062443617515,0.407
0.9271854900790695,1.0880458746508563,0.408
0.9289234334468777,1.0884636866753465,0.409
0.9308945794103356,1.0884988925762582,0.41
0.9314562452597945,1.0886282373312475,0.411
0.9319417237237659,1.0887095721002105,0.412
0.9323566268969172,1.0899230227301184,0.413
0.9328350323848336,1.089970091547031,0.414
0.9336813109999409,1.090029802696188,0.415
0.9339884885785608,1.0907769786478796,0.416
0.9348234260604826,1.0912758893227978,0.417
0.9350655800839215,1.092720934241507,0.418
0.935896506899474,1.0935888070750264,0.419
0.9361907276577414,1.0941922307552177,0.42
0.9365632465293271,1.0943870486656584,0.421
0.9368087666110052,1.0950503650643884,0.422
0.9371473579698829,1.0953247212788573,0.423
0.9374813070442175,1.0960147502900528,0.424
0.9375394771354438,1.0965707209000128,0.425
0.9381986624105252,1.0972357730401043,0.426
0.9384041653724461,1.0981216662855031,0.427
0.9399109290558272,1.0990785764196669,0.428
0.9403131292913275,1.099188190528839,0.429
0.9405980014155999,1.0993021268856298,0.43
0.9411413265987443,1.0997909834796533,0.431
0.9413521829053143,1.1004884474506533,0.432
0.9416027498085817,1.1005902898516329,0.433
0.9421801958795613,1.1017273839136301,0.434
0.9422803922413178,1.1018109932113807,0.435
0.9423483326570166,1.1026247327843963,0.436
0.9430919708893233,1.1032719049345818,0.437
0.944072206262762,1.1033836920947058,0.438
0.9446063976781751,1.1034434924438183,0.439
0.9466028395125896,1.1057745530746919,0.44
0.9473511893021664,1.1058861966496203,0.441
0.9482254764591576,1.1060130400012025,0.442
0.9485618494243073,1.1061303296228693,0.443
0.9488536718677503,1.106394690451879,0.444
0.9488885344346685,1.1064544982726296,0.445
0.9506990830777935,1.1074907989407485,0.446
0.9512222539587938,1.1079679025802769,0.447
0.9512688015135413,1.107976593985486,0.448
0.9520542911497559,1.1082869386340577,0.449
0.9529243441071884,1.108443515355,0.45
0.9533445385082044,1.1087443467504488,0.451
0.9535990354662565,1.108995462790807,0.452
0.9541072769388238,1.1099022991440377,0.453
0.9546849236134607,1.1104503813358764,0.454
0.9549516859104995,1.11072335695481,0.455
0.9550996144254549,1.110852628978252,0.456
0.9551503771806817,1.1111904873742395,0.457
0.9562306485899454,1.1115907435326566,0.458
0.9564195395975379,1.1123072473242916,0.459
0.9568452119623897,1.1126940783587624,0.46
0.9572590961971255,1.1127582119134716,0.461
0.9578931867694914,1.1132018482844421,0.462
0.957998167034567,1.113481163244316,0.463
0.9588402000019186,1.1138302073932629,0.464
0.9591276287879034,1.1144509222605348,0.465
0.9597343136811899,1.11448496603355,0.466
0.962143372050087,1.1159591983391346,0.467
0.9636899676468488,1.116014651750978,0.468
0.9637766939627409,1.116638762803698,0.469
0.9640004791189631,1.117038015138789,0.47
0.9643303001777067,1.1172356880324488,0.471
0.9644399507502881,1.1180379232286726,0.472
0.9648903100890849,1.1182324004068345,0.473
0.9658936603630112,1.1187878830855356,0.474
0.9661788763021637,1.119270196565503,0.475
0.9669434095810607,1.1202323856084262,0.476
0.9670310259425103,1.1203386895676695,0.477
0.9681456711536467,1.1211139229379943,0.478
0.9709309252378355,1.1219388566763364,0.479
0.9714923632669691,1.1223577716215971,0.48
0.9755533752860897,1.1227417592471431,0.481
0.976909367058848,1.1229274853820495,0.482
0.9786083928337759,1.1231227318821495,0.483
0.9792502504778531,1.1233403823092962,0.484
0.9804636108458092,1.1239982356574243,0.485
0.9825872341236227,1.1244247100967997,0.486
0.9838876709163897,1.125789661137822,0.487
0.9839164595049071,1.1259255734136162,0.488
0.9855419178907024,1.1264798964075453,0.489
0.9855439918711046,1.1272895828516019,0.49
0.9858620411963719,1.1288909751789125,0.491
0.9859151967470701,1.1293115073694378,0.492
0.9862979615109899,1.129908259678766,0.493
0.9863318177045224,1.1302398031568264,0.494
0.987051351002002,1.1303089055702764,0.495
0.987549812839314,1.1304062804128385,0.496
0.9877862040629934,1.1315377972900391,0.497
0.9881281291870145,1.1338165814526722,0.498
0.9882594988320247,1.134008063976672,0.499
0.9883956531057432,1.1343026582700761,0.5
0.9883957076118526,1.1349489542650313,0.501
0.9888681831324736,1.1357006636850193,0.502
0.9940809058016349,1.135720600898749,0.503
0.9947750861322737,1.135907140850355,0.504
0.9963095700225276,1.1359629271490985,0.505
0.9977183308977249,1.1375911032259127,0.506
0.9983137886968718,1.138523630056579,0.507
0.9989425628509204,1.1390028921566047,0.508
0.9997512996591498,1.139883780288733,0.509
1.0004683115805904,1.1401295037014259,0.51
1.000757163125395,1.1422973976844697,0.511
1.0010579043065113,1.1428212428547722,0.512
1.0010617344624368,1.1430451745640955,0.513
1.0018496524456475,1.1439357449830374,0.514
1.0018614356110853,1.1442340666105362,0.515
1.0021681211106954,1.1454796273447858,0.516
1.0025500420683011,1.1466942131005302,0.517
1.003572098339948,1.1472706784175162,0.518
1.0048687974310695,1.1473886773493611,0.519
1.005458703205955,1.147741242108773,0.52
1.0055238878156154,1.1483386923846144,0.521
1.0059736381144582,1.149075601592211,0.522
1.0062674975377455,1.1510099410722574,0.523
1.0063817576344354,1.151664959626066,0.524
1.006976327637932,1.1528349377901213,0.525
1.009153138447613,1.1528671511797715,0.526
1.009348597891613,1.1530621105516576,0.527
1.0096799282904354,1.1535889470606477,0.528
1.0124993352649843,1.1555357737313756,0.529
1.0148280673804058,1.1558573510499834,0.53
1.0155259064492057,1.1572159573626362,0.531
1.0155289243902836,1.157529372112053,0.532
1.0160927352557698,1.1575543869729992,0.533
1.016962672711934,1.1578844783103048,0.534
1.0201020932372136,1.1582075475948082,0.535
1.0205746397849838,1.1582956185840678,0.536
1.0208434107899356,1.1586169513452917,0.537
1.020881449795389,1.1590050772564195,0.538
1.0232424282754278,1.159642742146905,0.539
1.0241361376567004,1.1605955971367516,0.54
1.02449210237884,1.1610237200338174,0.541
1.025668874063805,1.1616555349805227,0.542
1.0262583085219532,1.1619807307596153,0.543
1.0290774717349178,1.1621933485661067,0.544
1.029936150655864,1.162369927157686,0.545
1.0304337680665367,1.1632922884684345,0.546
1.0306050770624817,1.1634043326296162,0.547
1.0306897203027592,1.1637409027859082,0.548
1.0318394906651074,1.1639116455147214,0.549
1.0319821687151436,1.1651263378217356,0.55
1.0324933751261158,1.165170848971146,0.551
1.0326818519224488,1.1682149579448347,0.552
1.0346966260699848,1.1690267642893688,0.553
1.0359041611251671,1.1692472440356392,0.554
1.0362619683821843,1.1692570524412143,0.555
1.0373207589921551,1.1694143079931234,0.556
1.0377007791903967,1.1711389793473095,0.557
1.0387750251381993,1.1713543278956535,0.558
1.0392594162345872,1.1718116124063902,0.559
1.039454677014267,1.1718302509340377,0.56
1.0395667774155437,1.1722915541190737,0.561
1.0405931283072378,1.1726784566939554,0.562
1.0423416434018422,1.1727245697141278,0.563
1.0432962409047224,1.1728019526214108,0.564
1.0440286727838004,1.1729329896133691,0.565
1.0449784748168653,1.1746936723493275,0.566
1.0464460134125915,1.1748346443506956,0.567
1.0492954613961811,1.175222520873967,0.568
1.0496850316085085,1.1752735268002006,0.569
1.0501195452956,1.1761631988887509,0.57
1.05080573346382,1.1772788055324772,0.571
1.05166548768917,1.1780560200884662,0.572
1.0528136558200645,1.179441499824088,0.573
1.0530579612514337,1.1796948694424483,0.574
1.0541575228629325,1.1821685893958462,0.575
1.0541786876349977,1.1832508333559122,0.576
1.0547043561118041,1.1833592887102,0.577
1.054775837616122,1.1836806680041692,0.578
1.0562343463927202,1.1838751313452194,0.579
1.0564041085327966,1.1839645658896312,0.58
1.0568332380943457,1.1852044128533912,0.581
1.0598962957501517,1.1854392791269994,0.582
1.0603707389221078,1.1856284425686296,0.583
1.060584572847227,1.1864419921452154,0.584
1.0608148639792778,1.1876394689462157,0.585
1.0617494443399236,1.1881438720007944,0.586
1.0620416924051868,1.1883628275060398,0.587
1.0620735999748554,1.1906500053859173,0.588
1.0620931566554568,1.191075479732739,0.589
1.0646705710821869,1.191173914704113,0.59
1.0663202941466126,1.1916659991475191,0.591
1.0674641860511547,1.1924018417368556,0.592
1.0683651056485681,1.1931436392365133,0.593
1.068517554594094,1.1947016537229291,0.594
1.0687426726918923,1.1948221789712505,0.595
1.0689584944885708,1.1959266855742605,0.596
1.0693695164660686,1.1960471681308924,0.597
1.069729011232782,1.1979027558085387,0.598
1.0702961849505939,1.1984925590105024,0.599
1.0707975653396105,1.1991715164825216,0.6
1.071707770850084,1.2013758931441918,0.601
1.0720425405710867,1.2017840808257163,0.602
1.0728099497208996,1.2030246286473751,0.603
1.072829262918599,1.2035504705596858,0.604
1.0732744220380788,1.2044326916746608,0.605
1.074780463652111,1.2046720109381344,0.606
1.0756260588576192,1.2056163371199038,0.607
1.076168687264714,1.2060605227059948,0.608
1.0762583677865727,1.2067284882340155,0.609
1.0774366409918055,1.2073032001345012,0.61
1.0799925342305823,1.2075317269744956,0.611
1.0817222699719333,1.2076343726190293,0.612
1.0827482663234613,1.2085729169011636,0.613
1.08302223796787,1.2089808512718263,0.614
1.0865810239387832,1.210525607786251,0.615
1.0871217580535577,1.2120169590865348,0.616
1.0925161764576399,1.2152092286513354,0.617
1.0949392882395665,1.2169506955779412,0.618
1.0955043187111637,1.2178348939970276,0.619
1.0966351070488514,1.2213064488971233,0.62
1.0999616045255192,1.2244203834519283,0.621
1.1009899279451874,1.2263059054073764,0.622
1.1015064317575325,1.2267425716264029,0.623
1.1046653559994728,1.2273670346488785,0.624
1.1056826317309918,1.2291820581668542,0.625
1.1066527864302025,1.2306161695943303,0.626
1.1082807450648966,1.230672580374193,0.627
1.1088240393740356,1.2310033556229234,0.628
1.1100333158569664,1.2330600575519024,0.629
1.1105742801166962,1.2332092048623333,0.63
1.11072335695481,1.2347220015523828,0.631
1.1126463548096337,1.2366846109157519,0.632
1.1127092426917953,1.2374142639050372,0.633
1.1131753399487037,1.2387628842989689,0.634
1.1133140680511064,1.2400155241473558,0.635
1.1135339867390073,1.2409194419022502,0.636
1.1143548882138286,1.2412283290327326,0.637
1.114478061942899,1.241842531451489,0.638
1.1154940853487867,1.242587943051872,0.639
1.116638762803698,1.24408519408053,0.64
1.1179972482512206,1.245993861513706,0.641
1.1180501484199792,1.2460609203843653,0.642
1.119583298949847,1.2470212877206357,0.643
1.1227810771043338,1.2484286784013687,0.644
1.123462034728033,1.2493535033811398,0.645
1.1237740126551232,1.2495889213708353,0.646
1.1242720689719312,1.250255604646195,0.647
1.125133172898332,1.2503479572860972,0.648
1.125322780276596,1.2508047970386016,0.649
1.1254706870904756,1.2513611820729094,0.65
1.1259255734136162,1.2513819946864082,0.651
1.1280278370097494,1.2528253920750636,0.652
1.1288319808096423,1.255101802718424,0.653
1.1294211915525088,1.2569477761511318,0.654
1.1301489536502114,1.2571776000284656,0.655
1.1328356569134939,1.2574928537522037,0.656
1.1345086605069472,1.2589088246326146,0.657
1.1349489542650313,1.2589243988138399,0.658
1.1380163678085642,1.2604090845170077,0.659
1.138091715615686,1.2609347485881992,0.66
1.139796429686431,1.2623192113345438,0.661
1.1429705035634208,1.2633696424230265,0.662
1.1438590622920435,1.2649709468256956,0.663
1.1447301255989624,1.2655599688039492,0.664
1.1474610081001977,1.2664142569469772,0.665
1.1477794117582156,1.26701626077567,0.666
1.1483080567419879,1.2671734347677046,0.667
1.1491104464100292,1.2672502924543914,0.668
1.1503290743259131,1.2709732357200987,0.669
1.151024308483357,1.2715200475820425,0.67
1.151909126092115,1.272880881979619,0.671
1.1527877883892055,1.276842266638895,0.672
1.1529192355337137,1.276932217322579,0.673
1.154501294333377,1.279221975188864,0.674
1.1634043326296162,1.2817340299515456,0.675
1.1660098497838562,1.2818385631364473,0.676
1.1693645565728665,1.2831031863297206,0.677
1.1699341042906544,1.2836630596387748,0.678
1.1711389793473095,1.2855302815663654,0.679
1.171690176389613,1.286399125748113,0.68
1.1732106102283804,1.2873181056913172,0.681
1.1742310315810074,1.2886520712906049,0.682
1.1757962871682206,1.2929781099595477,0.683
1.1782875138132414,1.2939714424018107,0.684
1.179441499824088,1.2942079592567794,0.685
1.1801668704595532,1.295367731057778,0.686
1.1805850908382958,1.2961351098045024,0.687
1.1825547655845732,1.306669969406507,0.688
1.1832424659303178,1.307615002981675,0.689
1.1870884937368738,1.3101231737914292,0.69
1.1882865133687806,1.3110749525590122,0.691
1.1886813848011133,1.311543745090467,0.692
1.1902235258350915,1.312971214611066,0.693
1.1908664126793669,1.3136544595595436,0.694
1.1916659991475191,1.3150774401183474,0.695
1.193220354764388,1.31688348076678,0.696
1.1979460450815655,1.3201940634133862,0.697
1.1994794820174457,1.321943086884261,0.698
1.201273834225253,1.3256698653469396,0.699
1.2021958804053403,1.326720525444312,0.7
1.2044326916746608,1.326838480902816,0.701
1.2050136880048643,1.327888533124461,0.702
1.207446531833476,1.3282202452891088,0.703
1.2099244397698201,1.3282766972432531,0.704
1.2161211441817075,1.3293343114918825,0.705
1.2187863929554,1.3295754814754446,0.706
1.2231219914717688,1.3306858728585063,0.707
1.2248599764981916,1.3312046283268852,0.708
1.225419910602772,1.3317157880432076,0.709
1.2259740502003011,1.333578136535231,0.71
1.2267425716264029,1.3343437843872985,0.711
1.2274755325926683,1.3359723403134098,0.712
1.2286778972754184,1.3397026516522064,0.713
1.2301106786656546,1.3402196039528864,0.714
1.2308030842837114,1.3416825801728574,0.715
1.232169066003165,1.344054211294742,0.716
1.2321953400800054,1.3453985389556506,0.717
1.2332620250240898,1.3491247467939815,0.718
1.2383219851723282,1.3525457797120277,0.719
1.2391194798765282,1.3614419882644524,0.72
1.2407189886144208,1.3661127016149968,0.721
1.240846257096735,1.3678168192190854,0.722
1.2417362805428163,1.370766266646761,0.723
1.2428095011308733,1.374398061662006,0.724
1.2433772561708873,1.374555115961951,0.725
1.244542653179408,1.375600289807031,0.726
1.2451436623588026,1.3765581066753128,0.727
1.2466559446032104,1.376762561256035,0.728
1.2473465833967219,1.3800314368794144,0.729
1.2529922255181234,1.3803692714097777,0.73
1.2538093594624684,1.382364175010873,0.731
1.2545905629218244,1.383350827997502,0.732
1.2552711376089212,1.3844553665590373,0.733
1.2574653091316272,1.3871391375339426,0.734
1.258446335731951,1.3879252488448586,0.735
1.2597348216085407,1.3898566344869017,0.736
1.25992327227081,1.3923454818457341,0.737
1.260508841703699,1.3955209022385846,0.738
1.260747695410466,1.401220728845606,0.739
1.2634259654638778,1.4013825136954472,0.74
1.2655599688039492,1.403913009478428,0.741
1.2670851292270497,1.4046083159200526,0.742
1.2681645264759422,1.40762637657141,0.743
1.2713168892093545,1.4087823679793021,0.744
1.271322535270897,1.4089027766181763,0.745
1.273970775630497,1.4114848374914706,0.746
1.275713605762889,1.413904523758305,0.747
1.2825048804782195,1.416140955923621,0.748
1.285671778047083,1.417117583620197,0.749
1.2952721587099911,1.4191855137089793,0.75
1.2961860963705372,1.4214685707852175,0.751
1.2982705807316313,1.4230550611263562,0.752
1.2994026765425761,1.4231321657643714,0.753
1.2994213922259576,1.4346554845105466,0.754
1.2998171423660803,1.4351858384312723,0.755
1.30109714893505,1.4389290812072226,0.756
1.3020257381793574,1.4411746065944437,0.757
1.3027018747715524,1.4412674923526114,0.758
1.3054262901410714,1.4465877574930712,0.759
1.3058168753872605,1.4472492477475185,0.76
1.306669969406507,1.4497193004280948,0.761
1.306781628849049,1.4515013703886752,0.762
1.3082849410932949,1.4548088725895187,0.763
1.3085802568357718,1.456148996638814,0.764
1.3160466627054686,1.457502687698661,0.765
1.3171533526034265,1.4613515045406626,0.766
1.3204421920210114,1.4619079743659036,0.767
1.3249311980812286,1.4624923300588883,0.768
1.328562765419059,1.467406007949808,0.769
1.3316198183485328,1.4678532760285234,0.77
1.3366423786650579,1.4706320701730555,0.771
1.3368561613617935,1.4713263501329972,0.772
1.340215459449878,1.4726491510786146,0.773
1.341573120807471,1.4760047058066583,0.774
1.3416414309085722,1.4779091378630542,0.775
1.341855225500743,1.4817443913520367,0.776
1.3425334779860714,1.4823193129658017,0.777
1.3425851284107757,1.4828245631571102,0.778
1.3433192956794253,1.485624433412108,0.779
1.3438227668434206,1.4874550576766687,0.78
1.3438651663052883,1.4882623388039116,0.781
1.3477799008266644,1.4897832894591305,0.782
1.351660429951208,1.4897990885261694,0.783
1.3517641127382307,1.4921081040867372,0.784
1.3572280111289032,1.4933231304206342,0.785
1.357394699535785,1.4948542266651128,0.786
1.3609970577469706,1.4988201611533958,0.787
1.3616021574860213,1.5001333552822698,0.788
1.3652464655549783,1.5020393771885745,0.789
1.365807350193805,1.5030825257398583,0.79
1.3678236616206911,1.5036360128180208,0.791
1.3718465004662133,1.5040826076986367,0.792
1.3756287738963466,1.5128656344687688,0.793
1.3768469566085773,1.5143873884944123,0.794
1.3802796093144896,1.5192408629701002,0.795
1.3805866947265324,1.5197041785612668,0.796
1.383854722422809,1.5227010576898201,0.797
1.3871391375339426,1.5327361630830194,0.798
1.388884345039707,1.53325451109234,0.799
1.3915724329514165,1.5332801913079213,0.8
1.3917632472364079,1.5357830999843265,0.801
1.3945566293851166,1.538231433265874,0.802
1.4006223646532048,1.538296604312102,0.803
1.40200283922366,1.5387846509718928,0.804
1.4124539296865612,1.541551237983721,0.805
1.4147491237513266,1.5468792162026275,0.806
1.420830118471763,1.5475979613322737,0.807
1.4216638331150817,1.5513916755972,0.808
1.4241778864659016,1.556052043018637,0.809
1.4308284126548259,1.5571057518116387,0.81
1.4355609748525233,1.5668240861186176,0.811
1.4400047462298116,1.5671827633256201,0.812
1.441426943029569,1.5672553226733865,0.813
1.446262623440754,1.5686387704240485,0.814
1.4496930462667477,1.5689369675535283,0.815
1.4515013703886752,1.5724480352231984,0.816
1.4537733293991364,1.589427790306595,0.817
1.454441769626866,1.5942378609305603,0.818
1.4553876169983537,1.5977098837769952,0.819
1.4655923572464868,1.6018777760419693,0.82
1.4772240807985666,1.6023841843592104,0.821
1.4780136789284026,1.6072140327846194,0.822
1.4810172169438127,1.6111150969773171,0.823
1.4908814272942466,1.6258925061315284,0.824
1.4933231304206342,1.6281029943042244,0.825
1.4934584185872009,1.6320581714676878,0.826
1.494909650996525,1.6356606699144816,0.827
1.5030825257398583,1.6368165782845217,0.828
1.5117955319211909,1.6453810447752282,0.829
1.5135920628584847,1.6492210032476255,0.83
1.516823796012083,1.651575484058353,0.831
1.5240714448241168,1.653659638452482,0.832
1.5242223468947036,1.6552216977180607,0.833
1.53325451109234,1.65576900472128,0.834
1.5346111213765457,1.6653039822378446,0.835
1.541551237983721,1.6663589921843684,0.836
1.5493393002092968,1.6702699295269823,0.837
1.554201706677377,1.6703466978649333,0.838
1.5605013634787426,1.674452064218742,0.839
1.563133116848573,1.6747561452888768,0.84
1.5660659235933434,1.6774340919659785,0.841
1.5672553226733865,1.67944716443942,0.842
1.5689426455138848,1.6804971126903632,0.843
1.5702891064128273,1.6838372605283431,0.844
1.5731455509331096,1.699875546754258,0.845
1.5745627252029077,1.700302715340671,0.846
1.5822602089660873,1.7038712156882534,0.847
1.5838032260531982,1.706074026600053,0.848
1.584571630601862,1.7155370702184531,0.849
1.5934088287107477,1.7196914102928071,0.85
1.5977098837769952,1.7205703459245738,0.851
1.6010306487109984,1.7224979461868546,0.852
1.6087057551807367,1.746359568789925,0.853
1.6111150969773171,1.7471252272157534,0.854
1.6173062202446673,1.7515031037664732,0.855
1.6232050167090881,1.7524670489673804,0.856
1.6414090262569252,1.7557933804232293,0.857
1.641424958263682,1.759323487964511,0.858
1.6435323376910917,1.7600636858163512,0.859
1.644155550520037,1.7611113413608055,0.86
1.651263272592653,1.7612529564975112,0.861
1.6585010277446037,1.7638245578208975,0.862
1.66065385193229,1.7655321847545373,0.863
1.6624130822973997,1.7745719073623298,0.864
1.6628230101693242,1.7899578300038843,0.865
1.6663589921843684,1.7901704371049005,0.866
1.6703466978649333,1.7907628700376221,0.867
1.6756308742399515,1.798797627616333,0.868
1.6762351620292304,1.8028778594440698,0.869
1.6789926137122209,1.8056051443388315,0.87
1.68810512870862,1.807968341078593,0.871
1.700302715340671,1.815353405245646,0.872
1.7059487450309878,1.8219960441422471,0.873
1.7091217619939791,1.8291657156739303,0.874
1.7157616985354904,1.8300465094156662,0.875
1.7214398622132292,1.8309337716016023,0.876
1.7219197815040745,1.8324445123773403,0.877
1.7260657298622415,1.8355253500256599,0.878
1.7399382376538512,1.8453568818734847,0.879
1.7437853890163533,1.847439743345241,0.88
1.7465928689046522,1.8585977269900076,0.881
1.7478844527301138,1.873195082837532,0.882
1.759323487964511,1.8778104807184866,0.883
1.759529723793498,1.8778192119505985,0.884
1.759591435542475,1.8860344467966004,0.885
1.7655321847545373,1.8885834145204217,0.886
1.7682270194428304,1.8887220340785205,0.887
1.7750452216279595,1.8900708226800393,0.888
1.7810009635879736,1.8903487264895407,0.889
1.7877737306394748,1.894416512010424,0.89
1.7912224206252998,1.9097149680818692,0.891
1.7926136869098857,1.9099479644783637,0.892
1.8055013395466866,1.9146413076331248,0.893
1.8056051443388315,1.916588748812326,0.894
1.8155777149905439,1.9297294787100412,0.895
1.822395044541499,1.9337074150985845,0.896
1.8244888126632213,1.9422179860666473,0.897
1.8276987059152852,1.9455010327903017,0.898
1.82807617617034,1.9461964631211306,0.899
1.8284081073583207,1.9540973224650102,0.9
1.8309337716016023,1.9582387518873108,0.901
1.833873268390223,1.9777000612705655,0.902
1.8353061874987735,1.9799911987684196,0.903
1.8387463726020838,1.9829187793881493,0.904
1.8408822557724838,1.9893268429199031,0.905
1.8422849166450366,2.000904330455793,0.906
1.8423563369568199,2.0220790355495426,0.907
1.847439743345241,2.0261744694860155,0.908
1.864337086817505,2.0320794082874754,0.909
1.865514643726038,2.0348343056514917,0.91
1.8702818588451882,2.0410086015491036,0.911
1.8789346116589143,2.043194921998544,0.912
1.8860344467966004,2.044333117319956,0.913
1.9010765380637435,2.0473274227602656,0.914
1.9218602431518361,2.0492020266249433,0.915
1.9324068377545534,2.0505636237512657,0.916
1.9414017300852933,2.065671234799953,0.917
1.9497236092911663,2.0701965033828515,0.918
1.9513357404559302,2.0723970645039875,0.919
1.953204225135788,2.0766773014215785,0.92
1.9638505946089189,2.0792101549840214,0.921
1.9777000612705655,2.0806899226843187,0.922
1.983533649188832,2.088917171374968,0.923
1.997359904806,2.1123280587144455,0.924
2.0102194679993457,2.1135291845449147,0.925
2.016887622998307,2.1156300600084745,0.926
2.019722497607221,2.127255722842213,0.927
2.0221047860059156,2.1487557997738813,0.928
2.0333765971454785,2.1563660652235503,0.929
2.036906638403419,2.175314154640012,0.93
2.0492020266249433,2.188443892847215,0.931
2.0723970645039875,2.21617024501129,0.932
2.1123280587144455,2.2252529163863937,0.933
2.1156300600084745,2.2582902930098587,0.934
2.1240159476747666,2.258742074983176,0.935
2.1301051098949317,2.2673700830420978,0.936
2.140352969776813,2.267531660659995,0.937
2.1652656497490987,2.2922080567708853,0.938
2.169614727017456,2.2975180264112813,0.939
2.175314154640012,2.303096318813307,0.94
2.177735757215388,2.3055874798926013,0.941
2.1837276361059503,2.335976246054047,0.942
2.190804694825906,2.3399221071492313,0.943
2.2181327676029303,2.343332353892885,0.944
2.2362343631954413,2.352430431251865,0.945
2.25228565057995,2.3530995794771217,0.946
2.273318696858943,2.3582827988439368,0.947
2.2802140577022825,2.361676962816836,0.948
2.2975180264112813,2.3829678955143443,0.949
2.3019136196841155,2.3940653898406046,0.95
2.30759596484157,2.416494722243182,0.951
2.3122739341373566,2.4440890567920635,0.952
2.3399221071492313,2.468314648176446,0.953
2.352430431251865,2.4801938290309096,0.954
2.3702571472272655,2.5494920527116607,0.955
2.3771373115100767,2.550045792433397,0.956
2.3940653898406046,2.576919112649435,0.957
2.4252919213580406,2.5919253967370484,0.958
2.443632075077231,2.601861827584851,0.959
2.5006377535766258,2.6162668568256082,0.96
2.503210919624352,2.625680556089557,0.961
2.5351241111131078,2.6320879443703045,0.962
2.5572903077061997,2.6871812299593114,0.963
2.5588548524069523,2.7294642095985813,0.964
2.6211987172574873,2.7329163512213395,0.965
2.6254326202543066,2.787033226168238,0.966
2.6779148788126794,2.8498284058307863,0.967
2.7072570925279393,2.8517658051325916,0.968
2.7150164299042467,2.8928071744292168,0.969
2.787033226168238,2.972114573438997,0.97
2.8788578944628926,3.017040077180024,0.971
2.922003506879291,3.035836199347182,0.972
2.9606733339652624,3.069872553533631,0.973
2.9928016499052843,3.0731229971410805,0.974
3.017040077180024,3.0818509148743374,0.975
3.038809371019385,3.1452040737727716,0.976
3.2049907819325236,3.2049907819325236,0.977
3.2543612504399535,3.2543612504399535,0.978
3.3129949250832187,3.3129949250832187,0.979
3.3164163484617006,3.4674168906908784,0.98
3.4853375292323197,3.5423753215455798,0.981
3.5018256817523374,3.5634955300665783,0.982
3.5053523417184933,3.5786497296407855,0.983
3.5169577356845263,3.803974778350488,0.984
3.803974778350488,3.8372105236060468,0.985
4.057528231815861,4.078709462525776,0.986
4.116781637403335,4.249579484692786,0.987
4.139520930148328,4.25498410805573,0.988
4.207264483927292,4.322657293843496,0.989
4.283722016861553,4.374284547023473,0.99
4.3088733316073515,4.524111523383002,0.991
4.3758004197156115,4.635010859521705,0.992
4.479962920403941,4.692807614901807,0.993
5.1514076102242905,5.282044829682051,0.994
5.266925140893499,5.400753292387377,0.995
5.718701846052851,5.756071262470809,0.996
6.148582085065407,6.219816163484638,0.997
6.372733836332622,6.426482743093539,0.998
6.376191859435167,6.507339139873173,0.999
9.918896813978323,10.03782294526916,1.0
10.03782294526916,10.03782294526916,1


==> results/min_separation_cdf_d3_K6.csv <==
mean_width_unconstrained,mean_width_separated,F
0,0,0
0.8291127250681462,1.2804066023576788,0.001
0.8866421127939283,1.3268417404275576,0.002
0.8964902760218366,1.3452028864230448,0.003
0.9043386735468066,1.3512782435925326,0.004
0.9180787511689328,1.3514006304398765,0.005
0.9219737650851998,1.365359129906716,0.006
0.9233525057061532,1.367257999578193,0.007
0.9315300365303683,1.3673966565089626,0.008
0.9318398067503996,1.3719167422607594,0.009
0.9418232135151534,1.3721245502939525,0.01
0.9522193439056807,1.3727523397905852,0.011
0.9670966209086537,1.373810736559197,0.012
0.9754106425021871,1.374111094999813,0.013
0.97560069583221,1.3746159684558537,0.014
0.9789108470367376,1.3772113283590193,0.015
0.9792045864822159,1.3817770601288868,0.016
0.9802128181080767,1.3832100560836564,0.017
0.9804455174949723,1.3841874268099201,0.018
0.9810107593623074,1.384360417287219,0.019
0.9817581895028751,1.3868730788991195,0.02
0.9832948637715448,1.3901298872200964,0.021
0.9884035449802063,1.3912205542856682,0.022
0.9903694561030931,1.3945980005740353,0.023
0.9911506161251973,1.3946197248199628,0.024
0.9914990690688119,1.3957226800746465,0.025
0.9918373937536458,1.3986467739587474,0.026
0.9955777738413136,1.40018076021953,0.027
0.9971156552071212,1.4009303924830654,0.028
0.9988216808869456,1.4012775303724254,0.029
0.9996755519907092,1.403014844199623,0.03
1.0014875345922734,1.4039859785000965,0.031
1.001896572697626,1.4059682354352374,0.032
1.0070347009057476,1.4071200795688474,0.033
1.0102723708338228,1.4072503816871165,0.034
1.0129552257532088,1.4072957114681584,0.035
1.0146289190365403,1.4082441065427438,0.036
1.017990419761874,1.41055688786656,0.037
1.0188678444447123,1.4144931250592503,0.038
1.0188930419349178,1.414822216765587,0.039
1.0217831373883413,1.41507308476615,0.04
1.0228055383842718,1.4187554372009752,0.041
1.0261495383895545,1.4242587614806355,0.042
1.0275038410176136,1.424345169266108,0.043
1.027676314775972,1.426526857706735,0.044
1.028547047429961,1.4269584368306745,0.045
1.0295636490911442,1.4287774507621327,0.046
1.031988745005333,1.432259374791985,0.047
1.0321504321350568,1.4339229980185915,0.048
1.0333743392314199,1.4347833069486609,0.049
1.0334558595387524,1.4351219791692063,0.05
1.038782401272445,1.4351834071700678,0.051
1.0393887048213315,1.4358630676159505,0.052
1.039559340131806,1.4373779446433779,0.053
1.0425545856374145,1.4374843608839885,0.054
1.0440999678631786,1.4376089037264865,0.055
1.0442428457589732,1.4404890871579468,0.056
1.0451369525681002,1.4407191969476805,0.057
1.0454140789534592,1.4430106019381046,0.058
1.045424902214091,1.4438638370790544,0.059
1.0469717018876377,1.4446889622244432,0.06
1.0474630081503233,1.446275514686702,0.061
1.048134175475007,1.4468040299619684,0.062
1.0484065814669676,1.4474661724858064,0.063
1.0499105044450703,1.4475075939542528,0.064
1.0533426605116938,1.4480535829776606,0.065
1.0542803414166542,1.4483547458875496,0.066
1.0549158250574215,1.4487430618834678,0.067
1.0551745643550798,1.4508906555020817,0.068
1.055928621434967,1.4515164820478097,0.069
1.058345585896495,1.4516330496979475,0.07
1.0589801791482056,1.4521370003327592,0.071
1.0592637125941378,1.4536378601596804,0.072
1.0595062239251976,1.4555452698994438,0.073
1.0597366853667534,1.4555817277910439,0.074
1.06024514189057,1.4569186982896234,0.075
1.061056109845028,1.4594658138339303,0.076
1.064648359802482,1.4600271090216985,0.077
1.065158026632894,1.4613548604856748,0.078
1.0651796042685024,1.4624233620006615,0.079
1.0679870441990562,1.4661459045854377,0.08
1.0692582964903479,1.4661777239100295,0.081
1.070983290990819,1.4663798708544216,0.082
1.071927679933662,1.4666093911091977,0.083
1.0720450169079623,1.4667247042004972,0.084
1.0760916907350342,1.4668735879532535,0.085
1.076104628289856,1.4669320023790224,0.086
1.0778190033687807,1.467621381826903,0.087
1.0780324833842883,1.467973908656384,0.088
1.0805807342851201,1.4683371743719051,0.089
1.080841082684416,1.469032848414675,0.09
1.0813726261241878,1.46960499758827,0.091
1.0814936451379653,1.4697871165885013,0.092
1.0820754460529816,1.4699583778619334,0.093
1.0823975105593018,1.470541095552416,0.094
1.0836954243915973,1.4706632600314784,0.095
1.0837723155581416,1.473295185799222,0.096
1.0883694461949178,1.473506462691209,0.097
1.088707650433123,1.4738617849692617,0.098
1.0898271267469553,1.4743061097757193,0.099
1.09058312208946,1.4745334032927069,0.1
1.091740571510946,1.4758104144677122,0.101
1.0920706034764591,1.476311023105077,0.102
1.0942687200585977,1.4763239882678925,0.103
1.094616782065627,1.476473727215878,0.104
1.0955754731954248,1.4784772561748076,0.105
1.0967548332783146,1.4801768035587644,0.106
1.0974119951589871,1.4813863597849188,0.107
1.1034572740514077,1.4827991435986159,0.108
1.1045017046201075,1.4845653268197463,0.109
1.1046462767256349,1.4852556142019286,0.11
1.1057272657111419,1.4870236297245851,0.111
1.106334947813528,1.4876601272382386,0.112
1.1089046599070727,1.4896721293617725,0.113
1.1092597766593113,1.4905605769577974,0.114
1.1094667405589895,1.4912469446899457,0.115
1.1106091373141127,1.4924107422513948,0.116
1.1114089785811079,1.4924463899488536,0.117
1.1118031189423394,1.4925887874925632,0.118
1.1146995784945046,1.4927414451975611,0.119
1.1159477951920505,1.4930057777296006,0.12
1.1164070923619347,1.4932083345626304,0.121
1.1179285553469493,1.4932752667736626,0.122
1.1186424427082708,1.493696258363499,0.123
1.1200092418538143,1.493975415333384,0.124
1.1221583949205032,1.4957508699130295,0.125
1.1233689407446354,1.4959435239899026,0.126
1.1241540963707473,1.4959660060875613,0.127
1.125862146683842,1.496165729105987,0.128
1.1259092497832104,1.496291089456845,0.129
1.1260513252791478,1.4966076082804884,0.13
1.1275956113204777,1.4973376906646119,0.131
1.1284267969847015,1.4974499141869178,0.132
1.128604357689035,1.4996890680803299,0.133
1.1312007686816217,1.4999869786592919,0.134
1.1317107178740953,1.5012394688215638,0.135
1.1334537136866292,1.5021470429319614,0.136
1.1345700301021986,1.503989803131602,0.137
1.1355609456752478,1.504163999931587,0.138
1.1363994925329568,1.5054248271216264,0.139
1.1368268893334292,1.5056346002146612,0.14
1.1374707561499355,1.50606382116236,0.141
1.1379344279920447,1.5070305709729663,0.142
1.1382308910786088,1.5075121110871468,0.143
1.1393656882430678,1.5079143024849448,0.144
1.1403807531069305,1.508524395832354,0.145
1.141359516610825,1.5085634509882353,0.146
1.1417484445058463,1.5110181962338567,0.147
1.1420319648869508,1.5113286400358736,0.148
1.1420377164720552,1.511892506100567,0.149
1.142288708892903,1.5123166803422055,0.15
1.1425779837525203,1.5128178390624227,0.151
1.1425831568455715,1.5129454115170795,0.152
1.1445275285326515,1.5135557659651229,0.153
1.1446030796918283,1.5137138763676254,0.154
1.1453002097429879,1.5144812855952874,0.155
1.1458693188330078,1.5147118966907378,0.156
1.14628432621037,1.5151168995005706,0.157
1.1484431191660938,1.515515762615854,0.158
1.1488556094906461,1.5156921623310158,0.159
1.1488805669641335,1.5168501705588975,0.16
1.1490806737119306,1.5184945391002742,0.161
1.1491084684105948,1.5191317759593885,0.162
1.156613314589839,1.5194641853046207,0.163
1.1566971374475434,1.5194729646046206,0.164
1.1567869198542977,1.5199049032676768,0.165
1.1586222897371994,1.5206300638341503,0.166
1.1599324577903145,1.521254677048964,0.167
1.1609002468762843,1.521342217948422,0.168
1.1613911138236723,1.5217500976771081,0.169
1.163767752895262,1.522530608584316,0.17
1.1640093818182449,1.523758429748312,0.171
1.1643865897863235,1.5244425617300654,0.172
1.1656545344410716,1.5264345735151965,0.173
1.165678405742102,1.526546512943343,0.174
1.1661342927883365,1.5268106167183704,0.175
1.166841775215213,1.5283631166300262,0.176
1.1679307445060951,1.5286797453333858,0.177
1.1689188450011534,1.5290751891525896,0.178
1.1695342940610842,1.5293066112246407,0.179
1.1708967908551462,1.5295035641941217,0.18
1.1722344203943895,1.5296864898111335,0.181
1.1727012784482094,1.530257176391707,0.182
1.173264551361184,1.5303337761000666,0.183
1.1735507839522756,1.530944011534014,0.184
1.1742924228211726,1.5320585471600037,0.185
1.1756697383398917,1.532478553744565,0.186
1.176614268072398,1.5325456628984062,0.187
1.176655914596458,1.5331310910824691,0.188
1.177386963147958,1.5357371619847655,0.189
1.1779484604650357,1.5357922708061587,0.19
1.179296754278257,1.5358599059750457,0.191
1.17963946535116,1.537417708939472,0.192
1.1808683450024862,1.5381787510506775,0.193
1.1814016159257261,1.539023251400618,0.194
1.182987252896435,1.539653763130179,0.195
1.184093151763666,1.5400543767599475,0.196
1.185944604061529,1.540314586295536,0.197
1.1866518443369225,1.5417103449360277,0.198
1.1867544101832244,1.54185663782778,0.199
1.1867649377205538,1.5426631929881112,0.2
1.1877958616994153,1.5428844669378021,0.201
1.1885403622459365,1.5445648947061414,0.202
1.1887086906332252,1.5451373252718705,0.203
1.1895046230309934,1.5451465077090285,0.204
1.1897882131979158,1.5452786071394367,0.205
1.190485733575196,1.5460533797969722,0.206
1.1905192544109346,1.5468739407265262,0.207
1.1905240213364434,1.5471046161178006,0.208
1.1919947802042339,1.5475350454787096,0.209
1.1923843335592323,1.5477233665630348,0.21
1.1924029903588056,1.5479379993851738,0.211
1.1935472590752532,1.5483270909465392,0.212
1.194083206253074,1.548513054928397,0.213
1.1949275417547298,1.5487223601718285,0.214
1.1952551762975006,1.5490228482700363,0.215
1.197188971394913,1.5494528475850602,0.216
1.1986153791015557,1.550977948270213,0.217
1.2015674472237907,1.5511308332692364,0.218
1.2019372608127026,1.5513690443615,0.219
1.2019939263203248,1.552349063450904,0.22
1.2023232862880389,1.5526090084793234,0.221
1.2042715678244313,1.5559742460715302,0.222
1.204622707660644,1.5560930114151275,0.223
1.2050185125854285,1.557264843723507,0.224
1.2051790121844914,1.5573862575713036,0.225
1.206434420952264,1.5575412923712229,0.226
1.2072303049727915,1.557942142897617,0.227
1.2086487058377304,1.5589580610223706,0.228
1.2086598743553219,1.559371445899025,0.229
1.20873778227158,1.559428566523843,0.23
1.2090994942122575,1.5602927169970102,0.231
1.2105605886342818,1.560356854627506,0.232
1.211914294017376,1.5603699735585828,0.233
1.2134879205117175,1.5613880884198723,0.234
1.2158091124453292,1.5615149156072605,0.235
1.2165276444901216,1.5625173052410717,0.236
1.2165761758242548,1.563054527984007,0.237
1.2172693145346258,1.5632012006046587,0.238
1.2178698281094034,1.5632050023691293,0.239
1.2188413284965653,1.5633342053399737,0.24
1.2191370608631493,1.563334427415951,0.241
1.2193227752078337,1.563470883388894,0.242
1.2210605389723403,1.5635022614352367,0.243
1.2212947162288188,1.5643115535057028,0.244
1.2213387501470527,1.5644297302496606,0.245
1.2218913529122362,1.564487312670487,0.246
1.2230489283035082,1.5647256780121641,0.247
1.2243494082083801,1.565983446510904,0.248
1.224660091532019,1.5660935257595643,0.249
1.2254376774570255,1.5662298745262833,0.25
1.226458252469818,1.568447347017006,0.251
1.2280334338570333,1.568960124694868,0.252
1.228268797840169,1.5699973259062292,0.253
1.2290148444846238,1.5702818050019927,0.254
1.231135248952768,1.5705553392820442,0.255
1.232223285464023,1.570593272036837,0.256
1.23244200638077,1.571347133860079,0.257
1.2327471725260186,1.5727187092814587,0.258
1.2333307800788096,1.5729638868367968,0.259
1.2333395319194442,1.5729695496283063,0.26
1.2333597916847823,1.573228675980934,0.261
1.2338789007120827,1.5733418268787787,0.262
1.2342427792075774,1.5733688963455863,0.263
1.2343267999369036,1.5743932561298741,0.264
1.2352933392318253,1.5754816090044854,0.265
1.2353077082961006,1.5760371220587415,0.266
1.2378005521525073,1.576057887536083,0.267
1.2379076416666726,1.576239905021176,0.268
1.2401339273582823,1.5764181063123797,0.269
1.2404517667591566,1.5766159406197966,0.27
1.241379346743468,1.5766608002728897,0.271
1.244783541833683,1.5767485518999067,0.272
1.245810902379895,1.5772552814916783,0.273
1.2476933060876974,1.5781250767547021,0.274
1.2480224316491475,1.5784210742502143,0.275
1.2483319521255312,1.5788583776788108,0.276
1.2483776827561974,1.5789339153896615,0.277
1.2484031614962818,1.5799178538407062,0.278
1.2488042355501687,1.5803667493329776,0.279
1.2491858162092044,1.580989462804576,0.28
1.2492061072633882,1.5811967081325078,0.281
1.2506459307441706,1.5813444775867418,0.282
1.2524794106365844,1.581548420775167,0.283
1.2528365741493672,1.5818185725607505,0.284
1.2533057362996605,1.581871679698724,0.285
1.2534950970831151,1.582105535105019,0.286
1.2536018343117246,1.582943096942228,0.287
1.2539570592219156,1.58315405034553,0.288
1.2548308372001502,1.5834950654316264,0.289
1.2553514075829892,1.583894171248969,0.29
1.2560777914342152,1.5839318140428063,0.291
1.2575691919594532,1.5843316437743011,0.292
1.2585025908905807,1.5855237472593573,0.293
1.2585831945125523,1.5859591089366127,0.294
1.2612278799001244,1.586062620620165,0.295
1.2613198009913933,1.5867435044166924,0.296
1.2617461421213714,1.5877711923294897,0.297
1.2620840807218034,1.5882179167213661,0.298
1.2621885063193998,1.5885500591292145,0.299
1.2636630005952993,1.5889737860609903,0.3
1.264406956171713,1.5889982658308541,0.301
1.2645064345825223,1.589030891029445,0.302
1.264682874716248,1.5906009111288422,0.303
1.266477501955252,1.5920293695621526,0.304
1.2665339252907466,1.5927701765949382,0.305
1.26829302944661,1.5929179681297412,0.306
1.2707804119708366,1.5944984295520126,0.307
1.2710196728802945,1.594668883246734,0.308
1.2712129480940384,1.596819128383014,0.309
1.2714102833524885,1.5969348679547708,0.31
1.2747030512455981,1.5974649880023541,0.311
1.2752471988503882,1.5983236733043826,0.312
1.2758130658109001,1.5998797178426112,0.313
1.2758836886776899,1.5999055145300813,0.314
1.277452468433858,1.6003090919152245,0.315
1.2775610284136603,1.6006769573265065,0.316
1.278544311922333,1.6010182288591541,0.317
1.2800002383879447,1.6025481837202553,0.318
1.2805763860084083,1.602664844819418,0.319
1.2812981336988396,1.6027044543359916,0.32
1.2813286861306203,1.6059005736708476,0.321
1.2817523541772602,1.6060839492161898,0.322
1.2820090784220686,1.6065128510584592,0.323
1.2821803671751144,1.6065983606930545,0.324
1.284459442419202,1.6069123551935007,0.325
1.2866251774653799,1.6070766569781498,0.326
1.28754294669884,1.6070952894598771,0.327
1.2876439093070497,1.6073167732318734,0.328
1.2897717256708456,1.6083979466327425,0.329
1.290206964741757,1.6088978166695147,0.33
1.292448891137424,1.6097820068591395,0.331
1.2939136336983397,1.612017925138812,0.332
1.2941621495284852,1.6128854463425455,0.333
1.2943375712013392,1.6134705329786785,0.334
1.2979314195249678,1.6140224855028884,0.335
1.2988746455121545,1.6148318707530667,0.336
1.3007597035499832,1.614915435958018,0.337
1.3015153078353834,1.615390520060596,0.338
1.3017393352324516,1.615483823729738,0.339
1.3023088541352839,1.615664206781155,0.34
1.3031894517315832,1.6157513908494159,0.341
1.3037189444700088,1.615752052919581,0.342
1.3041311515611373,1.6161571850013066,0.343
1.3042163815191345,1.616189593978672,0.344
1.3064625526104263,1.6170523040593199,0.345
1.3064964802004952,1.6174580833838645,0.346
1.3069086815724376,1.6186381086220105,0.347
1.3074821623687076,1.6189300428727242,0.348
1.3125532379396203,1.6191715099351138,0.349
1.3139659981597172,1.61926465802948,0.35
1.3151741081518495,1.6192665355981555,0.351
1.3156778790801626,1.6201546458713714,0.352
1.316379607349219,1.6201940471780354,0.353
1.3177588996865386,1.6202150980028551,0.354
1.3177756207248343,1.62024194283965,0.355
1.3188881987778238,1.6203160992142664,0.356
1.319617727845003,1.6210574317646858,0.357
1.3198347535765431,1.624914504208459,0.358
1.321133908772162,1.6254904973273847,0.359
1.3216625753759552,1.6258157017117856,0.36
1.3221647938599423,1.6260499524559933,0.361
1.3226060762051914,1.6268895972380908,0.362
1.3242995854317055,1.627270664204733,0.363
1.3243079084082674,1.627538598924772,0.364
1.324433737402611,1.6276832465187312,0.365
1.3246877551873342,1.6285781682405505,0.366
1.3252373369759378,1.6290305770831761,0.367
1.3268993629339303,1.6290320863683827,0.368
1.3288513396926551,1.629086534149284,0.369
1.32995682546375,1.6291130478564009,0.37
1.3311037519301312,1.6294494822941537,0.371
1.3312910862647869,1.6306781368758758,0.372
1.3313293266811055,1.6307096715974738,0.373
1.331513609264975,1.6310205630922021,0.374
1.3319052819457677,1.6315751906877902,0.375
1.3327182522355796,1.6331445872949164,0.376
1.3337561447959272,1.6334181268774455,0.377
1.333758115318356,1.6335222948551782,0.378
1.333842095710478,1.6335474677805437,0.379
1.334158096425219,1.6351814404682918,0.38
1.3343114718859053,1.635195132178254,0.381
1.3355352089056034,1.6359942459765167,0.382
1.3366990121003415,1.6361634736285324,0.383
1.3375516083549797,1.6361841090301903,0.384
1.3395273980294455,1.6364073433760755,0.385
1.3422873144312204,1.6365110875390045,0.386
1.3444892407635687,1.6368030787761234,0.387
1.3451299263840668,1.6372570388001633,0.388
1.3451906187974862,1.638009772887178,0.389
1.3477875359802014,1.6392761583403888,0.39
1.3479121419937248,1.6395722571293474,0.391
1.3484767543402238,1.6396686409890946,0.392
1.3491959192276832,1.6397029687358105,0.393
1.3500272359219168,1.6405066318721837,0.394
1.3513661031316313,1.6414069705022243,0.395
1.352785009689405,1.6414214762986727,0.396
1.3533567350654392,1.6418446555728483,0.397
1.3563835096123793,1.6420792849340076,0.398
1.356594435890528,1.6433505138129947,0.399
1.3571054124203925,1.643711999301986,0.4
1.3575822849136545,1.643782912320474,0.401
1.3580708374274368,1.6439961468728153,0.402
1.3585878398249847,1.645105256328954,0.403
1.3587683276527636,1.6453025942929664,0.404
1.3588181218773867,1.6455438550704549,0.405
1.3595412712574362,1.6460438026191484,0.406
1.3601727430137154,1.6467074658399343,0.407
1.3609345264077453,1.6475184513701444,0.408
1.3634776951056728,1.6488558893439114,0.409
1.3669626358122975,1.6502512282585395,0.41
1.3672940847780057,1.6504305737338036,0.411
1.367971908861441,1.656134404927186,0.412
1.3708882164155025,1.6574917447296817,0.413
1.3711779518788036,1.6589863342908062,0.414
1.3719881637132354,1.6593470344668095,0.415
1.3725420507194568,1.6605856668155776,0.416
1.372572809670488,1.6606922079610849,0.417
1.3746159684558537,1.6611542497495064,0.418
1.3763920640670435,1.6615696024606461,0.419
1.376958862125188,1.6621033239845868,0.42
1.3772976283004479,1.6622439839515364,0.421
1.3780771995722199,1.6648100631870777,0.422
1.3784288161065805,1.665098446088328,0.423
1.378643745907015,1.6661167021487862,0.424
1.3827273756714533,1.6665766522756569,0.425
1.382897419425515,1.667001136388827,0.426
1.384339880842814,1.6676444321959454,0.427
1.3851728156171799,1.6680028122292978,0.428
1.3857943706755862,1.6689963348907126,0.429
1.3858103968789122,1.6705176955538779,0.43
1.3880398184960239,1.672680875399715,0.431
1.3895305440030434,1.6740036763801303,0.432
1.3909140158267235,1.6752358627667177,0.433
1.3910970676708903,1.6767836050714617,0.434
1.3911260366369749,1.6769036974238585,0.435
1.3927908780069131,1.679023056227086,0.436
1.3930333737051752,1.6800561239671334,0.437
1.3930555967334257,1.6801880159607117,0.438
1.3944583888899849,1.6807072763158275,0.439
1.3955724069275122,1.6819023208946329,0.44
1.3965198108872081,1.682167626666332,0.441
1.397061079000715,1.682974852757613,0.442
1.3981028441263752,1.6834384437249936,0.443
1.3985764672728886,1.6847421386515187,0.444
1.3988651188700092,1.685047711956446,0.445
1.3995449836319407,1.6865396217212196,0.446
1.3997685452527953,1.6869839193917238,0.447
1.4013600375743982,1.6875396033017325,0.448
1.4031201189575186,1.6884822563040807,0.449
1.4045006850847996,1.688691877538208,0.45
1.4045671841632743,1.6894201487669327,0.451
1.4068837701392223,1.690557408134845,0.452
1.4073819154030098,1.6912613529843885,0.453
1.408247241303248,1.6914667632653866,0.454
1.4093226532504068,1.692192099929225,0.455
1.413137170425294,1.6929886434609651,0.456
1.4151730260926574,1.6947356308237855,0.457
1.4159257040409703,1.6948792538156021,0.458
1.4195299145510747,1.6948987926177246,0.459
1.4200678216135805,1.6959611470779552,0.46
1.4230968780660225,1.6973215878094599,0.461
1.4232376143961845,1.6984452367050575,0.462
1.4242587614806355,1.698736031853537,0.463
1.4248400901027474,1.6998208034202478,0.464
1.4273059983588243,1.6998461366434507,0.465
1.4273102107233466,1.7018954516407474,0.466
1.4290804558689492,1.7020325438037185,0.467
1.429162256656259,1.703229187601535,0.468
1.4293426083945717,1.7037242097895722,0.469
1.4306600523723783,1.703991291156794,0.47
1.4330175421846305,1.7088809746414673,0.471
1.433935891098355,1.7089762273951243,0.472
1.4352746181574922,1.709628482126023,0.473
1.4364952600782155,1.7104421612718,0.474
1.4374680031373464,1.7113098843023584,0.475
1.4384633528136508,1.7130685265206842,0.476
1.440045105088466,1.7132390264135062,0.477
1.440259154382121,1.717712632890467,0.478
1.4407191969476805,1.71778339981455,0.479
1.4417246254831544,1.7181377322628495,0.48
1.4423942526248656,1.7187574898098736,0.481
1.4435383444629417,1.7189538983883041,0.482
1.4439860443438144,1.719412621865484,0.483
1.4440125357218685,1.7200355491511103,0.484
1.44625650133887,1.7225701043152106,0.485
1.4477130772742977,1.7236152169179095,0.486
1.4487997485339927,1.7238146585988692,0.487
1.4488110327308612,1.725618236899257,0.488
1.4489401590362803,1.725673210570174,0.489
1.4501555370305725,1.7260100765551352,0.49
1.4507316860644934,1.7274656740807595,0.491
1.453958178564437,1.730037163943992,0.492
1.4542461357864789,1.7305142409492205,0.493
1.4554769862448116,1.7306892314486213,0.494
1.455986088555497,1.7341987345018088,0.495
1.4575940693385956,1.7349133863870787,0.496
1.4619267463519652,1.7371574627995523,0.497
1.4631384486602355,1.7380214018966627,0.498
1.4649313868151812,1.7391747803355022,0.499
1.4686186453356949,1.7392195929944891,0.5
1.469944745471011,1.7394361887500844,0.501
1.4713508419773131,1.7396778660205416,0.502
1.4743825771019308,1.7406304047839207,0.503
1.4744584187181082,1.7419105149318463,0.504
1.4756081194778286,1.7425754774138575,0.505
1.4757607561480002,1.7426899703889462,0.506
1.4777444036209841,1.7437694650911018,0.507
1.4777710290933994,1.7441612576436054,0.508
1.4777950054802829,1.7450253600266126,0.509
1.4796652882288273,1.7463720674127794,0.51
1.4804715240604371,1.7469768601066291,0.511
1.4805212584510181,1.748410370013636,0.512
1.4821172268646667,1.7503242046774852,0.513
1.4826262382680306,1.7506623524438965,0.514
1.4844514514234537,1.7511112604655736,0.515
1.4848842350372302,1.751828011410113,0.516
1.4849493792049884,1.7530674271953919,0.517
1.4854836128777271,1.753828017942458,0.518
1.4867606510060354,1.7543126561260234,0.519
1.4868684160907362,1.7573558011786163,0.52
1.4869444552242637,1.7578137074600666,0.521
1.4871669860057786,1.7584372033587432,0.522
1.4893597089814148,1.7591773087501772,0.523
1.4906744873489801,1.7605761192295397,0.524
1.491929875102004,1.7611423243490463,0.525
1.4921237165089902,1.7619367781030755,0.526
1.496245910715189,1.762341964720341,0.527
1.4962679388534776,1.7652176539531115,0.528
1.4965813202767824,1.7657661782699745,0.529
1.4966865787873915,1.76743561320563,0.53
1.4971269319889888,1.7698851782791616,0.531
1.4976282427040393,1.7713969433356325,0.532
1.5011009300236156,1.7723397292377996,0.533
1.50111794089632,1.7725713637334868,0.534
1.5037847536713027,1.7729094151576579,0.535
1.506218001562206,1.774920063047265,0.536
1.5068072911044283,1.7758786004906355,0.537
1.5074315047773938,1.7794369666014225,0.538
1.5090648377195186,1.780943899245748,0.539
1.5096334327020484,1.782303103956575,0.54
1.5118287354001354,1.7830206037051664,0.541
1.5130171335432143,1.7830470265419858,0.542
1.5140792533396479,1.783124881425684,0.543
1.5142814597852525,1.7832411656274365,0.544
1.514546054741953,1.7838648601075446,0.545
1.5162817706076934,1.7882259131888252,0.546
1.5176974406819825,1.7896839343955881,0.547
1.518017251918538,1.7919543187271842,0.548
1.519239941566064,1.7924929916023282,0.549
1.5207384261836892,1.7945140449055552,0.55
1.520761368811385,1.7952483615541055,0.551
1.5210399653792064,1.7952631654024147,0.552
1.5241174931938848,1.795648449614275,0.553
1.526480874945051,1.795993358686732,0.554
1.5274289067138527,1.796329933174663,0.555
1.5291531259020141,1.7964094597703275,0.556
1.5308564458930842,1.7971812172147525,0.557
1.5341838078250165,1.7980507866579387,0.558
1.5350629527648705,1.800879662982967,0.559
1.5356251597274286,1.8014284966796594,0.56
1.5374939616577237,1.8029721712468658,0.561
1.5386336288829732,1.8054708294782242,0.562
1.5481279145539113,1.8078981639103602,0.563
1.5485605330341137,1.8086833764625159,0.564
1.5486362646710083,1.80967744575027,0.565
1.5497588185377107,1.8104099538704126,0.566
1.5524376148362733,1.8119295134340638,0.567
1.553369478586349,1.8120796231433314,0.568
1.5541881955751151,1.8134317225039267,0.569
1.5570976985780494,1.813718657521707,0.57
1.5581476000587684,1.8154089517278917,0.571
1.5588777671169247,1.8170077071911568,0.572
1.5607593475506656,1.8185828910987705,0.573
1.5659829955982738,1.8189748479651522,0.574
1.5684406437112173,1.8200083279424075,0.575
1.5689358977338759,1.8234787056964925,0.576
1.568960124694868,1.8236816277379835,0.577
1.5716587807785891,1.8261634991488005,0.578
1.5726109689465029,1.827211594958965,0.579
1.573436601236438,1.827514091705309,0.58
1.5745683075037475,1.8280270112302621,0.581
1.5753979896178636,1.829330867787148,0.582
1.5785935778642322,1.8317455262366444,0.583
1.5788225933752849,1.8324249321884944,0.584
1.5795718847519409,1.834421769052236,0.585
1.581397955435932,1.8346938745452404,0.586
1.5846245992777936,1.8356922112084604,0.587
1.584919339170822,1.8385321995336765,0.588
1.5867435044166924,1.8396303698317502,0.589
1.5875549945759122,1.8405919210685902,0.59
1.5876779285464175,1.842302588320633,0.591
1.5893136772382628,1.8442488345017163,0.592
1.5895866588332177,1.8464635778672236,0.593
1.5908132104690247,1.8499663212994661,0.594
1.5935992103442778,1.850695199358266,0.595
1.5963334649215761,1.850723774602737,0.596
1.6015716593855382,1.8533870051300734,0.597
1.6019100711837089,1.8547629996516437,0.598
1.602023887503489,1.855707188866593,0.599
1.6057841458254232,1.8563157308440408,0.6
1.6058370179646695,1.857098078037275,0.601
1.6066999274626752,1.8575130543239955,0.602
1.6088838124865132,1.859220680020857,0.603
1.6092341309368499,1.8596450994855647,0.604
1.6117575598331881,1.8597292400262073,0.605
1.6119187097728442,1.8613610049426648,0.606
1.6127658507650802,1.864928055518174,0.607
1.6134874305796554,1.8671445846733166,0.608
1.6163528983675697,1.869127485543214,0.609
1.6164288711048307,1.870027222540069,0.61
1.6190406693182458,1.8720767148421704,0.611
1.6229737881436626,1.8724550191893683,0.612
1.624334181848181,1.8769076765248995,0.613
1.6248757812890813,1.8777937344400992,0.614
1.6258157017117856,1.8802730503037226,0.615
1.6267343333159827,1.88034531470743,0.616
1.6282886651807655,1.8803942510968084,0.617
1.6288552939599872,1.8836575650671086,0.618
1.6337924914993944,1.884460425363369,0.619
1.6348698802304436,1.8860811281873215,0.62
1.6369555018767674,1.886647481059107,0.621
1.637114710138351,1.887530637795502,0.622
1.6377189427703274,1.8890864525056044,0.623
1.6381882824321126,1.889518404594202,0.624
1.6446160743587683,1.889786809434729,0.625
1.644837773202061,1.8901115555798738,0.626
1.646694449414222,1.890948350169296,0.627
1.6470005269944803,1.8933590166286345,0.628
1.6475032009634902,1.8944975019722492,0.629
1.648461924218774,1.8947465973448183,0.63
1.6487286263639964,1.896250705887787,0.631
1.6516012699569935,1.897611465513291,0.632
1.6549679312704035,1.8994705434889267,0.633
1.6612460751335472,1.9000735427231654,0.634
1.6620497382908868,1.901918440392565,0.635
1.6631460567493075,1.9039224999256896,0.636
1.664019240995903,1.9043943931759415,0.637
1.6669931765080246,1.9047544893081632,0.638
1.6699291487423342,1.9048166526486252,0.639
1.6714190823745325,1.9051739872924203,0.64
1.6723842422416488,1.9073817816204297,0.641
1.6725281514807415,1.9075829366163082,0.642
1.6731208931566648,1.9076868611920084,0.643
1.673189554208083,1.9079136693989032,0.644
1.6779954040776979,1.9126231286005801,0.645
1.6808265606037756,1.9141793196473305,0.646
1.6819872382411647,1.9146063891531124,0.647
1.6844197889913348,1.9183451847226736,0.648
1.6894792285885394,1.918365320925558,0.649
1.6925022362344635,1.9183847584800364,0.65
1.6930646587523952,1.920054561530517,0.651
1.69905167364371,1.9218249436280281,0.652
1.703991291156794,1.9223238143935772,0.653
1.704496405450783,1.9231050672204786,0.654
1.7047604697098544,1.9238744905669778,0.655
1.7053155925916335,1.924097986389978,0.656
1.706440828605587,1.928148795748129,0.657
1.7074169312685,1.9354675086713284,0.658
1.7075156047045943,1.9371478528066586,0.659
1.7086138625682799,1.937338656173042,0.66
1.710424352982629,1.9373523845999499,0.661
1.7110731566493964,1.938397469248804,0.662
1.713206130155999,1.9405529552965115,0.663
1.714472234265191,1.9408536258872071,0.664
1.7226729976992896,1.9413392242205945,0.665
1.7236717784663593,1.9435991907268089,0.666
1.7244910890680982,1.9442881761074424,0.667
1.7259312839847405,1.9451398169375764,0.668
1.726233330971221,1.9501915610136495,0.669
1.7306476386009317,1.955842408688988,0.67
1.7310572215569147,1.9573444978660475,0.671
1.731246693499919,1.958217798473426,0.672
1.7338415290165239,1.9674828813504037,0.673
1.736954478411729,1.9688226102572974,0.674
1.7369963049149533,1.9721231963790244,0.675
1.737166454054044,1.975178582274029,0.676
1.7372196271605196,1.9764462713389337,0.677
1.747616834861719,1.9771539660109085,0.678
1.750658470974737,1.978127554174106,0.679
1.7513013672664817,1.978835065924863,0.68
1.755085440326995,1.9822079720235553,0.681
1.7573373432028396,1.9829984100253915,0.682
1.7584913816287566,1.9830149611339194,0.683
1.7597545464657396,1.987463860241394,0.684
1.760824499511423,1.9875718396807764,0.685
1.762236264911913,1.98908286581521,0.686
1.765367688473882,1.9941078390291596,0.687
1.7686544792686252,1.9977718980779864,0.688
1.7700102030016627,1.9981529892783316,0.689
1.7741892356563538,2.0026195183054427,0.69
1.7762255907884472,2.007274192563202,0.691
1.7803278774494793,2.0100691163071316,0.692
1.7817677474686513,2.0174628531218133,0.693
1.7830470265419858,2.01813710900913,0.694
1.7881313329394064,2.0255001042078984,0.695
1.790077472593349,2.025582037404231,0.696
1.7904694497126008,2.0271518580101335,0.697
1.7964094597703275,2.032493163209927,0.698
1.7984082154104408,2.0351731205899246,0.699
1.7989673974298226,2.0390725754175016,0.7
1.7995877047550928,2.0401292950248098,0.701
1.80258729618768,2.0403780890650114,0.702
1.8043672515440685,2.04157993621158,0.703
1.805385544372998,2.0422507843301454,0.704
1.8088718369384382,2.045251342937332,0.705
1.8092699652870305,2.0458571188782106,0.706
1.8118279776221957,2.0464342714044377,0.707
1.8122119476493284,2.0471400595371496,0.708
1.8156266267011056,2.048492650560766,0.709
1.8172521635258407,2.0488451899631186,0.71
1.817486186704866,2.051721910669887,0.711
1.8177120713252775,2.052141934185394,0.712
1.8192203862470269,2.0546740017233867,0.713
1.8260488974966997,2.056898203482347,0.714
1.8267584568130388,2.0588057140014,0.715
1.8311691724074108,2.0699549374395776,0.716
1.8321631116128854,2.070120162085336,0.717
1.8324979957846226,2.0705829979034744,0.718
1.83311541180714,2.07127975343007,0.719
1.8445619965631597,2.0745096552994235,0.72
1.845220620923654,2.0750617761519,0.721
1.8464354969048575,2.075349919100987,0.722
1.847077088801756,2.075957092616644,0.723
1.8474846634022852,2.0789612818619125,0.724
1.8499758073047508,2.0789878698889472,0.725
1.850723774602737,2.0857376304627953,0.726
1.8512441954473378,2.086336990801187,0.727
1.8514982726537008,2.0867796466086554,0.728
1.8569079871251497,2.0876979823229105,0.729
1.8569926160367551,2.0892581650328648,0.73
1.859220680020857,2.091415363920392,0.731
1.8595533867979932,2.099942044428007,0.732
1.8603666193200445,2.1016702750840133,0.733
1.8616881997396157,2.1028106106700437,0.734
1.8643616316207496,2.1035653094458873,0.735
1.8653345533544639,2.1065051866928006,0.736
1.8665925654667348,2.107234597805236,0.737
1.8720767148421704,2.1072863923098706,0.738
1.8739351712050727,2.1076167429209263,0.739
1.8760831208474182,2.107718633731328,0.74
1.8786147609979875,2.1134361041776724,0.741
1.881196583182468,2.1163818990156944,0.742
1.8871223071647771,2.1170328198490003,0.743
1.887986849501004,2.1177279881203708,0.744
1.8921125510736518,2.130079087254291,0.745
1.892899991218339,2.131510504662329,0.746
1.8952010617297064,2.135313374414828,0.747
1.899065266093501,2.1359585316879404,0.748
1.9000735427231654,2.136501801463705,0.749
1.907180937335115,2.137661024428755,0.75
1.9088007595422176,2.1404017653986034,0.751
1.9094706619884831,2.1409203742686818,0.752
1.909636308224971,2.145595876395715,0.753
1.9125118852033394,2.147627457021992,0.754
1.9131752321806401,2.1488219142236438,0.755
1.9160552192976892,2.160078509092603,0.756
1.9174215674315152,2.163588555027374,0.757
1.9183451847226736,2.1648721997932916,0.758
1.9208545454909727,2.1718181719917884,0.759
1.9215075730488747,2.1721894993209814,0.76
1.9223190793937206,2.172207887462243,0.761
1.9226375780647162,2.1727239928088737,0.762
1.9274521866574603,2.174498800613246,0.763
1.9288237192326392,2.174567827286649,0.764
1.9371478528066586,2.1766211549118664,0.765
1.9374358648081538,2.1772562590925837,0.766
1.9390790572071321,2.178192146006413,0.767
1.939945639494204,2.178420078376827,0.768
1.9399457660318802,2.1802682802498135,0.769
1.9403361015974432,2.182813215052901,0.77
1.9495123474927327,2.183805533172253,0.771
1.953192686881244,2.1848754410440536,0.772
1.9537588979351124,2.1855244014747797,0.773
1.955078878885388,2.189477997832685,0.774
1.956742166177012,2.190833471111014,0.775
1.9577889639317647,2.1931605330797534,0.776
1.967585806908888,2.1937302257708096,0.777
1.972034921431418,2.1947133276094566,0.778
1.9728408680935208,2.20378722958007,0.779
1.973098888813264,2.2039258466824103,0.78
1.973751040317208,2.2054935121952575,0.781
1.975178582274029,2.2091459426578295,0.782
1.9809692527657592,2.2111770770749746,0.783
1.9858857397584406,2.21150522244603,0.784
1.9863553974487669,2.2148189311485047,0.785
1.9944336764029522,2.2155090628713836,0.786
1.9949280811363705,2.2191399190801357,0.787
1.9970566543138573,2.222663747414037,0.788
2.0034619822471686,2.2245743664587954,0.789
2.008250279394265,2.2342998656664457,0.79
2.0106168070885255,2.2346662952432137,0.791
2.0181888982175513,2.2402609903654915,0.792
2.0307614606431197,2.2419323150450348,0.793
2.031898446573658,2.2425751602143262,0.794
2.0355471970726784,2.2464645758449833,0.795
2.0388518960577717,2.2632424535496836,0.796
2.042786984143394,2.2638094100084505,0.797
2.045940141754437,2.263949027302194,0.798
2.063779409671131,2.270283243921135,0.799
2.06511511524726,2.271332876801323,0.8
2.069763520892051,2.271378330780487,0.801
2.075957092616644,2.27743590351776,0.802
2.0793151681242774,2.2867147781304036,0.803
2.0793765459470404,2.2905780078241396,0.804
2.079666807703471,2.2949901916672486,0.805
2.082372928108555,2.2966822148872907,0.806
2.0890097469766893,2.309296000013229,0.807
2.0928947449061255,2.3103296784996745,0.808
2.096954256082462,2.3109373306677172,0.809
2.0970244666116837,2.3298938758513055,0.81
2.097194096580428,2.331692136800248,0.811
2.1028106106700437,2.3383040391491323,0.812
2.1106154402951964,2.3412499968285903,0.813
2.116124878486822,2.3452858507113485,0.814
2.116148003505014,2.3463407413163764,0.815
2.1187217338958826,2.346413263926467,0.816
2.1191003643490367,2.3464773824843532,0.817
2.121258911240679,2.3468555101984516,0.818
2.1270315039613568,2.3495645570679886,0.819
2.1294587876165787,2.349678010557043,0.82
2.130412401497597,2.351618878452221,0.821
2.130561589999658,2.351709255315358,0.822
2.1333866099799472,2.3526025535309296,0.823
2.133505001495414,2.358208799205206,0.824
2.1340940823046397,2.3688394447134495,0.825
2.1370591179740632,2.3691271179604882,0.826
2.141978911397349,2.369569808051281,0.827
2.1626619877835753,2.372969739210375,0.828
2.1691986254959863,2.376823405085392,0.829
2.169247908053974,2.377675813775112,0.83
2.1731152455915184,2.3789144725625997,0.831
2.174567827286649,2.3790605585022475,0.832
2.1749785233511965,2.3804639509480054,0.833
2.177022352103327,2.383701423163634,0.834
2.1820532982598504,2.3838942853067118,0.835
2.186392022407115,2.392514023231865,0.836
2.186531995605422,2.392855627370193,0.837
2.1949623726308563,2.3998927447712233,0.838
2.200023619916567,2.400157685418032,0.839
2.202544304576243,2.4083422247051196,0.84
2.2096962432170844,2.408799963498249,0.841
2.212908418603943,2.411744672554063,0.842
2.2175808357622406,2.4153963163741574,0.843
2.2183044367509313,2.420375600000492,0.844
2.219800717772206,2.4211884820972727,0.845
2.2216108805664283,2.428280794965011,0.846
2.2251395121265274,2.438309413669418,0.847
2.2253172647242003,2.443437615846233,0.848
2.2264808365801265,2.4495836399389095,0.849
2.2274200957293115,2.455309346993065,0.85
2.2334088188257057,2.4594963566004906,0.851
2.246895623224845,2.460475909203028,0.852
2.2492525351735186,2.464080356343892,0.853
2.2525449181380277,2.4752588787272716,0.854
2.26111881911424,2.5019933025764898,0.855
2.2620660496286193,2.502148172671705,0.856
2.2771979356076337,2.507586422732751,0.857
2.2805643138405776,2.5079406947813925,0.858
2.280629804647464,2.511970985553331,0.859
2.2867549732053214,2.5123570214676585,0.86
2.2918073406083033,2.517512815100007,0.861
2.292585280084201,2.5292455296129184,0.862
2.29662308483386,2.531952298885021,0.863
2.3005277460470905,2.5397175285092985,0.864
2.3124104971290347,2.5470259338800374,0.865
2.313391034680951,2.5645158413464664,0.866
2.3226065398362272,2.5777753333078386,0.867
2.3296396145840204,2.611440891769175,0.868
2.3369761073105932,2.6171648904331546,0.869
2.342388374540473,2.617344450761654,0.87
2.3510797170648505,2.6190194599711187,0.871
2.352079409605164,2.6202960142226672,0.872
2.357389451993963,2.6276619041687326,0.873
2.3702041132429224,2.6411882548173753,0.874
2.396739697796349,2.6428033491306038,0.875
2.3998927447712233,2.643343774141347,0.876
2.400684437813687,2.6482001534769917,0.877
2.4164962633589413,2.650382838281337,0.878
2.4190242238964736,2.6504451715642245,0.879
2.426968249706542,2.657079496530005,0.88
2.4276741822252217,2.6748509283337576,0.881
2.436261726772874,2.6834139815289646,0.882
2.4548815934919004,2.686219334271121,0.883
2.464080356343892,2.686436006813609,0.884
2.4754052562817677,2.6995437108089257,0.885
2.4782297981461654,2.715610075925909,0.886
2.478302852308926,2.7236127251099385,0.887
2.4934448347865312,2.730472487881587,0.888
2.5079406947813925,2.7399120478888626,0.889
2.5164495737636385,2.7568879748750277,0.89
2.516607175844692,2.7674717679931264,0.891
2.52399131054764,2.7714858586202347,0.892
2.5268227551418496,2.784426158136797,0.893
2.5320123887011863,2.7932446778406463,0.894
2.5485625708282726,2.811071362024945,0.895
2.5490493578729234,2.8149811472817268,0.896
2.5511521690179455,2.8179104775648485,0.897
2.5542732803533457,2.8194305197662715,0.898
2.5760840716995084,2.8203184647850983,0.899
2.5931986118273955,2.8225745725992355,0.9
2.6050186387773695,2.8263677985798914,0.901
2.609058400703881,2.8388636557815436,0.902
2.6119714567603967,2.8511347964872606,0.903
2.616968978583095,2.862107540312653,0.904
2.619398706776451,2.8934414957804937,0.905
2.6239766113421106,2.8999760507823633,0.906
2.627158554826292,2.9238226305937656,0.907
2.63195151585012,2.928910455662232,0.908
2.6375311947823974,2.9370441258619446,0.909
2.6463093533981157,2.9371354797743834,0.91
2.6642745285735723,2.9458734972626894,0.911
2.667963681296971,2.9478442567195415,0.912
2.673915805167593,2.9517239316688992,0.913
2.6834139815289646,2.9576132619648114,0.914
2.728561069054998,2.961971366998902,0.915
2.742009994136004,2.9798481210053565,0.916
2.7503587104781264,3.000043892108985,0.917
2.7597898870616735,3.0102267106823195,0.918
2.7941896024956607,3.015059298436145,0.919
2.795750564393865,3.0151870353678234,0.92
2.7983928436481764,3.023106700152354,0.921
2.803230272869686,3.033524883556648,0.922
2.8033651880051393,3.039178747775516,0.923
2.811071362024945,3.075755265428374,0.924
2.8194305197662715,3.07825496267672,0.925
2.870342367174336,3.097900550819639,0.926
2.8848905143286605,3.1020698915628695,0.927
2.8999760507823633,3.1388951293711593,0.928
2.9013201934396378,3.1510189250764142,0.929
2.916274891150058,3.1566183529870164,0.93
2.957123756892363,3.1615696278525793,0.931
2.9576132619648114,3.167377188689433,0.932
3.0565421787240967,3.1689503005837456,0.933
3.065852012196232,3.26351911872708,0.934
3.067735298448748,3.2660018159466597,0.935
3.0785138228592643,3.2736216676624013,0.936
3.079546485181392,3.2743922180741327,0.937
3.0863665907395705,3.2890519981957542,0.938
3.1167081324091117,3.302937347517663,0.939
3.1247814591857175,3.3046952913251104,0.94
3.1769140039054085,3.3353428885255125,0.941
3.2360631923949206,3.3413304273699085,0.942
3.2561069147687958,3.345379833680571,0.943
3.266731199547811,3.4151170610568444,0.944
3.271814413938185,3.478899094728347,0.945
3.2890519981957542,3.484956491813175,0.946
3.2925459787030604,3.5237187060929163,0.947
3.2966766278541644,3.5331673696622294,0.948
3.3027871898874865,3.549443678591924,0.949
3.302937347517663,3.5499941246783258,0.95
3.311783596383025,3.5584060186419824,0.951
3.3132324228932046,3.5681450803260173,0.952
3.337540808460802,3.5745363394353964,0.953
3.38467802340756,3.6303151367575595,0.954
3.437596402643801,3.648864602551505,0.955
3.4702526235902784,3.6590827069425673,0.956
3.498757621191736,3.668430781810926,0.957
3.5134788212736123,3.7029214775716293,0.958
3.549443678591924,3.7156393066474624,0.959
3.58464256428592,3.7951320077844666,0.96
3.6115439381385506,3.812682842519113,0.961
3.6359464991343278,3.8168503370300644,0.962
3.663811050126519,3.826036456563298,0.963
3.7774673369420366,3.846800822349915,0.964
3.7842422817614416,3.8497668678541963,0.965
3.7951320077844666,3.887870638405666,0.966
3.7978469534317494,3.9356780641979556,0.967
3.812682842519113,4.074771428887938,0.968
3.8168503370300644,4.135580552788533,0.969
3.833478354638656,4.175371538072739,0.97
3.8640273804509597,4.297518109184117,0.971
3.9070923487537113,4.301730550325227,0.972
4.095512696480902,4.371983744570687,0.973
4.301730550325227,4.420807758241663,0.974
4.347712094264607,4.435448159474958,0.975
4.39694546727965,4.476952797537284,0.976
4.435448159474958,4.524518182376331,0.977
4.487138743297341,4.690632658668891,0.978
4.491219161646212,4.695342274338667,0.979
4.65626434376517,4.702444858443656,0.98
4.683629281205896,4.888331934772403,0.981
4.860589649336008,5.1476267377130585,0.982
4.913323782792189,5.170315714143596,0.983
5.086021084347976,5.278234549677498,0.984
5.251044579264246,5.3515407770315395,0.985
5.3599133562419015,5.689800656779575,0.986
5.428339494979192,5.73967017926587,0.987
5.726568401088284,6.1415745054390705,0.988
6.435939560384271,6.840946130648411,0.989
7.273350422832412,7.392689667517396,0.99
7.433061983981451,7.8084561063533275,0.991
7.825927171443206,8.313741497995837,0.992
8.460591599605255,8.60493182669398,0.993
10.60710395742482,10.74994732217951,0.994
11.156976083281766,11.525514971026652,0.995
11.525514971026652,11.653231095007845,0.996
12.258904942134222,12.439843645587208,0.997
13.072731710134363,13.430026424367272,0.998
17.789562703434573,18.40049455023783,0.999
64.52830267352155,65.09207775267295,1.0
65.09207775267295,65.09207775267295,1


==> results/near_null_d1_K3_cdf.csv <==
mean_width_exact,mean_width_near_eps0p1,mean_width_near_eps0p03,mean_width_near_eps0p01,mean_width_near_eps0p003,mean_width_near_eps0p001,F
0,0,0,0,0,0,0
0.2837339359633477,0.13763735750451414,0.14420396229210142,0.1643606112914815,0.165097767727075,0.9713050919055931,0.001
0.28869703137865643,0.13865300136850864,0.154934167868327,0.1748882527837898,0.4608722016264354,6.772039535500188,0.002
0.28961574879118346,0.14089524482128837,0.16225404232518809,0.20112802690450524,0.9708927688303866,7.757155183971238,0.003
0.2975057047994116,0.14347727514914863,0.16360529629124457,0.20989555485817105,1.155469036370421,7.825959900913131,0.004
0.303271744427237,0.14787894253114683,0.1668700703830057,0.23282062722776975,1.4348692537874634,8.759383434391902,0.005
0.30380373965370755,0.14910317417485155,0.17264675366189708,0.27862784454590034,1.5213722771421494,9.26161922797445,0.006
0.3038099214059119,0.1548654924254304,0.19855021914144289,0.3281410597812991,2.118694343354846,9.351225712800582,0.007
0.3067845756185103,0.15537788825173632,0.20720537587579296,0.4210300197930103,2.149766426833477,13.06061517962957,0.008
0.31021593926946456,0.15615521444311517,0.2108117259084232,0.4505194370780384,2.3520687420915825,14.433936917403457,0.009
0.31157847075082734,0.158046814324745,0.21809746401241392,0.4588144214753634,2.715937653858021,14.889336333369021,0.01
0.31832288803921516,0.15927132076707998,0.22983662330993812,0.4682595985415613,3.111495514002346,15.43580944547126,0.011
0.31972865985267884,0.16276551262015582,0.27505674094721205,0.9694496077599539,3.3425749536541645,15.588622963704232,0.012
0.32118653404794034,0.16443198495736128,0.28316933024943025,0.9781560044708448,3.533862709809934,16.449189282786207,0.013
0.3212790186569874,0.16478495166188564,0.28664240292665183,1.0188688518151554,3.7738196056428572,17.370359678976467,0.014
0.3213618873938646,0.165567297386693,0.28841076679591193,1.0812082950272435,4.262884371076416,18.14670116932079,0.015
0.3241409329972497,0.16730229840715394,0.2918827523298769,1.1410189719372796,4.52519718707629,18.761654747324528,0.016
0.3295937209603317,0.167363227925809,0.3239353576506589,1.1537515161818743,4.589475028438896,19.172226271831295,0.017
0.32989930834896397,0.16776680188676227,0.3249203628450138,1.2298806253090504,4.717548245357762,19.275010077171434,0.018
0.33024694075918204,0.17340760076623227,0.36265244431643895,1.2646221228607053,4.84111970924101,19.616675682897903,0.019
0.3303538809401248,0.17626948200971135,0.3741541806745858,1.3643982762598748,5.204530515296335,19.64622658715607,0.02
0.33163111097872755,0.1772455320408371,0.38178348147303476,1.4327364256166228,5.380679223962864,19.738191814603347,0.021
0.33230304047009007,0.1789568173841393,0.38843715236445425,1.4603669606025904,5.583501123765532,20.335456274609893,0.022
0.33307022112415846,0.1807330841169779,0.4156337830267638,1.5171058791815588,5.960491317743361,21.545710545150246,0.023
0.33499415840672797,0.18277099846951064,0.4175909976050904,1.5204391613563457,6.2082346270040425,25.3142238354366,0.024
0.33752850431208664,0.18448152955113922,0.4475258043732253,1.6482298978085002,6.771847922851265,25.41976917565935,0.025
0.33802602631064393,0.1895088530176071,0.45293391145551565,1.6727969912170804,6.98821315818335,26.585943612552672,0.026
0.3391602227786954,0.18997153688179494,0.45490695025064387,1.883944588649186,7.756684848849371,27.02968443016209,0.027
0.342695709399908,0.19405554571705236,0.4655180873552544,1.921927886923039,7.825485393994495,27.13548078653928,0.028
0.3470002390985001,0.19776988054256708,0.46877453463478186,1.9402415410525609,8.369101269549612,27.458762614078143,0.029
0.3496330953947066,0.19892470527001113,0.4796404674274123,1.9682423574259824,8.42153861952816,28.174620090752367,0.03
0.3497597757844564,0.20000098547196887,0.49997395596388927,1.9828697624950649,8.557933197063502,29.0793429268331,0.031
0.3507789569955465,0.20015533137850258,0.5271153696453796,2.1083628587937953,8.616037358740796,30.473534249795087,0.032
0.35376475438624605,0.20121200848993995,0.528247341484616,2.117835845415959,8.667225911886343,30.608300644150383,0.033
0.35867252932695803,0.2081659764958396,0.5332793241803861,2.1478496329426497,8.759180653543993,31.07898641400009,0.034
0.3602598774179212,0.219370570595431,0.5825652412504437,2.1894283831773635,8.96726144568315,31.13309023902025,0.035
0.3640486465086584,0.2411744952231862,0.6202888547368608,2.3514520929845024,9.132681722419253,31.591316494230046,0.036
0.36507601607378026,0.24126770089377492,0.6798038990049368,2.3583440401420206,9.261252489780569,31.648154570387387,0.037
0.36569760814898633,0.24910441467634287,0.7227723279122918,2.3962690190665725,9.350688893487984,31.873565116745606,0.038
0.365977745045175,0.249434347794144,0.7559625621865467,2.423130346261982,9.386260029382093,32.394914303630955,0.039
0.3677212014544592,0.2625315031988659,0.7888572328059154,2.453491154095523,9.559469113341274,32.93235381144895,0.04
0.3703648716010086,0.27027467014330053,0.8167288094453008,2.5884155317224837,9.591636565228603,36.077273441129066,0.041
0.37177873959414476,0.27358958977599146,0.8274053431248152,2.6933935052317444,9.915722895756112,37.099268874286174,0.042
0.37303850949795503,0.27527742779516046,0.9031458421456565,2.7142081223086025,10.21105139691767,37.36796383710146,0.043
0.37313998814104976,0.278591309789754,0.9202072718032728,2.7203719346587003,10.271920163767394,37.67303707386163,0.044
0.3732116406600062,0.2816427397443858,0.9468855528176512,2.9824661536273247,10.36765388205772,38.19276073892424,0.045
0.3738753390973547,0.29004455707994425,0.9574389374865282,3.1008581179226913,11.036367563740612,38.4148226625029,0.046
0.3771240092310568,0.2958120549191679,0.9653254922024626,3.110892585754009,11.21449242698488,39.12861415155587,0.047
0.3772489649521124,0.2960657268001409,0.9673158805696148,3.341979068522178,11.582575727699927,39.27099508833876,0.048
0.3773379887351981,0.3091843380766695,0.9733629350593419,3.4999752783511133,11.627581521145718,41.06193958233975,0.049
0.3780800619456658,0.3101244891649219,0.9881540774676412,3.5330337605392135,11.75215155726231,41.45446464067786,0.05
0.3813750605587334,0.31794219191335354,1.0124952165791814,3.741522293658796,11.848744261194712,41.588991012260315,0.051
0.382951209295963,0.31955068710092943,1.0673507179441053,3.772934368929715,11.946050423302573,41.78144916845627,0.052
0.38668975820280016,0.3303142864220308,1.0711369556820947,3.882705435390224,12.103517096219775,42.62228615602996,0.053
0.38851066201996043,0.3421127142355949,1.0814582862505637,3.9545448010428492,12.259905747362932,43.963484348266995,0.054
0.38985519613314357,0.345614347991651,1.0960555483196783,3.982254479993369,12.568972145436698,44.066876893498794,0.055
0.390293510273644,0.3458434634455645,1.138109056096516,4.033464662244457,13.0604324384857,46.61062447682522,0.056
0.3908561671025975,0.3461383677319498,1.1488433656815513,4.10225344536439,13.39289774749128,46.67937200538889,0.057
0.39173597544585137,0.3519309097038541,1.1755484720902247,4.2056450356554596,13.941253403588977,46.945647485827195,0.058
0.3926893273695718,0.355876606519758,1.2071872961746772,4.262229248778036,13.943138402755647,47.09963448204245,0.059
0.3934454113092743,0.3571163504023721,1.2204971244997065,4.291803775403143,14.43352851386821,48.40572959652045,0.06
0.3934486952545979,0.36389862217707647,1.2628313940339855,4.367726323713511,14.753749285873363,50.47207577785276,0.061
0.3941695955527381,0.3643982363146228,1.3308688714422054,4.524200020390194,14.888433556815917,51.127816048230486,0.062
0.39444909009355855,0.3707489195042057,1.3409526402692022,4.549937664434524,15.170308495841319,52.36616777622305,0.063
0.3958210959713474,0.38458953934342155,1.3619137560977885,4.588474713089798,15.182361479702054,52.708192548520834,0.064
0.3966614928203813,0.3967070992787954,1.4230985935402722,4.594652313963532,15.38156070467001,53.51772901515822,0.065
0.39921142590966685,0.39857518832675454,1.4231457649506623,4.697037297153948,15.435305500691902,53.91858867481919,0.066
0.4027749674547503,0.40845072664454546,1.4266414511740388,4.715211807495533,15.53595008380408,53.99808859782419,0.067
0.40285586757226943,0.4125566629815412,1.4577076849198274,4.796182394720579,15.588343410574955,54.334501608100695,0.068
0.40370439876957964,0.4204031062606649,1.4817932955278479,4.806836985478269,15.909273260996583,54.400026979734754,0.069
0.40538610936804476,0.4241563660062253,1.497661511467463,4.840256676609909,16.315841983596467,55.65434508129989,0.07
0.4067252379153743,0.4323086946157747,1.518677866650458,4.896288504485767,16.448794111932894,56.82949132045196,0.071
0.41218659255841494,0.4341918872943868,1.5462741309199564,4.984579041993046,17.08436405907692,57.017900117947235,0.072
0.41296535159265935,0.44081987984743803,1.5944493621824138,5.004204745767071,17.112911451432698,57.331714055864694,0.073
0.41370206019637157,0.44688309607603055,1.6143537682238485,5.122940275778154,17.234472078061742,57.85909088393151,0.074
0.4143170910527576,0.4474279845504201,1.6388469439411417,5.168093483195927,17.370140700598498,58.18515399563254,0.075
0.41579133477553926,0.4577991161935984,1.6618345821011933,5.189359811490842,17.48703417682204,59.67833255368329,0.076
0.41607686501788815,0.4585425585059956,1.6704282790624596,5.203782285761769,17.972845396182223,59.873261071542885,0.077
0.41657744304208577,0.46974196259395246,1.7561686615245655,5.2542643235176945,17.992770856111118,63.68384279760655,0.078
0.41749347155681477,0.47041317264215965,1.8086861558673242,5.265588873858698,18.146441559063827,64.28697322039773,0.079
0.4177217749161863,0.47720668021975216,1.879154354233431,5.379080441532717,18.27017357223364,64.40230122023736,0.08
0.42028148666163123,0.4807903186852026,1.9184281254030922,5.450016449344523,18.331970473698792,64.53569963305104,0.081
0.42093751017167663,0.48532993730398266,1.9352933852952285,5.458267751366198,18.34170853367212,64.56416743758845,0.082
0.4211081787707767,0.4985581783382575,1.9646582589219137,5.496547713951155,18.715537760809546,66.24402008371325,0.083
0.42157699262791737,0.5089954244343384,1.9744344771841755,5.582790155056614,18.761042221107783,66.59298842578654,0.084
0.42198516213474635,0.5176952722549394,2.044865068684248,5.758751228600196,19.171917270739442,67.64187186867524,0.085
0.4251613392663903,0.5187263487559546,2.105377377138701,5.880838597974795,19.26017613277762,67.89967569860012,0.086
0.42603453450894746,0.5192168398831127,2.115382519326184,5.903225069437891,19.27477180620136,68.46281364593341,0.087
0.4268013452120307,0.5240216052601161,2.142372018788814,5.9379852438744285,19.616402610230494,69.04166438846906,0.088
0.42805640071861395,0.5322684885524521,2.1638000444548284,5.959507448824251,19.64588392106098,69.7033360640044,0.089
0.42976298951239755,0.5499726244276109,2.1863281112076423,6.103939076724568,19.736233245525824,69.76055727970862,0.09
0.4311811392325465,0.5660144552123867,2.2603142306737185,6.134137137022671,19.738025380121446,70.39438972222695,0.091
0.4313326693039671,0.5699758714328607,2.2716699015045387,6.168031957066684,19.774919315263617,71.88094428236205,0.092
0.4318991212090029,0.5738358260949447,2.2975242937048796,6.2070316299204595,20.036881652384388,73.1591769346907,0.093
0.43896314645100254,0.5741434440076811,2.3182643767076745,6.229501100576307,20.06147270244246,73.68667611571725,0.094
0.44159188248936876,0.6022038415730425,2.3271328570022085,6.24077120032565,20.2355015772805,73.75138064739947,0.095
0.4419923665945297,0.604051947465985,2.3309541059058065,6.354519064631809,20.335231125857522,74.73471987476616,0.096
0.4426925090712463,0.6093919279496832,2.3375409661030693,6.771177264495824,20.808937959740717,74.91145284638831,0.097
0.44311934803405517,0.6109941722774257,2.3496898973237927,6.953596844475518,21.143961556222102,74.9939312904521,0.098
0.44727737454624383,0.6169366982144696,2.355004580409613,6.987414591790328,21.545513185180702,75.47488204053077,0.099
0.4533879210488186,0.6212696801780215,2.3872951931033923,7.060151434969975,22.000734906483952,76.08563697515243,0.1
0.45413664506539153,0.62150958411176,2.3937438257916868,7.2647947675943865,22.205371520991616,76.64955356299707,0.101
0.45716710546871275,0.6400965436264796,2.3964240947863593,7.265077575219399,22.344812437493765,77.10600841841402,0.102
0.4577593811003986,0.6488477209161269,2.420323363411882,7.288519751812827,22.853227758790705,77.76731755282418,0.103
0.461030905512346,0.6520367368685059,2.450649000926569,7.477813074358497,23.054560976630793,78.59126802330059,0.104
0.4620274723732669,0.6727521596091789,2.4793616893794477,7.502302600178728,23.855883470405182,79.16434807173464,0.105
0.46578396647177284,0.6749581026865246,2.4815632411532027,7.5600049710834,24.240245492870482,81.27878971466666,0.106
0.4658284270107263,0.6791729361242944,2.497016762196672,7.560140385030513,24.720469467027655,82.6817628409631,0.107
0.4661429252623146,0.6861359726545857,2.5066663548016415,7.575492871280576,24.955457661187314,83.51430924033122,0.108
0.4673137645702611,0.6906940667910093,2.5775132620263688,7.703480734487388,25.11559593087668,84.40036920404889,0.109
0.4677895061871179,0.6913928300272402,2.6275778894149253,7.755038641351534,25.313112392394096,85.76525618322316,0.11
0.47539213405098946,0.6966511401627012,2.6473919859527624,7.8238245849013275,25.418904512151574,85.80645837758979,0.111
0.4778589467331541,0.7004093828906851,2.6907536905851344,7.887033328682067,25.816089706102808,88.37947002383731,0.112
0.47864051575205324,0.7119419877778373,2.6919620560244684,8.011885059202399,25.868770827772707,88.39972296537098,0.113
0.47873629943403806,0.7127536006857813,2.708620770514302,8.016163330280826,26.585608458478912,89.70363556105981,0.114
0.4794589145814262,0.7129302427133519,2.7092656469908682,8.368369939976905,26.760305335141712,90.5665149949596,0.115
0.48247943167636187,0.7446348849066999,2.718061330055835,8.420244393071126,27.029252396749065,92.87374721765956,0.116
0.48277464345589066,0.7636173731570685,2.7253564186442856,8.441418216474371,27.13524890607162,92.89426801722534,0.117
0.4828318530445154,0.7668536571405044,2.800380791091751,8.493177851699922,27.346351026127493,93.32878908128242,0.118
0.484549113581635,0.7764399196704854,2.8133667537810823,8.534831144056941,27.458569455066378,94.03650799228447,0.119
0.48486212181084487,0.7770366472371644,2.857133174560432,8.54464220914762,28.059488783735404,97.96317486957409,0.12
0.488519015039819,0.7795374921956378,2.8630131862665347,8.556902388992222,28.08435441876925,98.37106056826994,0.121
0.49273305363188846,0.7852418308063681,2.8920661250154485,8.613504768297172,28.174393692991767,98.88763862184167,0.122
0.4973372096925209,0.7886659352937355,2.933493487514095,8.645775768688672,28.200885094799542,99.1484360591494,0.123
0.4992507366476454,0.7904172371509222,2.9561217684027943,8.664650584882212,28.23689079334208,101.24973663596361,0.124
0.5027229631630183,0.7970618340299741,2.977035190088043,8.704114988693567,29.07909443550582,102.01169540728833,0.125
0.5039152566758955,0.8038424546386862,3.0307922584812323,8.758470905671201,29.26209330827388,102.09886806681662,0.126
0.504117524988253,0.8078083900790408,3.0460859591106972,8.778662482715077,29.564133122200342,103.38761444543819,0.127
0.504202532643804,0.818217591162738,3.0505801355674795,8.889586392978643,29.814568491563367,104.0879961797168,0.128
0.5089910837375891,0.8199854371909127,3.067271460661198,8.914698082937182,29.874409700568023,105.52660213239153,0.129
0.5099734464837896,0.8323941620935791,3.0952115668768587,8.966584100411493,30.01114813271965,105.65808003267725,0.13
0.5121529787131553,0.8440930562025379,3.109169600135866,8.969994072993275,30.308602358044844,105.9767903682383,0.131
0.5122622319064642,0.862591191248618,3.196762767543793,9.006863327670548,30.473077773518103,107.71730356536379,0.132
0.512627933406677,0.8747872559065651,3.2041976182278336,9.041767635257846,30.607592058071905,108.57447119369138,0.133
0.5146556350051003,0.8779209723643294,3.243738869240791,9.066098638235099,30.793295173268064,110.17656734767746,0.134
0.5153067434183402,0.888482707654734,3.3402762099891614,9.131301849666489,30.883689166665036,111.25647544142919,0.135
0.515729556176984,0.8924827266296114,3.346033902521718,9.142369224667732,31.07872358320582,111.63767711312079,0.136
0.5162002198132211,0.8942286793184205,3.4095728178718976,9.184448148995648,31.132724131477197,112.71341984129499,0.137
0.5163052174226599,0.9119551479159806,3.4277692417310406,9.26047374037247,31.306541401315183,112.91429365993494,0.138
0.5166952675857789,0.9148035021935902,3.4347101109912503,9.349021934163893,31.481358454512403,114.17912050019045,0.139
0.5168565790477582,0.9205560463013198,3.4856045333688925,9.385249249807407,31.59107563462575,114.2084202710518,0.14
0.5200736140269251,0.9273277875439382,3.4895281588075213,9.422648422354962,31.647791543357346,114.59825576108912,0.141
0.5202580946331872,0.9299409361963605,3.5306648755590193,9.482623315425483,31.873255323091495,114.7080820202657,0.142
0.5203808688716867,0.9383941866566057,3.5735938178462874,9.554851100450096,32.39466731720854,115.12707672504985,0.143
0.5205673803302675,0.9430922491166213,3.593195211097158,9.557616732728285,32.44644075264438,115.19542570827203,0.144
0.5205762155941656,0.9508606282096603,3.604945021323039,9.590085372149623,32.86489180263205,116.19068745404084,0.145
0.5233466394042011,0.9586413017772055,3.631636198630185,9.819150368799471,32.93197843166011,116.94488704169022,0.146
0.5268592565951321,0.9587776344690253,3.711604269072958,9.913917708151317,33.722636698573076,117.90507009342554,0.147
0.5279363042204159,0.9590039416676193,3.7322594593155984,9.938688308779044,33.80175701741965,119.24195440920188,0.148
0.5286502774696562,0.962683861105459,3.7383443537148837,10.027642494654103,34.302756814301205,119.44649596294524,0.149
0.5290625947427735,0.9792926284040882,3.770404631552835,10.18947121790974,34.502549266316194,120.22354531206356,0.15
0.5323540195230558,0.9799757915990508,3.8464865625063442,10.210122688174005,34.78934501121903,120.32741440886235,0.151
0.532516247058971,0.9943005771471978,3.8645642165300806,10.269929728363092,34.89550987997707,120.56018346623875,0.152
0.5369853786214943,0.9973235405802748,3.8773480707852923,10.366437308524079,35.01912750252226,121.61681035827498,0.153
0.5376944837758502,1.0013473994330513,3.93422872866555,10.36916337246494,35.047321696164786,122.33315146747746,0.154
0.5386265322585448,1.0187468500400514,3.9443935432098307,10.716451957548701,35.39230259892813,123.01136557768919,0.155
0.539121444970819,1.05543408622756,3.952354553829011,10.76053273535106,35.669233649854874,123.63726572566237,0.156
0.5415126064898642,1.0608276325852637,3.975900771654916,10.818608707635596,36.00569073595726,123.92024121755104,0.157
0.5415672189336873,1.0612730964194697,3.9803757174016283,10.921680107316469,36.076566740196185,124.42053781493311,0.158
0.5418339567091783,1.0642833131181404,4.026207012949044,10.922215752320973,36.4087624386218,124.71735789436009,0.159
0.5418424716148829,1.0662288826121606,4.073449707575337,10.930664220699335,37.09882741036466,125.10061557866406,0.16
0.5452018752398177,1.0796317673638602,4.092585735663497,10.973424844371417,37.1649255962323,125.13522382183929,0.161
0.5466983351092528,1.084510873117917,4.148790137126767,11.005153706037476,37.16800981874684,125.51948023688321,0.162
0.5519767259050606,1.0845577207334405,4.152430561120744,11.035610881075481,37.21961931423898,126.19576152036382,0.163
0.5521076324681004,1.0864899131556918,4.177302811130593,11.21380779631798,37.36768881601803,127.2909541859492,0.164
0.5536037872019861,1.0927496170688178,4.190584007474027,11.235052181658485,37.563340142811015,127.31264235359986,0.165
0.5588517657131191,1.1046007761968766,4.199994620900143,11.370952173069249,37.64841733104141,128.00071839959176,0.166
0.5591318642492995,1.1147121642588598,4.21909469355599,11.37908676466436,37.67282576531967,129.6193346982625,0.167
0.5596916262292702,1.1166637793456426,4.219800312194751,11.568438171495812,38.03241467431594,130.66715948667007,0.168
0.5603549777483753,1.1190437671114792,4.260357108434062,11.581805301665705,38.19246240255256,131.40764003739898,0.169
0.5612803509080422,1.1279028588451587,4.26075296145382,11.627012084594915,38.41438201693699,132.78254652909126,0.17
0.5615500863609078,1.1313266532695159,4.289426735381005,11.728358897966537,39.12831935632223,133.08957111453182,0.171
0.5630150961592355,1.1316285887303057,4.363076743714602,11.750874112935051,39.27056075702313,133.34677535443777,0.172
0.5644544505212257,1.1382783783928678,4.408354134195848,11.80034872730938,39.6922913549177,133.9419113786664,0.173
0.567644276685368,1.1422422699397878,4.443486270755179,11.807041598372765,40.60394824645685,133.9470388855279,0.174
0.5700987345378761,1.1480230974926402,4.4609349965073095,11.848020910250542,40.65947647670241,134.35565382897198,0.175
0.5706203863252157,1.1576386608893015,4.482663194504655,11.91559502432979,40.88167692675538,135.28674805387206,0.176
0.5717569452488116,1.157933534016917,4.5108223620921155,11.922692407304899,41.06145993001045,135.30084916801505,0.177
0.5718094487095815,1.162028689450285,4.522212812080174,11.945321131939512,41.09019801990358,135.56835662243515,0.178
0.5734751976477881,1.1928196726886733,4.524401460032351,11.971600640001753,41.19291883529999,136.10932899691002,0.179
0.5737649070068072,1.1994631389678532,4.540342789228064,12.102059220488995,41.21325677360611,136.16624444309932,0.18
0.5741156359632145,1.1997536200839718,4.545521938599357,12.130366056397785,41.26257621498459,136.2412027669994,0.181
0.5762426598855245,1.202208655944696,4.586136720194417,12.236282760406095,41.29646295194731,136.94760291790016,0.182
0.5769635529178758,1.2320363620259511,4.592107539549404,12.258535389241896,41.452761974161795,137.2202481205386,0.183
0.5771428432529694,1.249856702262111,4.652315848101142,12.258912339147143,41.4738435383455,137.26579519729145,0.184
0.5787966593624335,1.2502331500079313,4.65764614311087,12.32551040352511,41.588496122748445,138.196769033877,0.185
0.579919957570801,1.2556569500596817,4.670037216062116,12.333501675646799,41.78096990526989,138.22443181962436,0.186
0.5799404801686674,1.2565506173279501,4.676499158406955,12.567989430211869,41.91157597219296,139.28599813992562,0.187
0.5815135886026768,1.2581407394863655,4.693887952466412,12.660694949952388,42.43121542966242,139.48454273499243,0.188
0.5818572722403934,1.2731719032185467,4.708534978460887,12.876642354082957,42.598980548829275,139.68731838377715,0.189
0.5828362497525192,1.2810944597441478,4.729235635328065,12.884652114697174,42.62136634105749,140.02297515842565,0.19
0.589019059045474,1.2940265197124725,4.757005808275663,13.059792831050032,42.723543273463946,141.33860867354073,0.191
0.5897421490122996,1.3187698092272517,4.794075720951027,13.13867846525191,42.79173915542656,144.38972265151202,0.192
0.5903004490398778,1.318934065946309,4.804337492929165,13.145776290116725,43.04156818339596,145.07760907955264,0.193
0.5917117814661752,1.328970488201324,4.804861876136149,13.380639445818895,43.066886452850135,145.18598897738084,0.194
0.5925912433545513,1.3319064159687621,4.837307031407215,13.391505175577942,43.27059566004037,146.79594159577857,0.195
0.5934384954688599,1.352211347471131,4.837790391748526,13.806863496273886,43.42657232542877,147.19308704441136,0.196
0.5935134467064564,1.353199585572991,4.89397851557702,13.833382151908044,43.963075761199896,150.38072916217837,0.197
0.5943265266409055,1.3652286546595338,4.9139245869556625,13.939985427997602,44.06663813620587,150.47239811549312,0.198
0.5948382646543295,1.3935825636679549,4.95388197309109,13.941774210541004,44.52366717564653,152.7226094387808,0.199
0.5953515296412502,1.3989351119824922,4.96486498851122,13.984957480385184,44.57237168044281,152.80727316799016,0.2
0.5956177038337188,1.4052640248816455,4.98238961693457,14.145534778688123,44.71847504362615,153.1995297935955,0.201
0.5964993133814762,1.4054275361921666,5.002482035176938,14.267108945082043,45.427886705381816,153.41938766653024,0.202
0.59895417011982,1.410383449848507,5.015948290050282,14.432099071475735,45.58968948275357,154.39965452343114,0.203
0.6002068564383862,1.42946261391244,5.0529727032173195,14.500361205594123,45.74159506553762,155.66974705752227,0.204
0.6010841069872465,1.4418540378942866,5.057631090198766,14.601804127717196,46.61037616395094,156.1589570778051,0.205
0.6024292345827871,1.4483805793782139,5.09725430170415,14.659058653303113,46.67890577483497,156.57676837638405,0.206
0.6026335599513779,1.4484871138179438,5.11702357358386,14.681965444715805,46.94537203255669,156.6394209335388,0.207
0.6030994367509951,1.4535238128518677,5.120835280907644,14.751837250207629,47.06212730868416,156.869821914932,0.208
0.6035371334604747,1.453773961334633,5.153310874368524,14.851048999591173,47.09923733303628,157.1489935090823,0.209
0.6065749859744594,1.4648602512461053,5.163405140360424,14.885273772522773,47.221022826955306,159.04236267865608,0.21
0.6086912634522996,1.472312078819435,5.185702512990583,15.001538198151861,47.53525664482234,160.04182067717267,0.211
0.6138362298031377,1.4839861300249069,5.201644073245302,15.056733212130329,47.68289612449853,160.4228374231633,0.212
0.6159921701737298,1.4953655500835872,5.252236239169476,15.141816930135434,48.03191771180699,161.5621411253065,0.213
0.617521781153924,1.4984097219407126,5.257659232068486,15.151879697908678,48.04862555396229,162.3515070587697,0.214
0.6205946565396501,1.5062715717143378,5.262672497400616,15.168890579972086,48.371642793817934,163.6636753289691,0.215
0.6266774216867004,1.512500326759358,5.2996643029230714,15.181351610496801,48.3747915361746,164.15979289598607,0.216
0.6274268166922747,1.51557812249431,5.354132250576437,15.207140984518986,48.405564362397556,165.16383480093765,0.217
0.6309417987799123,1.5271616940471258,5.374511607444614,15.251112881291633,48.50403470080317,166.33177355024097,0.218
0.6334141293179397,1.5292557548312224,5.380437930210967,15.354542926505127,49.12845416481413,166.8577920949718,0.219
0.6338805453359119,1.5385836327358686,5.407829497687812,15.38073481786165,49.324608389489,168.09997307376466,0.22
0.6351339493178964,1.5427648349649081,5.4414950429471265,15.418353478257497,49.83592895032388,169.19583375611998,0.221
0.6388070310355312,1.5454708930958518,5.442299123049565,15.433541656922419,50.47179267934065,173.03663618516023,0.222
0.6395762726168166,1.5650836497340286,5.455486567634843,15.442314979326571,50.83308995018516,174.32484036777655,0.223
0.6418216133262595,1.5756910561114101,5.491783582464801,15.483528775104501,51.11138829285495,174.90795923173073,0.224
0.641870090102955,1.58023989580751,5.571514408464821,15.490381265706358,51.12761697108978,177.7313852218126,0.225
0.6432658006400387,1.5883856879879268,5.580758422650986,15.535001633578977,51.19980834638059,177.964298746682,0.226
0.6464544490075769,1.5973632504213233,5.583265316285156,15.587220118757086,51.847329581806385,178.65102893697863,0.227
0.6486992357824171,1.5988789448761027,5.690748686740735,15.587364954074337,51.99113051336293,179.25949927012917,0.228
0.6491245922374634,1.601169308387213,5.750013217862084,15.906574925591359,52.18364886065686,179.66277389565388,0.229
0.6494971268793764,1.6059535268047165,5.753459131836402,15.943434608116098,52.365925321770575,180.14425881659574,0.23
0.6496107373048113,1.612864577739229,5.7797504857961295,15.974174208804701,52.439753218275,181.48819476460002,0.231
0.6517363231781574,1.612931874492673,5.875074745112177,16.296084086206257,52.70781762930759,183.04557731028902,0.232
0.6521408133128241,1.6142897367186928,5.883414121042512,16.314817863121863,52.83725422066788,183.37448483936583,0.233
0.6536186437838638,1.6208253831475397,5.895753345729084,16.352853604779412,52.95058438071198,183.7881951356474,0.234
0.6546684339809337,1.6230171637247257,5.899955534532738,16.36172479129283,53.25266074501664,184.3725286192772,0.235
0.6549955272559417,1.6376918887649186,5.904167995837535,16.447410984899836,53.51744627152101,185.48058441029826,0.236
0.6567072939702607,1.6460750976299323,5.935183799465855,16.521707642792638,53.56043395239666,185.69581304993957,0.237
0.6591994951391043,1.6621202918887135,5.942542644197137,16.554127107455486,53.918423249437616,186.38913335906736,0.238
0.6625454304882972,1.6679639388521217,5.943602351329763,16.567389608769957,53.99783675602554,186.6052069944771,0.239
0.6639943134383848,1.6795430332867793,5.956695850591064,16.761002541176865,54.334315234044496,186.70610127154205,0.24
0.6656563667418536,1.6807335227896503,5.959856060868362,16.804086326491223,54.399835111208986,186.81140127777383,0.241
0.6681151630453465,1.6858049078719437,5.972699447673517,16.84590943127268,54.84962945221176,187.82481477013883,0.242
0.6694714253471262,1.694540237442734,5.973612239813062,16.87669352978345,55.11379940401368,188.24450968515367,0.243
0.6696353068434422,1.7213788297926564,6.035100262560679,17.083468327520713,55.25640763972977,188.8765926339733,0.244
0.6718557050870383,1.7265817836668904,6.063922327246581,17.11141265233505,55.26170227538915,190.30017809397518,0.245
0.6721508735051416,1.727070695639912,6.101059338009419,17.220289888887695,55.30577555503838,190.52665183794372,0.246
0.6743051360053051,1.7449318610162285,6.130739710150652,17.2333036722427,55.33643028942559,190.7585481139801,0.247
0.6748106651332271,1.7761208581724577,6.131118061295753,17.253081023617373,55.65358312483103,190.89938073998184,0.248
0.6807531710820383,1.7976197046053455,6.150596044487144,17.26546201370085,55.671792403267894,191.06127658666932,0.249
0.6836978228016244,1.7995033356518475,6.164290306338738,17.301949647738535,55.96729105225643,192.1536440894332,0.25
0.685339874972674,1.801277167709877,6.176568306431604,17.31549156998114,56.485819156999455,193.11999389683632,0.251
0.6887149574337472,1.801328946597531,6.1888759134670535,17.36937426017991,56.82914176521058,193.24446273466162,0.252
0.6892881354251836,1.8021866567986642,6.203593830017407,17.417627509638702,57.01766209252424,194.78311245926704,0.253
0.6895501871098243,1.809342610613574,6.227598891248578,17.486277561361174,57.13149308128108,195.8253140098369,0.254
0.6916639848713239,1.8380120023406776,6.229754461441073,17.868734709272008,57.33114818358633,196.6271795302233,0.255
0.6923016787943403,1.8396152590471706,6.236260073826696,17.924754053558097,57.51575635270015,197.82005234594422,0.256
0.6934853944893538,1.844063427803153,6.246117983793861,17.970556844536283,57.85886138614879,197.8960202371988,0.257
0.6958171574662158,1.867130632898737,6.3169122194215825,17.991198567164165,58.12069467190005,198.1776393747036,0.258
0.6965086657250281,1.8797567494150969,6.328655744302523,18.020051190008974,58.18490622320032,198.71379847219484,0.259
0.6982531872664517,1.8809046827736562,6.351521106372961,18.046558703216746,58.439446246141145,198.76820774195332,0.26
0.7002446655074891,1.8933889343138033,6.396708148433283,18.145532904082188,58.44757436506572,199.91383380179246,0.261
0.7010500152096046,1.8960875807299855,6.41894742864006,18.166616272312186,58.9475742756816,200.65238952592856,0.262
0.7032037232232197,1.8963597784061714,6.4302483747763715,18.269075803062336,59.000877989371816,201.3072455256587,0.263
0.7052463972208324,1.9061531118425932,6.472712047809132,18.285910153349054,59.677946841890616,201.9285936392254,0.264
0.7054961273524312,1.9179382944770293,6.5056078460695135,18.330485051995275,59.872769242627086,202.01967440893787,0.265
0.7066589198808755,1.9260720471713473,6.564920436805022,18.341084564622243,59.933257912353206,202.43091672871418,0.266
0.7084258440028735,1.9371142430235522,6.58319076532611,18.441463275171657,60.13340972216102,202.50138642224215,0.267
0.7084699763110033,1.944848677983942,6.6173464059384886,18.51248588511816,60.2304750999072,202.70280461342028,0.268
0.7148469583490783,1.9520874430280706,6.642845219268967,18.523799830835742,60.438550747535686,202.71414526096123,0.269
0.7148899512917842,1.973361071365123,6.647504755196884,18.714292879025532,61.28384891040668,202.79588831642502,0.27
0.7182678034368785,1.9866034606595395,6.659245470204683,18.75889833432632,61.41782349208128,203.31400245586826,0.271
0.718739009103115,1.9936644199246352,6.685063407014323,18.987402327204506,61.47400556941834,204.1799912769556,0.272
0.7218993083640227,2.020777240218203,6.769411690263649,19.01171502390306,61.62207223954438,205.43426211810967,0.273
0.7231682048263676,2.0239465512739034,6.802506648348639,19.170835744205277,61.71513230742705,205.7796207650977,0.274
0.7234870042471964,2.026527374127118,6.860892445242525,19.198990651242788,62.13467064284637,207.0818573486046,0.275
0.7255314253365821,2.0403707312918717,6.948289039200047,19.239663969804468,62.141046522805944,208.7119715953492,0.276
0.7260392805909335,2.04320803278273,6.950316251109354,19.25927262144411,62.88014847517804,209.5024813515613,0.277
0.7273601530625988,2.059860898561471,6.98513253183692,19.27393784029235,62.88167973541252,210.0637180613004,0.278
0.728297365439976,2.087788133693031,6.9868633209893,19.37984859541758,63.14000277402433,210.7008009339115,0.279
0.7294942451664392,2.094906141429628,7.004812000856123,19.615553862904253,63.14561642379027,210.94545703844128,0.28
0.7354579528195835,2.0997321149241923,7.01253330568701,19.64468456454099,63.50116308335915,210.95949213166338,0.281
0.7379368775211244,2.1067777584450007,7.034096057716587,19.73469015221105,63.68288517168583,211.76439764422568,0.282
0.7421304018120843,2.119034010082788,7.058316255210772,19.73744284720126,63.794956666069524,212.31804589147032,0.283
0.7442275074355491,2.1231599131541037,7.065173035767464,19.77275546818271,63.892991824544445,213.0837696118229,0.284
0.7457711099501414,2.130385377386611,7.1267885736442675,19.806005960781278,64.2866819097466,213.1278597875151,0.285
0.7459097905534097,2.1383984302625856,7.13290896119876,19.862687805753527,64.32747169825109,213.4716852886932,0.286
0.74876860267773,2.1413411436329146,7.164109421939844,19.92233430619864,64.40209150190523,213.48038100354404,0.287
0.7488011532481345,2.1453829980312844,7.178098199129951,19.951106916631293,64.53546007114036,216.53718078717054,0.288
0.7503260571718621,2.1481900276451147,7.2187758712738495,20.032962848768815,64.56398187111576,218.04736829997995,0.289
0.7515189840790846,2.15515602295898,7.227121349719497,20.035997544637333,64.97980703527128,221.50803286296622,0.29
0.7546696875536703,2.1623919564397647,7.26105377052935,20.060745839265902,66.13555017769197,223.5212169846204,0.291
0.7578019223077198,2.166723306041853,7.2625378735070125,20.234231425761504,66.24378249261474,223.60184382754016,0.292
0.7586126418840476,2.1749402776901876,7.284964951281319,20.334443088674995,66.31738147494066,223.74734767182036,0.293
0.7593884126320191,2.1754542615888437,7.438612840274619,20.449753715496932,66.59276819422765,224.0276000928206,0.294
0.7613246266357037,2.1946803064869504,7.464177239134224,20.47063836190224,66.9012386956231,224.5223973258058,0.295
0.7701376706980956,2.2009641892474217,7.474926726295053,20.56605240377872,67.06191068846631,226.17814056794327,0.296
0.7704752918910336,2.2038198912723557,7.493611844121198,20.747918915234628,67.23701601355233,226.56111229912085,0.297
0.7741682737170211,2.2038378293138083,7.512855983587119,20.807895984371704,67.3535705578891,227.79312186745247,0.298
0.7788919181783878,2.212874628737655,7.524000412242184,20.942312898111993,67.64148909206888,228.19804147358633,0.299
0.7793469358614531,2.224809627292366,7.537074049478915,21.117926804675808,67.89941916179654,229.61822922143492,0.3
0.7866769371128999,2.2376301952839617,7.5392902407199625,21.142465846896382,68.22297028091435,232.25623692292513,0.301
0.7872627451989853,2.2490724061234224,7.542372080870658,21.305681733021867,68.26792854159415,232.47941297388425,0.302
0.7907219615846184,2.251609028639271,7.5554189218702605,21.362522112504173,68.46223636038337,234.55499416038455,0.303
0.7911765932063557,2.2663781686157884,7.556573634333123,21.384121600093415,68.46564666985844,234.87614499586968,0.304
0.7945280062047649,2.286097402408365,7.573523736296516,21.419343331084956,69.0406539584569,235.62118511621603,0.305
0.7961483415900195,2.2922635293926827,7.590540117051959,21.528532571030034,69.1736184560359,236.37059629200454,0.306
0.7975425378026697,2.297098247303039,7.630500344550204,21.544822410780633,69.48905587578527,236.82701177773492,0.307
0.7980496822175923,2.2974749247806114,7.636865004351244,21.64247580179653,69.70287622188569,237.15788130858894,0.308
0.7989862054323846,2.3152028282536574,7.637836889251866,21.647532100265238,69.76037998987728,239.4550566802754,0.309
0.8039742649193105,2.3155587055286544,7.6578816693817835,21.66385193859464,70.25354183651407,239.74539925638942,0.31
0.8059613330436295,2.3259150492002556,7.701198884478764,21.692785752217823,70.3932497658715,241.03887720224594,0.311
0.8165195211219586,2.327227703346985,7.743549437151017,21.814106045429977,70.51672780280889,242.372829466106,0.312
0.8168142000572073,2.334099589373539,7.750523578896931,21.846620520536113,70.60011425463975,243.47426539854598,0.313
0.8174462526621886,2.3432918070487974,7.7875396133238945,21.999657466383663,71.88048437205121,243.84883489645568,0.314
0.8197959563474586,2.343490221014308,7.819078497469035,22.016518054356577,72.35908518566607,243.97248971733103,0.315
0.8208749847378629,2.34350919743662,7.825879469084974,22.192638824386385,73.10223713083994,244.8274857433498,0.316
0.8213374467928984,2.34835268412858,7.836640341832988,22.204371936632377,73.15892853597846,245.0476968681095,0.317
0.8215179510829537,2.351591689658885,7.8450848241263715,22.327552037776314,73.68646142205613,246.22130350282396,0.318
0.8280009129449141,2.3611961319551704,7.854726688440475,22.343280417820676,73.75109695084848,247.31427328714562,0.319
0.8310038099121859,2.380583883542044,7.88112272733529,22.52221832947375,74.73418827842367,247.7853391343382,0.32
0.8311661666229975,2.3808230046388124,7.9546205073689915,22.545479470436256,74.91117476881455,248.07832603745584,0.321
0.8315242083358116,2.385506984662099,7.994079837417036,22.747481088850822,74.99316740299508,249.46145172787425,0.322
0.8343486360146941,2.397697278730975,8.004812291503521,22.85189245174216,75.3017614338008,250.3097273305496,0.323
0.835610452634087,2.404913847991018,8.009511856669471,22.89124118712576,75.47437358478288,250.8990281453086,0.324
0.836465133913969,2.4104781918615688,8.03797799955195,22.97123737481742,75.60712958980181,250.93149029463393,0.325
0.836745714074703,2.4135832581141963,8.082326679198326,22.973044357478223,76.08546242458881,250.98620182397423,0.326
0.8376686109538318,2.4139422873963285,8.096267264056197,22.982061848017175,76.5170786132734,252.117651310349,0.327
0.8378680350444654,2.438703794872491,8.170443148624233,22.990452334742553,76.64932174921628,253.31310879221346,0.328
0.8406744853253744,2.4387682242705666,8.186553386393433,23.0537766804197,76.82833036138732,253.82375719251104,0.329
0.8432247365204981,2.4403484253194043,8.226335642219794,23.16757299721811,76.85867025361273,254.5638659745679,0.33
0.8448851003845151,2.4405693082403475,8.259114890767716,23.607447149047854,77.10466354871625,254.9454069909542,0.331
0.8456576848713737,2.4406804735023178,8.289933867219705,23.740739132884467,77.76708674446645,255.0710557706131,0.332
0.8483784393040626,2.4634975566785577,8.302742034848254,23.8549426372233,77.84022927131439,255.79799532519593,0.333
0.848765121399541,2.4661223904711393,8.307874602486182,23.88732893979517,78.59109028646172,257.8771924161056,0.334
0.8501315029105131,2.4741642031409934,8.32145308430275,24.239154307783313,79.16412358278185,259.208798218616,0.335
0.8505891163141346,2.481901869024627,8.366280022413129,24.301855434313662,79.62236889150473,260.8237964038888,0.336
0.8516346370942155,2.4895716479097474,8.375718844633369,24.337287616095622,80.1447355419703,261.1612625712167,0.337
0.8516888330109125,2.490627513893608,8.385014830124822,24.400369114478053,80.57884474814622,261.1925698276077,0.338
0.8532872532961294,2.4919091976449157,8.416545887356326,24.669301688260518,80.83766958278981,262.0816690776343,0.339
0.8534120608565633,2.5267256792566135,8.435758279383508,24.719494536127478,81.09854407174946,262.80618833820154,0.34
0.8545167872269458,2.5543989491849817,8.462236774577514,24.759152613384583,81.27847710096573,264.0433904238366,0.341
0.854932586309879,2.5897707311674685,8.491151439650492,24.858055914329842,81.48816098922607,264.11151062182375,0.342
0.8599269027047698,2.594539899771057,8.53108230729074,24.891745725043062,81.76322345916716,264.31792983509814,0.343
0.8615897015050782,2.59816498187005,8.53891306078327,24.954679940724017,81.96173491530543,264.7226851156041,0.344
0.8655616521762768,2.6107653991283484,8.55395665293362,25.11477540301037,82.68147441876644,265.1244333703978,0.345
0.8662189692712263,2.624074773667294,8.574554993515992,25.114900728917007,82.8983765820794,265.5586708594399,0.346
0.8691637281606253,2.6404282009156317,8.590644161383015,25.309222260050326,82.92561580033504,266.80061238059085,0.347
0.8709364790013533,2.6450220546698486,8.607049743858664,25.364756160615,82.98079314338396,267.01905599538674,0.348
0.8728120002850017,2.6548891231637164,8.638432298837378,25.375061508709948,83.03897028945302,267.1528381002364,0.349
0.8734233837401816,2.682901978713534,8.658254936137421,25.417262758524267,83.3810002712498,267.29205549463677,0.35
0.8772149535516627,2.684881032441359,8.694000000783197,25.439780301888845,83.45139390819192,267.3300179783047,0.351
0.8830686244401958,2.691930479665369,8.702460379890914,25.754993854817037,83.51379554816458,268.263985190368,0.352
0.8851639516153755,2.6955933874296942,8.703705492785957,25.81378501105369,84.39989580130936,268.517975410225,0.353
0.885758404527984,2.695870874476048,8.735408623964227,25.868027059461465,84.7835251809609,269.94981812575946,0.354
0.8901729631186052,2.7010229553230123,8.737983133042155,26.584435394585736,85.49336233925926,270.7352063690169,0.355
0.8910382357553011,2.705565105563279,8.76123678901464,26.646110676595164,85.56983541701231,271.43262658446946,0.356
0.89158782092598,2.7099571484790426,8.775274022050889,26.698126681148665,85.71438343675497,272.08219589681744,0.357
0.892636842232896,2.711476004009332,8.839149882716159,26.757767875876702,85.7597899751096,272.15768128925043,0.358
0.8931405995098622,2.7159785029291603,8.879064670023967,26.807691103401677,85.76495619446263,273.02578229619405,0.359
0.8969145601263108,2.7271239395288864,8.887554406053544,26.83327947107953,85.8062428893257,274.19636354739293,0.36
0.9011301746975517,2.7373123111137243,8.910419582148478,26.99964950825071,85.94514302545362,275.2804108485627,0.361
0.9021549248389381,2.747372714832249,8.939553371358906,27.028465104005498,85.9853608744812,275.30018508517327,0.362
0.9036132173926996,2.7546079756925144,8.96464845356662,27.119512517434593,86.12669513039323,276.20666504773453,0.363
0.9038329050967014,2.7609304152212277,8.967677127055039,27.134437307390776,87.6224942723805,276.2708841415488,0.364
0.9045079342056643,2.767072880170711,8.977515321192612,27.324926545975295,87.77089412725387,278.721687220724,0.365
0.9072063651874441,2.7749135493437227,9.004065239460171,27.3456701953008,88.37920273488209,278.82313548955176,0.366
0.9086804094116427,2.7833741700858363,9.034654433570738,27.446226636852856,88.39945580518126,279.4972158828239,0.367
0.9113184149671301,2.787220801679373,9.039089370942323,27.457893384327335,88.85312689250406,279.6911378357794,0.368
0.9144838889315572,2.7930145793804715,9.061479134907653,27.580610752920133,88.85614955843073,280.96763676163465,0.369
0.9177029842377074,2.7953654981718508,9.103887083834904,27.760885685591482,89.59050909606837,281.08763644645154,0.37
0.9179928133947226,2.7956317227418728,9.128319605232605,28.058114628802045,89.70326545759238,281.47976035874524,0.371
0.9229205595411338,2.8130812060498873,9.139992803835005,28.083525558704682,89.7776123230371,282.17985692897986,0.372
0.9238541703850165,2.8196383473671727,9.168989911692755,28.100708375286455,90.2285502264616,283.2408805547557,0.373
0.9280665642519509,2.828624877597364,9.169761511198294,28.10268282274958,90.56606278552411,283.3716005883486,0.374
0.929860245711385,2.8429230309311255,9.181727621248474,28.173756338886328,91.30905034596873,283.494959957412,0.375
0.9311894674028443,2.848773798004311,9.199638357745776,28.19724520668973,91.50571002643032,284.08521403397964,0.376
0.9346178113363228,2.856844716715919,9.252772695865895,28.23587173011341,91.98397042913105,285.31594035023556,0.377
0.9347807971831753,2.858465047466592,9.258248311336775,28.35484454016257,92.05184772524927,285.4653041434861,0.378
0.9367536098655507,2.866131002912903,9.284491635675698,28.555740459835263,92.09585089865443,286.9121119166002,0.379
0.9425971670384745,2.8823769304816644,9.335520052453253,28.606566540703813,92.68506112298553,287.6854247174001,0.38
0.9433892759551268,2.9003004863127324,9.344258271241555,28.820324311780627,92.8732308372553,287.7204278219805,0.381
0.943834349597935,2.90603675868567,9.383223224300336,29.00414095335794,92.89356815120561,287.79525206462364,0.382
0.9451387003894206,2.9205227034421286,9.416087684445763,29.022419249985727,93.32327632791907,287.8927337673974,0.383
0.9456766281021642,2.9254003553762247,9.419571025366817,29.078224697595335,93.59880913102779,288.6090242228855,0.384
0.9465792586156259,2.927248252030103,9.478726944911008,29.167593704848223,93.8637709106991,288.80195810722864,0.385
0.9511792816050795,2.9335331452309656,9.526334568524994,29.260256571382406,94.03622493923426,289.4500909281031,0.386
0.952322685018856,2.946308634779718,9.552323192138157,29.345843115761834,94.21490368745415,290.2689001561577,0.387
0.953309262325076,2.951710460209539,9.558781712573118,29.368728954373974,94.25421715424535,290.3183983850018,0.388
0.9549769667790018,2.9600876579732263,9.559893897614318,29.45483800640238,94.30211424787484,290.7315325656958,0.389
0.9557548616482135,2.9604362711055896,9.58614484592261,29.57390094537706,95.10953025761177,291.8207424755423,0.39
0.9566148914768977,2.9609977731374504,9.627636599448605,29.65319899190001,95.11655314491061,291.9156239646498,0.391
0.9583995864269848,2.988420926350241,9.640658916526677,29.81206147886815,95.14974598023828,292.1352055561056,0.392
0.9586228916567874,2.9888316389180023,9.722269373048901,29.873117117730075,95.59654672015886,292.5658402412489,0.393
0.9601453570472297,3.0021382264374936,9.771299306753875,29.90097339286236,95.84910240452173,295.09209512593947,0.394
0.9633026286335218,3.0109195334248864,9.778317227340063,30.010078172927862,95.87726503138029,296.6215403396053,0.395
0.9642938156369927,3.018463877005772,9.814837408028005,30.307821606547588,97.22751078813583,296.91107015450666,0.396
0.9670505073426926,3.021035408045905,9.910309758127235,30.384177546168864,97.25589602800292,297.1555650684265,0.397
0.9684342906797552,3.026595655585944,9.935600738159653,30.439620321451176,97.62959030313885,297.3176224946341,0.398
0.9737243712737969,3.0295763996151153,9.952387674969707,30.471480072996027,97.96293172919745,297.3344295721603,0.399
0.9746302839189742,3.0381712627628543,10.02433275145402,30.485628724897982,98.3097744685527,298.5562840218645,0.4
0.9746648599137846,3.0434166906071383,10.03179602400237,30.60511195471364,98.37050098120424,299.7953949573233,0.401
0.9767552233689665,3.056717019767996,10.034108270844474,30.791884728002238,98.62695864633783,302.14886294465396,0.402
0.9785247736568714,3.0633182459752732,10.046754375986197,30.822588373843374,98.88736550232183,303.3878773155561,0.403
0.9808839251901373,3.065380692334939,10.118169023318705,30.882855027563252,99.14816689037656,304.53034505329157,0.404
0.9841113004163222,3.066712245649037,10.183290082230604,30.938141004249484,99.15557237669356,304.7623107275112,0.405
0.9852663933274588,3.0754069344004433,10.205808740963336,30.978868904915817,99.55517569189628,305.22122256213777,0.406
0.9862840865758069,3.0913927629970046,10.20746872095122,31.086709818036383,100.56456365783818,305.3060494388795,0.407
0.9913244661583324,3.097329095616888,10.264241669153867,31.132066584442516,101.85508740741791,306.1590696004502,0.408
0.9921314530892824,3.1115560574829715,10.277354555265592,31.305186854111184,102.01134904508424,306.83837732564507,0.409
0.9935403530563913,3.113117355013831,10.281898801488124,31.45437661142489,102.40354616540205,306.9326471128553,0.41
0.9955041585922315,3.1181398925524246,10.363742709676039,31.48034912527002,103.35823486944734,308.6210469576935,0.411
0.997455709486965,3.1250778747418133,10.36559376081632,31.559103455737283,103.36291319340133,309.08482409720574,0.412
0.999158469496459,3.141161200133365,10.372053278907474,31.59023260830667,103.38740714210537,310.69338122947437,0.413
0.9992886701139703,3.1413366241057563,10.487056291475062,31.6239455511985,104.08771480090758,312.5821532535078,0.414
1.0004388851302197,3.1443599650786584,10.527580961085906,31.646520922068422,104.42165419271157,312.8847019835328,0.415
1.0033329623910308,3.161035261518035,10.60903937333844,31.72703714521778,104.48549721125275,314.15476630489127,0.416
1.0079435031103228,3.1650970437876103,10.610278321808877,31.780633313917136,104.80661266953977,314.45391035956266,0.417
1.0101690384613562,3.189239934656746,10.662037271118056,31.872171022531166,104.84859155637335,314.6475330361947,0.418
1.0117030063063983,3.210702881204918,10.696314695723553,31.893238809867192,104.87860422912243,314.9182138013023,0.419
1.011930377616821,3.221151430773599,10.702152711828125,31.947497647237633,105.52637856986857,316.8581995598638,0.42
1.0120721543836944,3.2226857033534757,10.703088924380697,31.99043263033617,105.65767360187381,317.0663436376625,0.421
1.012683546630484,3.2307488677188134,10.712744931931214,32.17246114044792,105.79162920276035,317.8817665849263,0.422
1.0139042167524641,3.2360661707512817,10.73600202545442,32.39380284657569,105.83163480176768,317.93894233563674,0.423
1.0142121653041727,3.2421668488408653,10.74746154042996,32.444755395823094,105.93386448224284,318.80402176061875,0.424
1.0167610255795245,3.2736466010178535,10.757487036568346,32.59150465325742,105.97655971135023,319.6133781433286,0.425
1.0173614502214405,3.310558484626712,10.816819252387287,32.69939153624626,106.69605469042618,320.78506556521535,0.426
1.0191493597376902,3.317137243692411,10.818304519753697,32.83607425258173,106.83332057930687,320.87142329462324,0.427
1.0195403121639781,3.3257641444540114,10.867043509722802,32.86404520095841,107.61780887723553,320.9594839527651,0.428
1.0216853509881028,3.334303628296021,10.886329046048665,32.93111002279126,107.68280696599365,322.53696311224155,0.429
1.024481833672614,3.33503521842463,10.899060623114343,33.05736901776911,107.71707383274409,322.9887905254391,0.43
1.0340448602608383,3.370793311008455,10.916496046773908,33.40686913788106,108.04967439405314,323.6906967588919,0.431
1.0349140395338439,3.382859555922325,10.918287158713387,33.41545485475962,108.13647808179563,325.4356255328543,0.432
1.0352360454973744,3.386659496213566,10.918582773102603,33.57450033336696,108.57421846650547,327.11653922939513,0.433
1.035288483137822,3.3957036672399283,10.919873118929736,33.793117542279305,109.11104409664829,327.1637181818444,0.434
1.035631075880182,3.398049230031477,10.92247269975963,33.800821381738,110.1471999144443,327.79143182279785,0.435
1.0385631540290094,3.4051889842667706,10.97001582065612,33.87544516365466,110.17580564921184,328.13030968903706,0.436
1.0418270980577915,3.410721001317602,10.970805307697972,33.9073587569576,110.66694487641062,328.67609869447756,0.437
1.0426962239825235,3.4112230135560595,11.002855886856459,33.973060966633284,111.25603957457214,331.5595289870971,0.438
1.0438504652807798,3.4256753390327663,11.03344851208196,33.99523895027585,111.2724680665765,331.9194784310024,0.439
1.0473477447602864,3.4341591187075453,11.035720160282391,34.08887974222789,112.0272472342894,333.3030556072623,0.44
1.051385994717009,3.4372975859441475,11.04138574992565,34.18590122751347,112.10887438181695,335.8384887340069,0.441
1.0524891169283352,3.44068080353208,11.04477651389827,34.30147218667403,112.42264690310216,336.3532059272012,0.442
1.05288330341701,3.45434674904917,11.07100863723254,34.50088817201129,112.71308173914386,336.398586221791,0.443
1.0562695142928549,3.4659169995394383,11.09731958336991,34.56591618231308,112.91394042288279,336.49310341257683,0.444
1.0591160200791205,3.4790643903597966,11.11675885724752,34.57303548559165,113.80170022673306,338.215722322142,0.445
1.0592154922496155,3.480945407750737,11.172328225465632,34.58814158643174,114.1788219829904,338.75826747504044,0.446
1.0640726061349817,3.4827456951449887,11.189010910396311,34.66166181222242,114.20768212149842,340.80429589611265,0.447
1.0684512124177898,3.5177261440135035,11.20725681408652,34.67712515218349,114.21473600135725,342.19401520881166,0.448
1.0693314926097826,3.522356282219325,11.2203664133124,34.75948798594378,114.50105946127528,342.3683794248941,0.449
1.0721495359064692,3.5572055432398377,11.269826029746849,35.01789865964617,114.70773344889464,342.7224746754222,0.45
1.0742838855906978,3.561297128358413,11.294804752807384,35.04618163396417,114.76034978041851,343.96859353632743,0.451
1.075751599024941,3.5726170297559454,11.300290497389296,35.58948494607145,115.1266638097619,344.7552837495299,0.452
1.0762275183255885,3.5750714075024668,11.368219564798991,35.667978540657145,115.13229901734942,346.9239387631919,0.453
1.076487622614327,3.580390488858066,11.369653770171253,35.7144781309662,115.19512077712173,346.97813778990655,0.454
1.0768002135355383,3.5816175467949933,11.374374466098999,35.71664634916582,115.53925684941491,347.0347101904756,0.455
1.0775618120532506,3.61366312806523,11.57960365830189,36.00438618513337,115.95594634929549,347.3895909525907,0.456
1.0791801598839073,3.6194387869517484,11.586253044066735,36.0598867172797,116.74212002732548,349.41124269239776,0.457
1.0836003698507355,3.621446987928221,11.616264078196068,36.07444076797358,116.94465181368531,349.60947117316493,0.458
1.0849665667683484,3.626348560967311,11.62534699845669,36.324666632942204,117.0675467578992,351.32779427449805,0.459
1.0857533334711764,3.6632039143336685,11.625384808065435,36.397782115833046,118.6736875616275,352.66464530441897,0.46
1.0862241920544515,3.6729068301887113,11.716079496235865,36.40792173846132,118.94871299343404,353.74594236844445,0.461
1.090058714121067,3.676159326310098,11.731160349834875,36.49513970011456,119.24079544249562,355.3861655575328,0.462
1.0925351895851945,3.681962892541724,11.747223565444672,36.69686823673517,119.3166134352663,356.05834934397905,0.463
1.093554296494633,3.6916780139674783,11.792775544865107,37.097282254190205,119.44617306583862,357.7468870787479,0.464
1.093664592018602,3.705167927040245,11.8006841316239,37.1618237510141,119.6607359347058,359.27194010918976,0.465
1.1058366674623135,3.7229363637905393,11.803021019117553,37.1670179686792,119.9876545840479,362.16909402671826,0.466
1.1069675399766077,3.7596187789902036,11.813280322829083,37.366726222010975,120.22327147686126,362.8395181736386,0.467
1.109823755723738,3.761531866814802,11.88519140048002,37.539484648204066,120.32713432452488,363.46704038575405,0.468
1.1203082340549844,3.7658239938721656,11.912222392681016,37.56257575790969,120.73314105565731,364.33616880142654,0.469
1.1215655819502874,3.777304380539343,11.917455487336102,37.64623834225423,121.09074724410293,364.4666477666381,0.47
1.1234574807275761,3.7829860105038247,11.9432370389592,37.71480890282366,121.61651428206801,365.57344435622514,0.471
1.1235580094025932,3.821706874442617,11.977164606755522,37.817168651698864,122.00529743421964,365.8949279733528,0.472
1.1237188629123716,3.821740638770474,12.067998495593756,37.83671752582508,122.04515240383846,366.15951667606964,0.473
1.1265320719269467,3.8396088512687423,12.073089040911524,37.85749080123288,122.33271022094924,370.11874957833373,0.474
1.130241795553489,3.850957136397095,12.083033501781754,37.85911039698248,122.7667950123254,371.27788171409486,0.475
1.1330173106878592,3.8513811392437494,12.097478391712013,38.372103435121986,123.0108486681066,371.36799825073365,0.476
1.1394308151689192,3.856336786103537,12.098556439363296,38.41283972506728,123.52457276055281,371.38927976278325,0.477
1.1417401716559747,3.864006166894382,12.125567194769372,38.63336106370422,123.54902038806493,371.7777501257977,0.478
1.1462592793025201,3.9030968331203186,12.134171972793732,38.63587516398018,123.91976667317222,372.5616977827975,0.479
1.146270134604317,3.924775837154479,12.199299943017309,38.82832880829904,124.42032630942334,374.40621954658275,0.48
1.1471367406166348,3.931973803761272,12.225202770364737,39.07083013567947,124.71711093390401,375.70693015963184,0.481
1.148171239048748,3.9382398131448055,12.230047934249576,39.26911439566014,125.13494576313487,376.1266711791321,0.482
1.1494182773175905,3.965442434374424,12.265885370006231,39.342239767396336,125.34343532942559,376.54847357608895,0.483
1.1499925496335268,3.980410003025945,12.329848365944999,39.36512799908619,125.38914946129896,376.859752463195,0.484
1.150745419409803,3.99129907560742,12.399029129634059,39.500787858122926,125.51893478616859,379.7772765749531,0.485
1.1516025639462528,3.99372628348508,12.420421338440228,39.69048928127824,125.81731618700132,380.98834117089666,0.486
1.1562911213812426,4.002180346191019,12.433384551526414,40.02855181812118,126.10603969008552,383.30339418914843,0.487
1.1572395766212642,4.002832623071756,12.453376965595195,40.51989845297454,126.19548208043342,384.4169522136907,0.488
1.158340236005705,4.009829573744524,12.507024221810905,40.56121451553591,126.45525589863804,385.45171574791266,0.489
1.1612996449235995,4.028908946886366,12.526781614202527,40.60300085936003,126.54537647145686,385.55839442537024,0.49
1.1643844955065052,4.031970857655832,12.53764013612752,40.658730805885284,126.85533358083481,386.32892792746685,0.491
1.166521293115701,4.052046006005318,12.608678484592385,40.87762815919183,127.2904296792773,386.4970747010916,0.492
1.1698023463608322,4.053062797718345,12.63471833727242,41.052071100382214,127.31228608971236,386.8645733774066,0.493
1.1754436007316347,4.066399429938742,12.881483858960031,41.059781111601765,128.00049235788103,386.9858163398065,0.494
1.1758979608238502,4.06895729457618,12.958375404126919,41.21204043720182,128.46342723552667,388.1129632455371,0.495
1.1765388473811391,4.072525933231878,12.96382202874198,41.222537752351386,129.2220796505469,388.8316541703198,0.496
1.178271323145867,4.076317556925811,13.057965027466514,41.26182566112059,129.61885071841385,390.56886829185726,0.497
1.1801117867792392,4.076772438117682,13.083188414030076,41.29563767457665,129.79337898159903,392.32394925953264,0.498
1.1812048190900755,4.086924905834857,13.13410201422847,41.41275850179935,130.07136127080227,393.5122029000941,0.499
1.1823721073228928,4.089822026283683,13.136612585467129,41.44680251620353,130.1350868615118,395.2317225095779,0.5
1.1824236991430341,4.127963051118027,13.141785696483502,41.51761523889028,130.58301853790422,396.9777030319473,0.501
1.1848922144531953,4.1629287669096815,13.15949061449926,41.527674157517616,130.66668111114876,397.72587075854085,0.502
1.186317565956588,4.1669108506363575,13.245218612646779,41.541789392633746,130.72320941920074,397.91245718073634,0.503
1.1894703281633703,4.173991840107322,13.288098801193472,41.58676397308076,130.93076601330702,399.54148746362984,0.504
1.1899216052316082,4.185542494459237,13.321934275029367,41.77929244889001,131.40719338531616,399.780269500973,0.505
1.1954783196847591,4.192800027238073,13.38828699848626,41.865255123182344,132.54978055801476,400.2752130684628,0.506
1.198451047903705,4.198985292796234,13.401175065439586,42.0346463276392,132.78211413873152,403.53868869229353,0.507
1.1994059954642307,4.202583950591845,13.505709810683939,42.26113685396338,132.8984700912556,403.6410502363563,0.508
1.19954322034102,4.205336340910341,13.544271389016332,42.26626427464244,133.08928144708483,404.88993412754064,0.509
1.199783772938891,4.228064840750169,13.561201845924964,42.346001489239505,133.16322218267132,411.0336890460346,0.51
1.2016072893397869,4.244054523628567,13.660371785593822,42.38174048935576,133.34659644730468,411.3157830052005,0.511
1.2022424971799117,4.24747247587492,13.755149962569451,42.42365116236633,133.43093831944643,411.42286745503293,0.512
1.203333941789849,4.2550181290801055,13.766675344495422,42.6149040657254,133.83458089954925,411.6498699660463,0.513
1.2097058028896603,4.297386950409655,13.801861494036647,42.6181469210442,133.94146140295604,413.12126842310107,0.514
1.2179495376011884,4.303935976343875,13.820298289334495,42.72255676122677,134.59560955420596,413.4555616155867,0.515
1.2184485311789497,4.311906326001811,13.836190837740855,42.76930137565127,134.98932675036048,413.4862675600226,0.516
1.2185507494507173,4.342757365866816,13.867878011562313,42.79045162681905,135.0824418779568,415.75484694211855,0.517
1.2192955373931744,4.3480634538266205,13.907686446821543,42.9904614402172,135.2860087694027,415.8006884032284,0.518
1.2216919281915888,4.361067900527086,13.936361939275486,43.03974136695697,135.29995350700847,415.90276760381465,0.519
1.224216762653014,4.395096999747845,13.939341797595018,43.06588159952212,136.1089716737025,416.0166105898643,0.52
1.2244205698724644,4.395210169428286,13.965555238061903,43.09861578509989,136.2408375705882,416.5457432415196,0.521
1.2254245572129614,4.395540509528421,13.981832559342708,43.200101018908356,136.94713292388238,418.00454955667817,0.522
1.2315583284606058,4.40223374153782,14.128854052238497,43.20035969449275,137.19517732368513,418.1162622982962,0.523
1.232129088172784,4.427189301423226,14.14101722921316,43.26926158888031,137.3105881267631,419.14563759694,0.524
1.2350088812011006,4.431789523266885,14.153271764704028,43.3317022561938,137.52661859413718,419.3464581049653,0.525
1.236772810689224,4.435541094043424,14.16047683701905,43.33358808286016,137.56305451915313,420.9927131055066,0.526
1.2375184819886713,4.443528359823373,14.182729540589664,43.55295835628768,138.19599388644966,422.1372927585224,0.527
1.2415039075112562,4.466515717276475,14.209127141174024,43.85626497318779,138.2242029596248,422.21017391678663,0.528
1.241563755019726,4.470871853046336,14.266950115544208,43.961645676432425,138.2430927514417,422.87395482087356,0.529
1.2420963902377185,4.479316418912801,14.281248989609612,44.03657660479323,139.02412435144632,423.875919996496,0.53
1.24731641662498,4.4824200319257965,14.321436163959307,44.065802468131096,139.48423705889073,427.2214556757466,0.531
1.2530726128961582,4.492329922943179,14.36947381054205,44.26158533669122,139.6869796104082,428.53829278662437,0.532
1.2532823593591886,4.495452192379506,14.402467919694487,44.26275309817029,139.95175055984558,429.07378713486804,0.533
1.253726477548286,4.528399725508435,14.417750414111122,44.34153928271167,140.0226714388877,429.2454816550763,0.534
1.2553009166444569,4.5350730333885885,14.419450639236633,44.52097227973774,141.33820965236623,430.819997055811,0.535
1.2620101454574348,4.536686979839107,14.428014159728793,44.52140947617737,142.15336471724197,432.17496346292455,0.536
1.2642202924939578,4.569497700675407,14.492972750039945,44.57169581344705,142.19435408583624,432.6021393793635,0.537
1.264798151430571,4.572496866404428,14.500750539782793,44.70775289087561,142.90311769338675,435.6640101108637,0.538
1.271293136859913,4.583182034121736,14.599450061517596,44.806358744684836,143.62151413011316,435.8064131145848,0.539
1.2722651364661437,4.609680742038898,14.656095093695765,44.872740909815896,144.35208902319826,436.97099265628833,0.54
1.2729635538926714,4.617878821972253,14.678899926258268,44.946475823055906,144.52064503004627,444.5186212213756,0.541
1.278578350864291,4.66255569145705,14.680652616903068,45.2582917057921,144.56302624531943,446.42184324791134,0.542
1.2805554890496322,4.680862861118846,14.748757142878445,45.346808430315555,144.79698699902661,448.407496427805,0.543
1.2811234685366006,4.682841985898158,14.841091430742498,45.42711104175044,145.07713905601986,450.3905312343884,0.544
1.2826589431869948,4.685116763684169,14.877686808361256,45.53115586414463,145.18559980434762,452.42152949473905,0.545
1.2829193307925597,4.700803923909627,14.974296773393887,45.5885669969259,145.4004196554005,452.82621848086075,0.546
1.2867839616572412,4.725895720405454,15.004998129870467,45.66624568212255,146.39858178936106,454.6572812389664,0.547
1.2920998213481156,4.738899764630781,15.08827145932286,45.71346621983169,146.40821729868432,457.11020939966653,0.548
1.294069773510945,4.740637013639781,15.148816506764545,45.739989964632876,146.46238503598497,457.23303867315815,0.549
1.2957508270216413,4.740659875244021,15.204862398541199,45.82771783730096,146.60540143380481,457.3687205227742,0.55
1.2999683670689977,4.760589155067002,15.247447812917786,45.96621767229196,146.61981629339937,458.2525066323706,0.551
1.300694066640848,4.769646522936635,15.351111973328763,46.070921842608335,146.79567572526352,459.67885579895625,0.552
1.3022655562731131,4.773429109687192,15.378374684467765,46.095528418774755,147.19253092328603,462.48272591663647,0.553
1.3046000273687985,4.78668680346582,15.385617231221099,46.407665952723136,148.1788303943642,465.53828137043337,0.554
1.3060186054474698,4.811287785769369,15.404785933271219,46.59403949339422,148.3244457300952,466.60263984881965,0.555
1.3103655574921675,4.817235324276491,15.415025066129854,46.60950705063905,149.0790989341879,466.80618955090296,0.556
1.310956541103122,4.829140179456919,15.426040942223716,46.631618670186576,149.92011071673636,467.47652442208937,0.557
1.3113902452584671,4.838178576227976,15.428501127712103,46.677730497634506,150.4721703057811,472.30141443216314,0.558
1.3138918285998105,4.842771523990589,15.478718634465691,46.726220898745936,152.5954213693995,474.9859933933451,0.559
1.3168390888137669,4.8577171244804,15.48532217292102,46.807511850582664,152.72217827877745,475.1131031091417,0.56
1.322203480855727,4.869267153204904,15.629178521239133,46.94440792586312,152.80633325841126,476.5260741036982,0.561
1.341840410342034,4.877122339862762,15.656022256368459,47.06099362333577,153.19922066472228,480.3800491425123,0.562
1.342954585224301,4.880465305808629,15.661843198189443,47.09218832053187,153.4176980934161,481.29674021536545,0.563
1.3509031255808492,4.895281974269395,15.691875365836799,47.09784728232281,153.58736251478325,484.83747208528837,0.564
1.3554915899774829,4.904373577926739,15.703955887573647,47.20014319285566,154.3521808757773,485.6666813621907,0.565
1.3576613617034285,4.950960537259427,15.757207661639967,47.20883052826749,154.39940020475885,487.57272952990354,0.566
1.3580175182224616,4.95846577261337,15.826302359219902,47.21959268858829,155.5362902716291,487.66208938933437,0.567
1.3650579192464942,4.975947387705859,15.851102392248709,47.49755673112624,155.6690315132521,488.10134891488707,0.568
1.3679793177013058,4.993779091318124,15.860270430032756,47.681943219277926,156.1586594359805,489.60526128316957,0.569
1.3760042484149,4.994626504153847,15.865256457022234,47.706733468339735,156.22363262283676,490.70371467619475,0.57
1.3770821276204823,5.000992720331208,15.90226428421587,47.91575697832168,156.77789195466224,491.24194939107167,0.571
1.3821196063512144,5.04077030568013,15.928344097221594,47.93772486554553,156.86906760767107,495.7130456159527,0.572
1.3828545934245593,5.0606965334256335,15.940491697231444,47.97826424768704,157.1114657287818,496.8063735009088,0.573
1.3837029575364754,5.064594828726849,15.95157106439283,48.030177429186566,158.41814243015213,497.72807745592434,0.574
1.3903736845152181,5.068767722489915,15.991677886577905,48.08464955264458,158.59422353072836,500.6961201545351,0.575
1.3957126073108366,5.073661829679215,16.025176773687793,48.293513895931504,159.04140296266,502.8169683127255,0.576
1.4031363045534606,5.077340795033753,16.12832275956793,48.369469331286226,159.47511127574055,503.51044964011874,0.577
1.4077515341238662,5.086037591984683,16.134430336834313,48.37256915238349,159.87656342788776,506.7980518630022,0.578
1.411218515826578,5.09114546951239,16.14700722425277,48.640862533529265,160.04155290820174,507.3709736293647,0.579
1.4136711572086886,5.095937491516363,16.153438480306267,49.12526257652861,160.60288159128646,507.7605937390868,0.58
1.4142078856209779,5.0970202982339226,16.1832711432241,49.31376071258533,161.38640502955147,511.3116145416807,0.581
1.4191579053460601,5.120337545825892,16.205032074970315,49.45633043546099,161.65961868873688,512.3064516239143,0.582
1.420128914295847,5.151254274993303,16.289897064899243,49.478221888662354,162.15428279737745,512.6739568123435,0.583
1.4246586283718603,5.178203379638308,16.311891238181243,49.482775356298475,162.39599120388604,514.2247768610832,0.584
1.4293072567375131,5.181646726911914,16.32034790973182,49.66721752554363,162.40865458242862,514.7414014031983,0.585
1.4328520901562976,5.192701910502156,16.348009721809465,50.005286081687885,163.00132655945694,515.2929307851867,0.586
1.4340677236462172,5.199515420957251,16.44345842836828,50.289319652570484,163.57241445760556,516.0595248206425,0.587
1.4386294085233229,5.208906642588004,16.547737408723584,50.32007886808208,163.96450773938898,518.2785744664261,0.588
1.442294160497117,5.213018045256521,16.563152257273778,50.381331243961654,164.84302785520836,519.4334720349068,0.589
1.443270220572245,5.213923591631318,16.58544015482878,50.780895659251115,165.97795296755623,520.007692541959,0.59
1.4456161362270192,5.252443640272371,16.679913302555452,51.10476752008235,168.21904731400068,520.3734380944347,0.591
1.4461677683038123,5.273306066771467,16.76413711104658,51.196968771386594,168.75720380707475,520.5907315672232,0.592
1.4481763041949762,5.293641357091076,16.836745125206605,51.25676312050345,169.1954846029346,520.9908394291024,0.593
1.4488602013472445,5.297722836555307,16.871916691479615,51.4366773782208,171.37785624226575,521.2929600190059,0.594
1.4548908926472732,5.3374454129840325,16.950491755127146,51.71362579737873,171.74944779483246,522.0533584451831,0.595
1.4573027947422517,5.34698455663686,16.98979499546158,51.845266454616855,172.1609472627462,525.6665942137042,0.596
1.4573558770246888,5.3494253890403884,17.108427234479972,51.990052850583254,172.23872281570797,527.5722127597413,0.597
1.4576088415251047,5.3584869440304095,17.139782672193345,52.182204412551755,172.83709674571173,528.4457067949262,0.598
1.463519405059802,5.358551873480073,17.219247661249536,52.41288186814059,174.79839356860518,528.8215370717924,0.599
1.4676029731820468,5.398097205029888,17.22348749535586,52.70650538450332,175.42275513070058,529.888170755506,0.6
1.4714936607121463,5.415231483045672,17.22623815657312,52.82011724024706,175.56408227309385,531.3548737585191,0.601
1.4737489094698137,5.422094018403723,17.230212285212847,52.892746217207026,175.67961197022254,531.7575776979372,0.602
1.4768116077762619,5.440870911319847,17.24922584450697,53.39767843936805,177.5023081769198,532.8639710405439,0.603
1.4780252186803837,5.445731883545069,17.26160406807389,53.55755811575689,177.73047640375282,534.0986166112667,0.604
1.478181810370507,5.463939015650031,17.31030657439354,53.751537797853636,177.96397271519822,536.8522301469513,0.605
1.4789991839622347,5.486310557096649,17.348758409940647,53.85190319852147,178.155967830904,536.988421298794,0.606
1.4848827765521684,5.5188915795307265,17.367184006493787,53.94047751335328,178.6505439340866,537.4490636962431,0.607
1.4933566495823665,5.577125568573082,17.395839140447226,54.05202221622924,178.8883801243635,540.4835648957192,0.608
1.4954738245951278,5.659194289758494,17.40666704727183,54.096201633824194,179.2588873635144,541.1760922677618,0.609
1.4958596027350983,5.6645326012074895,17.438247740568556,54.21471285244327,179.37051115776575,545.8557831767287,0.61
1.4971955297109767,5.670224092854082,17.53656352728401,54.35059703118692,179.42326407996012,548.465679622267,0.611
1.5013546338645885,5.681073804030498,17.552537930312912,54.55894526445868,179.6996732020634,548.8008076982416,0.612
1.5111646449781855,5.687082678207729,17.644095645117613,54.61635838299681,179.97092595407813,549.0458692093159,0.613
1.523716616904688,5.687832992898772,17.645501815598216,54.80196446086847,180.71161284476514,549.9261068355498,0.614
1.525713872544715,5.7005765681341884,17.83982012950813,55.111100320650806,180.81137807396865,551.5621183849468,0.615
1.5373591474412898,5.734888198136137,17.847568952157996,55.16795210688369,181.0044249645535,551.95555051184,0.616
1.5391058678434422,5.7412103549842355,17.85617606730372,55.25336748216547,181.29859400750297,555.6698660966974,0.617
1.5421620138309062,5.76836045616383,17.860304532219747,55.25769407584312,181.4879055547987,555.8164858723115,0.618
1.5431767855008136,5.801135299980784,17.8689853226811,55.26017262648802,182.03288420638927,556.327423116339,0.619
1.5432623557321805,5.807569558965007,17.90573940057108,55.30282686767018,183.37382342131332,556.5445764537378,0.62
1.550247571746995,5.844298381482782,17.90868350430446,55.65091622118352,184.35841889702277,556.6898931619806,0.621
1.5511163985473513,5.854858689919246,17.96401685974836,55.66974388882089,184.3721075511168,559.2597170302588,0.622
1.5518765377968267,5.866086498836003,17.98670544339591,55.67232975669811,185.2267521525677,559.4379999955308,0.623
1.5560297899897784,5.912791820067549,18.014453048797012,55.965443507845826,185.3583127169412,560.4038369782692,0.624
1.5567166438795061,5.974923849915206,18.043410130993635,56.068509015869076,185.40890759482087,563.1639459277719,0.625
1.5644430979076445,6.041352842431205,18.116434791763634,56.219273447001534,185.5370695081621,563.9557122812575,0.626
1.5683430894208354,6.046339387875628,18.162205152074584,56.226471929060885,185.69557825757192,566.1145391277462,0.627
1.5750031093411732,6.067171452526059,18.186907643401625,56.42820969438212,186.25601519950948,568.4156813106073,0.628
1.5760575239075616,6.070395636689916,18.193364531442313,56.749254923329666,186.38892681541114,574.9161526576946,0.629
1.597994319928886,6.080237725110268,18.326240168397444,56.8279182961722,186.48555001974944,575.0762253762512,0.63
1.5984505853055915,6.1149905711308365,18.37805322266292,57.309578372484644,186.60498556504135,580.0821254453971,0.631
1.6003880739444734,6.118823623672429,18.396209681278403,57.51434403431191,186.87422179530125,580.0951747193603,0.632
1.6011928429354256,6.148989866390772,18.545369461018797,57.651581323949635,187.82309428384318,580.4901211271423,0.633
1.6047472577677566,6.151700423328428,18.571727533084296,57.86649405317226,188.2434348799637,584.2147549323022,0.634
1.6160617249182023,6.157297163587921,18.572796836237046,57.881869359570736,188.54131997692693,585.4327958015712,0.635
1.616880317617683,6.175231670289161,18.71073538538335,58.0575733954626,189.67247249477208,590.6127744872988,0.636
1.6203128189124016,6.190399063424247,18.752771757736877,58.31028966771988,190.30036003032697,591.2077901709141,0.637
1.6292723908288695,6.201126319968226,18.761321266460644,58.31153739509316,190.5574993497286,592.3552815575606,0.638
1.6338386515306356,6.217014284444725,18.76389250551685,58.32198668739732,190.67335942046034,593.333882625423,0.639
1.639894430759491,6.220710592366931,18.768890343144015,58.44584938824981,190.75825653890348,593.349414200414,0.64
1.6429332443878795,6.260160425393343,18.98368184716019,58.68672234151599,190.9258708900172,597.0896185379084,0.641
1.647199923023264,6.2688796274757195,19.01916482562814,59.014071098193426,191.59520860458224,599.695516122006,0.642
1.651670415309423,6.27209731835481,19.022687463131913,59.04233058149543,192.63928257894196,600.914175565942,0.643
1.6519085225251717,6.29079850026151,19.165497825234553,59.29943039064209,193.1191371404207,601.8564259910788,0.644
1.6546202846239202,6.300215653712285,19.23621267289784,59.39389878630004,193.60760269845161,602.7474634884311,0.645
1.666718534782529,6.307887641923246,19.256690660758473,59.4232973104347,194.3584116259697,604.4891471259739,0.646
1.6731502177364297,6.317751257972106,19.287051812767956,59.4246135541061,194.78273726057168,604.9118175108434,0.647
1.6877146677850203,6.354433748555907,19.346514704020045,59.60607308775079,195.41839781719494,606.6482159922201,0.648
1.6884753724340227,6.356539096641513,19.375360705370056,59.871047805270614,195.4252936971987,608.3351037446149,0.649
1.6924844848165859,6.385270512866067,19.401717964720458,59.931619309922056,195.82497661702408,608.8735408145033,0.65
1.695721560344138,6.403841938390152,19.420437797196065,60.13132967635055,197.31221484760408,609.145523262228,0.651
1.696400451126736,6.40784889785899,19.494296266430087,60.19984148915036,197.86661575842862,613.8051401209083,0.652
1.706327534675102,6.409837232603319,19.496937784439456,60.347176767274654,197.89566881487193,618.7688223419947,0.653
1.711229835980086,6.423778715204034,19.567228351773664,60.43565454962014,198.17294170930222,621.5730882389196,0.654
1.7184544955938785,6.465940140974655,19.627650693423682,60.77693162060037,198.1770484413775,622.1201370391616,0.655
1.7190231401668372,6.467196666493051,19.641257168261795,61.24457714185537,198.53263050537097,622.7417367098908,0.656
1.7192642965633789,6.4726318261040525,19.64506840657928,61.28206386919145,200.652085021394,623.0016827274707,0.657
1.7224182787121247,6.496714761553106,19.73028046068286,61.35662260980294,201.230315421864,625.5138026381994,0.658
1.7345769693422948,6.526313280686249,19.76862701909513,61.41550260797932,201.3068454331891,629.8898348816906,0.659
1.7380649636134322,6.529075293046291,19.857727296071623,61.57801983030596,201.92809633875288,630.3892345573673,0.66
1.7405662944018974,6.542139170191185,19.97750287460137,61.6851729266606,202.43017385718582,632.5534849405901,0.661
1.7436788249127688,6.544655536137128,19.998216127262392,61.703194840318716,202.5687689215354,635.4290113822058,0.662
1.7514200625326442,6.560538092188947,20.456936125156563,61.762943614860575,202.71330452884243,638.2381842153079,0.663
1.7718071196972607,6.572701616386677,20.50757731153897,61.816681794202296,204.75062149012777,640.2305503576116,0.664
1.773967415667792,6.5732895718775435,20.550607945873992,61.87694738932428,204.8399194572219,640.5781783725668,0.665
1.7845441705057237,6.574301279735467,20.5617583183935,62.132556875127605,205.28532435462705,643.4243650784315,0.666
1.7951200872318005,6.614919936641779,20.69520938196685,62.76262752595051,205.4072502747264,648.4164533962713,0.667
1.802264302669534,6.627596305349649,20.887508901393172,62.879939164848324,205.77927647135587,651.1287629702556,0.668
1.8106806554269255,6.672986292987867,20.9131498105007,62.89536095653893,205.83194517806888,651.572246323607,0.669
1.8174364531063185,6.673159665823611,20.941514545774602,63.13737300990639,207.08138567475604,653.4374189433832,0.67
1.821759604219681,6.674990781923403,20.95440365400621,63.680927910996445,208.71164392442432,653.4424820856325,0.671
1.827873444070772,6.675562273326612,21.089889280805846,63.88832388511787,210.11379455223434,653.5365558740417,0.672
1.8334217240057293,6.684295629745394,21.153326688977238,64.32409164174982,210.589118474517,655.007432677606,0.673
1.8351471470572567,6.693165369036676,21.3721906038096,64.97719817309977,211.5049699566791,655.6346884271851,0.674
1.8389412797677083,6.717454547983189,21.40993510490776,65.01945389932656,213.0831430352212,657.0671695853372,0.675
1.8438045352276262,6.732582115417735,21.413807589644076,65.3523511889816,214.17734141754678,657.3288629781058,0.676
1.8447687091150557,6.735751894018484,21.626119607643354,65.37731002516672,214.8548741816597,658.4002145036725,0.677
1.85722851332439,6.792699048477642,21.687084824485932,65.39656115425342,215.58185143347256,661.0551234085353,0.678
1.8581475273044765,6.86977390652962,21.843253006938692,65.4285035547193,215.94907251842204,661.9862357869993,0.679
1.8643820443591732,6.873271846759729,21.888862049395147,65.48188547709321,217.00648476264865,663.1832970675725,0.68
1.8689337836680997,6.896153678647126,21.91734432875985,66.10671751784105,218.0465449900779,664.3381215452952,0.681
1.869206277084219,6.9566938928995485,22.13489693517364,66.13371953970058,218.59647035952514,665.5736006625708,0.682
1.8696328467999221,6.987204928625662,22.14939020036286,66.51189585579401,218.71652127395564,666.1812649347755,0.683
1.8723867096554174,6.989733502490664,22.14953856205002,66.79488439230738,219.46663813931522,666.4544611464769,0.684
1.8771605934985494,7.005171952330014,22.247903899181466,66.91162675905501,219.51141538123272,666.8156229966933,0.685
1.8927276282343095,7.010240889663189,22.292633581006037,67.05935446049152,219.66429749992946,673.2419192393426,0.686
1.8982277981479836,7.0397750582184875,22.32093838784767,67.23035711230438,220.9284937959975,674.9436220463683,0.687
1.89853278643324,7.046588577352437,22.436529503032673,67.30451023171624,221.28514474089891,676.2882921534817,0.688
1.9002806539312949,7.0599998455645565,22.578728837631505,67.46484447653515,221.4378516211899,676.353797035461,0.689
1.9099867886126995,7.07176579669205,22.59235022182935,67.68331484842486,221.50742893623718,679.0323310525519,0.69
1.9124104652725624,7.074993371886856,22.59878796922642,67.71469523845832,222.99810654985865,681.7425330296973,0.691
1.9233608462043055,7.148611205435209,22.626018670655075,68.11353351149255,224.5216586387655,684.691742205289,0.692
1.9245006605604238,7.1992844418025275,22.743023841461685,68.26513737305424,225.88949742233683,686.2544181872553,0.693
1.9254272531385506,7.216111476032585,22.871470554202883,68.46021581852564,226.02788424563653,688.0756148293817,0.694
1.929195961148467,7.2189012175446585,22.900867369931866,68.59574253946784,226.56054998420765,689.4928969411328,0.695
1.9447080752510157,7.267505768960753,22.93978982959468,68.60232530689159,230.29812141904256,693.5290576205122,0.696
1.9459324079251248,7.3041545643735315,22.966016769898122,69.03711737914412,231.3088565342263,694.2937272986929,0.697
1.9481882060347726,7.357461500093915,23.008296155265406,69.12323716611893,231.63112264867704,698.2689751059902,0.698
1.9590884510531836,7.364552031051014,23.065040988862556,69.69976517800202,231.75977895912072,702.5248542134523,0.699
1.963092534359467,7.370347887137305,23.08452628838059,69.70126674067016,232.03762560107663,714.7523189960743,0.7
1.9658550973958513,7.38123960570473,23.125004846026606,69.82231229937742,232.25538470676196,716.4323796925656,0.701
1.9666941949975432,7.460631002723894,23.16897510111962,69.82566769922204,233.2426311864637,717.6213032530361,0.702
1.969390521534272,7.464803190329193,23.25449420199052,69.90480779005073,234.55451324951946,723.0931573112185,0.703
1.9727324795216548,7.473897937650635,23.262989244008633,70.30842009101332,234.87564905132638,724.492232736771,0.704
1.9735691874940873,7.501793074631391,23.28442065751216,70.39089105974422,235.15268600793397,725.6122572488447,0.705
1.987887451401972,7.522495774913668,24.073549507249304,70.57777646017604,235.17855485386895,730.629271098871,0.706
1.9979505872405494,7.552283631320469,24.088022417695733,70.59901799197996,236.30939048197135,730.722432687718,0.707
2.0140319023165576,7.5662072396507725,24.12578958876511,70.5992696429259,237.15744368876287,731.6063510617923,0.708
2.018052630652217,7.639860637401421,24.222895009848255,70.88777860710678,237.3544896384902,732.8194205689524,0.709
2.021713163177125,7.687711492983237,24.307038705644846,71.84858084513847,237.80174488395576,734.9327806077889,0.71
2.0318624206836584,7.726139677699369,24.378832002360298,71.98631468156826,238.41896445006745,743.5739933552313,0.711
2.036717031342501,7.754198313987148,24.383428496076444,72.80582079830079,238.77417456945133,745.5008302347006,0.712
2.044272699412391,7.754750135810026,24.409701022598803,72.94759260813325,240.4661181567076,751.3209241277019,0.713
2.0606238604152423,7.763791760364779,24.419338199842056,73.02156328356676,241.91478480589655,753.0968573426436,0.714
2.0902411781298893,7.771503052446304,24.508917964392577,73.10030944127858,243.35414064058068,754.132256538762,0.715
2.102009508937621,7.813173300613494,24.60709298562438,73.24397375935435,243.7313865241619,754.7239952193416,0.716
2.1035058806167135,7.814855306938454,24.670289533202205,73.36817041033083,243.84820902706264,756.6891503112595,0.717
2.132181958423531,7.815660678005432,24.72053409261035,73.60743446685392,244.2411977738479,757.4106791280475,0.718
2.134616614896344,7.818814694587813,24.882954508576237,73.76266338812353,244.59119246634182,759.5041101005407,0.719
2.135241578303014,7.835608770923796,25.081413047397227,74.46426506517751,244.8561293064672,766.775118981715,0.72
2.141396682125651,7.843570772133578,25.089499413683694,74.73232765215076,245.0470344360167,774.5715840689951,0.721
2.151240497266249,7.851720825813348,25.13374357620441,74.7535701131395,246.220742680397,779.6264064284472,0.722
2.1514510343282396,7.860391968605334,25.183634967395275,74.97283450971199,246.78018329262298,779.9346330265686,0.723
2.164939962581087,7.871640835237839,25.190136872344674,74.99049374074714,246.97980601804787,781.7972923081088,0.724
2.18006427006243,7.878016893797481,25.21238791306845,75.11347113366327,247.16268756680094,782.8695029632472,0.725
2.199284239201844,7.880640600234118,25.229188405545482,76.8248719010187,247.58069225655018,784.8993532261089,0.726
2.203885951781085,7.88468129440156,25.29810544457607,76.90555104338917,249.19675841328197,789.8856353460307,0.727
2.2085731268963054,7.964999820247119,25.359460130701695,77.05285451674686,249.84930751621243,793.9769588434964,0.728
2.211195592472757,7.979030055571182,25.387310150309958,77.09995640592133,250.89825464470582,796.1165744473141,0.729
2.2129731652415114,8.10340367172991,25.39041391801633,77.51374013843196,251.10504014266735,798.7121696765616,0.73
2.225416017711408,8.14761317729401,25.412571125819724,77.83754015832527,253.31237630160615,803.5710419090673,0.731
2.2362580892881323,8.181163039236255,25.5763337413621,77.8818772195634,254.94447152158023,805.383266620591,0.732
2.246204930035883,8.204881261698384,25.747200787966694,78.42320994105374,255.4461733927613,806.8591506007122,0.733
2.251599096220694,8.223210611947978,25.795795834707256,79.15603137206706,258.7903665513969,807.0469658152332,0.734
2.252952053661936,8.27368548051806,25.831924333459593,79.35489116688517,259.2422513637987,817.6362337291029,0.735
2.2595250118799037,8.273821036871194,25.905148754603943,79.4748739785444,261.1608346151807,818.3718128896896,0.736
2.280843299385058,8.294605339557586,26.212136646908665,79.50669795459181,262.0558683222312,819.0907443948191,0.737
2.2855622033745506,8.299564066437949,26.333643433441143,79.7185830368459,262.5995269017945,820.910999962705,0.738
2.2951964258916235,8.344454990135757,26.42323445399811,80.10058031199809,262.8055177642867,823.2239513102297,0.739
2.2966190779643734,8.348025459845466,26.460516936377452,81.09522831705058,265.5580218748969,825.2825760259028,0.74
2.311731634995936,8.353460072789478,26.69315811363366,81.18284745702339,265.62602151968014,832.0310590089622,0.741
2.315529613067635,8.379615655265555,26.75051658879189,81.42427537834152,267.3294046877131,832.1954383036262,0.742
2.315553899821109,8.4985451846546,26.778648950744493,83.09958842921382,268.06031042720946,836.2808897123887,0.743
2.3219426525308564,8.502904964833222,26.81378751460907,83.23941239138826,268.26357316947923,838.0050348005407,0.744
2.3280389546060407,8.54537881278889,26.95438683371727,83.25465591758129,268.51731520259614,838.537926060262,0.745
2.3378464012429836,8.565030265413997,27.003174374948408,83.51199758782316,268.79027246694466,840.3276316253556,0.746
2.352387752071325,8.574967086691876,27.157801667865083,83.63218309531919,269.085003622746,841.5046685701446,0.747
2.3678832009917925,8.584409483353928,27.318004994024804,84.20860916460973,270.73458302016587,845.1018969871179,0.748
2.374854983243609,8.6126759175834,28.05279292327271,85.0951013523062,271.55518249986767,845.3791746214854,0.749
2.378730622209703,8.660417029279632,28.063085480617247,85.71195040621298,271.79291719501987,849.2550892736253,0.75
2.4002193720842344,8.70481180764807,28.093093154739623,85.79367407875273,271.8661094450814,859.2970232265216,0.751
2.4135046300166056,8.716831831781656,28.149783812249524,86.18994652838374,272.0814634929526,859.6988908597393,0.752
2.4141833100686187,8.718615107275967,28.191544689425328,86.66576947675608,272.2362842399936,863.1916004414219,0.753
2.416664856349577,8.743875102215735,28.324952444102884,87.18392728475922,272.3532038150524,863.484893213788,0.754
2.41752152364035,8.749706925363025,28.598945273547823,87.44380652121305,272.4224407672432,864.8101998670678,0.755
2.421316334619536,8.816167605055302,28.62042215461356,87.67568056127917,275.03529501366125,866.409644403062,0.756
2.43560364426811,8.833550324148032,28.6275749777275,87.94993254330902,275.3604649687577,868.1506825610528,0.757
2.4359654163833513,8.884269638013887,28.87241795094856,88.05033387301364,276.2679770206593,875.4491873319948,0.758
2.439362391446061,8.887460453893869,28.92246374290416,88.18513936049504,278.38441465645366,878.3412218285084,0.759
2.4468710646375804,8.933962369314521,29.23577752195623,88.85737676213327,278.50515054071417,886.0623098569693,0.76
2.4522036376862575,8.93714352356911,29.255007735792006,88.90475059701389,278.7212560171789,895.7817774605705,0.761
2.4551384351024943,8.981783646234202,29.35537082727327,89.01630422630187,279.49644393451507,913.2725490161811,0.762
2.4626496601470933,9.007417839200988,29.411971279953207,89.58911795483823,280.2892323476788,917.1433464770445,0.763
2.4751144050010785,9.026649245161229,29.55574286773166,89.94311899981594,281.8072157186112,920.9633308748926,0.764
2.4832691305944974,9.045276754927196,29.588811225302752,90.56448001926087,285.31538060188205,922.9679573680218,0.765
2.4929533655860006,9.07807890198211,29.62353359688522,92.00677895642545,285.7208838711979,923.1197472290321,0.766
2.509872822362024,9.078674955186228,29.80489719882276,92.10765327816296,285.8420407907545,945.3751417705472,0.767
2.524910746523817,9.081744366241624,29.91685197806616,92.32695562620448,286.2366640175509,947.2565039044053,0.768
2.5376510716995053,9.110991933002609,29.969115374087718,92.8911185686939,286.2864742295759,948.1868901063847,0.769
2.541033736935571,9.158157117302,29.978481852681295,93.19007918807571,286.82875848700314,948.1891958001202,0.77
2.5449348054555374,9.170039867384395,30.136938719509754,93.28386789986422,286.91147879867765,952.659479987318,0.771
2.5499774055353233,9.205699458902268,30.152484272588957,93.7416666905647,289.4496066437288,954.4293461911252,0.772
2.557833424496109,9.22568385299754,30.504230225194686,93.8742982594054,290.06583321941184,959.0803409971227,0.773
2.5586692581142576,9.28483242047801,30.598024573371692,93.98863982157583,293.1558552467943,966.6872930052633,0.774
2.5648853667214238,9.285337911185756,30.86291167774709,94.62854472791497,294.86845371907094,967.4517290208668,0.775
2.5674556295849515,9.2932796224059,30.920857653120024,95.15974576268022,295.2432230289258,969.3479292054075,0.776
2.57317874391096,9.316421278516417,30.93070611061104,95.80951491237595,295.9439392881855,1000.40958561058,0.777
2.5873001002577487,9.431782000742468,30.932350168331958,95.87539920168318,297.88483088291343,1009.1639316217759,0.778
2.592608630291272,9.505597704584213,30.958195052500884,96.04562347810193,299.27144813382483,1009.4820015679634,0.779
2.596027233108936,9.52319934518298,31.024891224477834,97.1385923162458,300.68215558069346,1015.0141543334537,0.78
2.6037912735457764,9.523683776138453,31.030201828486806,97.27158366834013,300.8825156285774,1017.352943581966,0.781
2.6214539655074587,9.55291445285732,31.04265300959726,97.62528249323978,302.1742460153734,1020.8317781231098,0.782
2.639441814029097,9.576195128397888,31.07485906884277,97.96520375267637,303.39729805627155,1021.7275052412956,0.783
2.667731723125388,9.621228317567358,31.3055663584174,98.09874581220126,308.9574196570976,1026.31988150455,0.784
2.680616230893038,9.625026770313712,31.35045629492694,98.46295505163107,309.5603838147665,1028.6363875349612,0.785
2.7140686825689415,9.645989980965444,31.618706819359122,99.52609130009628,313.460652452083,1032.5851442721319,0.786
2.722189001017467,9.778198996573401,31.626701411805204,100.23588886107422,314.02024403488923,1034.9971176363988,0.787
2.749979135331235,9.799710191029384,31.98682244473242,101.61727833380452,314.318930260214,1039.2456492295123,0.788
2.771696291637502,9.804415661261627,32.027719419367116,101.74796144276674,314.64714819201146,1045.3519932878348,0.789
2.7742425885567306,9.852642642707425,32.192847821395105,102.15492679330714,317.2796377599745,1046.8492687513735,0.79
2.785931125096065,9.856043875965453,32.362391157911475,102.1802225607033,317.93839006597386,1047.0741001467768,0.791
2.787403225365867,9.928782167664274,32.521554065984496,102.18696907002382,318.29543649126623,1048.2120723394657,0.792
2.802865850998031,9.978712741978454,32.834909430094264,103.18963289804842,319.02188401614904,1064.075924333173,0.793
2.8034318090544907,10.014293464450896,33.23825051703711,103.57967156034003,323.91092087728543,1067.1770624093426,0.794
2.835635744324484,10.05049241363065,33.365860789603985,103.86436099810253,323.9938993441877,1071.449285049417,0.795
2.8375034411071125,10.18047514654464,33.51433567322137,104.03420582349428,325.18029525171977,1077.9524750835558,0.796
2.838588495074231,10.181141623317552,33.52663068320938,104.33400741531757,325.43469018522245,1080.0203678446635,0.797
2.8434493066007263,10.211529498688632,33.84325256032924,105.64806063505155,326.08764519886785,1084.949039624443,0.798
2.847838906779645,10.295579982717275,33.86698510651856,105.94861616728264,331.041653609563,1087.157265540786,0.799
2.8482015777556273,10.369958169228083,33.964028005711924,106.19190134650327,331.46232655437825,1103.6687537934818,0.8
2.8502473967143915,10.388197959844485,34.103026244675654,106.7328276450669,339.8949606056595,1107.4657861219355,0.801
2.8614807768057022,10.41321440962462,34.19772000897956,107.03596999101735,342.14586417129397,1113.7902593207218,0.802
2.866344717675692,10.484757823426483,34.20502364232654,107.9297053750488,342.98423423505426,1115.4115229351182,0.803
2.8690284895461793,10.580257547140471,34.496926513954335,108.14986179718271,343.3619263228052,1117.508169545923,0.804
2.8752157833896246,10.627764967921552,34.614768478131175,108.71570328616806,344.47748285419556,1122.4704385956254,0.805
2.9027191942268713,10.810822061314902,34.81960653827399,109.33827496988859,348.7940227654875,1123.949572158015,0.806
2.9126032857369792,10.875857162654869,34.94460728955386,109.49414979773303,355.37474179063963,1125.6845084339654,0.807
2.9247387129072413,10.93315284979905,35.51018346428031,109.62788594517691,355.7667871713784,1132.587518944194,0.808
2.9379938811481883,10.986085459929534,35.574675247240975,109.70445537159331,356.6181479740834,1138.9320757463468,0.809
2.9560862060771083,11.05579993921529,35.58344126482666,109.8613341840701,357.745414053416,1146.711873969214,0.81
2.9665799112281355,11.062392321411979,35.90190444218602,110.61564468798262,361.5440796078423,1153.032756245899,0.811
2.9879510977187893,11.064565096478779,36.39268800772244,111.0432039465347,362.0954459900372,1153.425591822804,0.812
2.9913111689903644,11.108564110179099,36.684419393022445,111.59210619968206,362.1678962870455,1156.6066240968312,0.813
2.9922251558414654,11.119678437207616,36.81652630520417,111.99802012973791,363.51012611998846,1162.3258531269414,0.814
3.0395440996484524,11.190852000579135,36.96274147992317,112.39981101670445,367.26633029292014,1172.1579290030018,0.815
3.0457413562161433,11.192784013141157,36.98434368669692,112.50737319834188,367.4053206849523,1194.587800725413,0.816
3.060173293285663,11.223873484555003,37.61217072287191,112.57492820273258,370.11746141698586,1208.752686806627,0.817
3.0669859877289034,11.230449645449731,38.11553529923717,113.7977068545795,371.44100428556214,1210.9480613075364,0.818
3.0825479503850266,11.231046706092856,38.16456131716168,114.20509854380492,375.70619307731073,1224.121528096272,0.819
3.0867333029815796,11.24318450023368,38.16892086963764,114.51516658561782,377.3124173134604,1228.3685080715995,0.82
3.1038726805951358,11.262278169543455,38.38721531262558,115.12151209199546,377.79769997771075,1230.6042192194259,0.821
3.1201252761836087,11.315646616693835,38.40180728459221,115.64769340051069,380.69566432160667,1235.023398120395,0.822
3.139609032597414,11.339746667172458,38.4106474674982,116.35558578104128,384.33561217530945,1240.6265302496772,0.823
3.1615145350779166,11.377938247080841,38.84240662501996,116.53214996297625,386.34216220086273,1244.7032216651178,0.824
3.19815386646637,11.390877229837217,39.016050616492684,116.6312766399146,386.4963049963585,1256.9434767216305,0.825
3.201645771570617,11.555373808665994,39.06209980815368,116.73939989453527,386.9849253320679,1264.7286820046224,0.826
3.2142724998406953,11.562745419794462,39.43180251095556,118.59383287020086,388.3628792926845,1279.393870611149,0.827
3.229937403139518,11.603892686029168,39.46491921379434,119.23673897383556,388.5122400061062,1293.7394896381318,0.828
3.2311323862495644,11.604957329575113,39.56024410619147,122.76366867501461,388.97883132796466,1307.5727495306026,0.829
3.2684668589755277,11.75386883237455,39.6293035381243,122.79128671841192,389.6638770286563,1309.0734317719325,0.83
3.3422957449449253,11.775406595530386,39.98958344777959,122.88622285749116,399.6995083762637,1310.3704053088163,0.831
3.342721937459191,11.891455452879477,40.09825830028414,122.91774441769536,403.23252994775527,1320.385341262832,0.832
3.343041487827566,11.93192575849234,40.62934676934895,123.48612919573755,403.73153048280335,1321.2610694829646,0.833
3.3834678783539784,11.959365942307336,40.835816775426,124.26753527460899,403.90326655825197,1329.3597289440338,0.834
3.4332803569136603,11.962293037498243,40.86605801249122,124.41898418421044,404.13466221158586,1333.2110434451893,0.835
3.445121587586481,11.971312141899823,41.26982412145284,125.38105012568606,404.4548393274973,1342.0815348713443,0.836
3.4590951916438573,12.011137055607612,41.39308180554311,125.81350186854587,408.28786244919917,1356.1640454950154,0.837
3.4640644956249806,12.086218062824717,41.42977219728528,126.06242639326982,412.4316434221806,1375.8117057459885,0.838
3.4736352926001435,12.098657243157641,41.64052505407556,126.0676685551699,416.75062902222544,1403.085127364034,0.839
3.4806793256576696,12.154372448838053,41.66006646161177,126.7176255183042,416.81518609702044,1420.1348136451286,0.84
3.4809215259060395,12.157805079892182,41.931420038288735,127.26216633038848,418.0033372062287,1482.9929517611668,0.841
3.518960414791516,12.175588625954852,41.93491687514371,127.3480653071057,419.14504920186647,1512.6050684775275,0.842
3.542083157966826,12.208179994053527,41.974430653245435,127.65445321728441,420.9905944213937,1513.9142386921665,0.843
3.5513631894846434,12.33238283806817,42.09721671015722,128.12483779289153,424.0811381465619,1517.8452295737955,0.844
3.555313581449111,12.374604306567791,42.312982584212605,129.21679634093016,426.9595854078763,1539.0847278643073,0.845
3.568542165778893,12.431109701870101,42.31938687832879,129.53890435557054,433.9592984971515,1549.9552734918066,0.846
3.575569444859544,12.598799910652383,42.40203478629025,129.81880721408777,434.713618108492,1551.855108902773,0.847
3.6111696587627904,12.644117767764103,42.46348152865609,130.2561922681091,437.05089763268836,1553.3676727962006,0.848
3.6177219902050877,12.680214035979056,42.60894679748563,131.73541224529544,439.2225359025641,1565.4908109508876,0.849
3.623089318316231,12.719837808084227,42.73008288749739,134.07349294114022,444.1261878072002,1566.307697801103,0.85
3.6471132144613856,12.748005002023667,42.84603834635012,134.47420534536187,451.20945469841945,1574.3003707261746,0.851
3.647468573801766,12.784044856691521,42.98050592053984,135.28342121941992,456.4999291328155,1596.2858379936933,0.852
3.6735682021394487,12.79185413123607,43.00850084065052,136.69005455170372,459.5584925083678,1596.7557157968356,0.853
3.7124748719515788,12.934818090143608,43.84385174271599,138.20291630506026,464.6541785343672,1610.3352695674437,0.854
3.764290508857884,13.057759116437431,44.294701249036486,139.3516071185319,466.3980678535837,1647.1598620170241,0.855
3.790464639933446,13.15922159684429,44.47888054057893,140.01715912486398,474.8625185744705,1659.1016818473918,0.856
3.7943639500674733,13.198252441791498,44.69656413458858,140.8336048805868,479.0251197358233,1673.8237925426067,0.857
3.7976089589751925,13.210377963556018,44.93922966507428,143.82888305108392,480.8007797330679,1675.5909886588186,0.858
3.8234256037191665,13.252928763845949,46.131009667172734,144.34868530276225,484.8367090246387,1704.1326955528039,0.859
3.903746973118343,13.493202953158491,46.3900338034488,147.20931471167137,489.2515537401583,1714.957418334626,0.86
3.907333440658912,13.520053551250985,46.9183138546509,147.23361337033657,489.8868182160014,1718.1027442729435,0.861
3.9204412261788315,13.618936455844329,46.984903590393415,147.44691125343755,491.6325682522693,1723.7768543826446,0.862
3.9216295860629313,14.028108904121492,47.07494643301515,149.29011169185097,494.96807931958006,1736.6200881164816,0.863
3.9675686551255387,14.286530388377777,47.56785030522095,149.68668364755945,497.8224588583304,1757.0330285081043,0.864
3.985993995398888,14.297089001815202,47.87429180513708,150.42138823688808,501.80966055154704,1771.1142443510046,0.865
4.00780269071034,14.880638588390255,47.96989350883274,152.80304350579834,506.7970292364254,1782.1548037388402,0.866
4.008969159584176,14.895150356392854,48.119023900922926,152.99311201419079,513.0185668493717,1783.0345352825736,0.867
4.023447290320762,15.154277710949252,48.32811551607051,153.4564907524064,514.2872267274422,1786.2220896634906,0.868
4.031321930965626,15.18941123195575,48.37534147956224,154.34348679234571,519.9544913534501,1792.181921819437,0.869
4.032289809565631,15.22546601801645,48.584676380151414,155.75369881817616,520.4237867150622,1792.2775092796599,0.87
4.07453041713685,15.248054694193563,49.784020324377344,158.04277883460136,523.9272250085845,1792.3871845892454,0.871
4.100577558413861,15.351851805597459,49.99113241079686,158.04682896455748,530.9360157210036,1798.2201943201135,0.872
4.109821511364269,15.363292293958692,50.661336997434674,159.03804388613113,534.1997579586847,1821.4760801612224,0.873
4.145489318527644,15.466855032844377,50.93070852094286,159.64309631819944,534.2972935101027,1841.166915961355,0.874
4.199862795713911,15.504756871681886,51.04107672599891,161.8224525538839,534.6428031248519,1844.2527760689807,0.875
4.3708848323177145,15.618116462696774,51.423208862622445,161.94055266609752,534.7681396758887,1863.7780155525365,0.876
4.442025727760501,15.645088413004308,53.37929614871262,162.0240807273224,539.6411822424537,1879.5965651403003,0.877
4.45508767124189,15.808863708134652,53.54933984901601,162.0490608711578,547.102023140401,1881.7093562419439,0.878
4.487345872304502,15.876539402814522,54.04668582189031,162.5873171437059,547.8797429443887,1887.3323956397796,0.879
4.493670133835687,15.910036922171155,54.28871519117937,163.33846031505848,565.4193928675853,1891.19236991579,0.88
4.498308950845686,16.206604292284748,54.68797550651134,163.86984537533283,568.277792800843,1902.6385124348092,0.881
4.577600762292465,16.449525536428833,55.148960394881726,163.9582623531564,568.4142092638554,1903.9699675151332,0.882
4.626627616219788,16.529880155184642,55.24467963618277,164.70355138767417,573.2649221263232,1925.9892287076173,0.883
4.651233513785829,16.54661366809699,55.40320169105624,165.85204550510707,574.8267630556876,1934.080687091665,0.884
4.672741062608363,16.97845791631688,55.60312300472818,166.70118281586778,578.0044548857921,1938.630246926974,0.885
4.693758832138542,17.043428097076752,55.7788593792095,168.7699854980111,589.4631182293468,1959.4941891915423,0.886
4.7151348421124215,17.060073886107492,55.81335819352792,169.96628776961845,590.9621380059824,1968.7628431086646,0.887
4.7324392113760805,17.163999743836122,56.05815963823967,170.28545326783183,591.4209798849515,1980.0397240054629,0.888
4.7505491704695535,17.284714009835692,57.27253036470447,171.2143789079362,591.709166548172,1981.559646521884,0.889
4.77952535124002,17.572797786312467,57.32970327917985,171.45349182287896,612.9375286564792,1997.8142003067658,0.89
4.784663583964966,17.87387507474496,57.63115382892491,172.2067167010587,613.513269982283,1998.460056133831,0.891
4.87265667521226,17.889353495200066,57.943480941767206,173.67664149166004,622.9986435166187,2018.1690103425979,0.892
4.888191008489304,18.275181486870927,59.31397222352201,173.86827792484675,627.2313716703543,2026.7027696061746,0.893
4.96315310355302,18.280939473225924,60.413351419743606,174.73759947518434,630.4630444546852,2034.1461973494745,0.894
4.977334705062374,18.435122155106868,60.8571078043694,175.67389724865942,649.6341939006378,2066.8440881686247,0.895
5.02778565228503,18.47811292496184,60.86155749656863,180.3023673128616,650.2867615033879,2087.1906452158246,0.896
5.031932436725696,18.49187850154492,61.30285588007685,182.3498431115696,650.6269418175466,2134.199122932623,0.897
5.041315045302694,18.98251404785288,61.69180538703108,185.48882967863435,651.5413851105594,2150.293045407345,0.898
5.120647271898802,19.291573310681308,61.857724586592035,185.5643623457065,655.0054886580024,2157.709568106898,0.899
5.166843096846234,19.750877231112057,62.78450630384421,185.9276886672809,656.1731559863599,2179.4687109553242,0.9
5.317011227605935,19.87233012377094,62.833090968154515,189.0096023985226,664.8100807116607,2216.95614328872,0.901
5.3874081464408,20.551165620611844,63.108548003074894,190.61784597906555,666.1789909089955,2227.6694525064927,0.902
5.399655458747253,20.904095671848218,63.90919563215604,191.0934402767422,681.821922705917,2231.3570629294854,0.903
5.658998992624516,21.413412566672143,64.57610799975207,193.35195655150972,694.2912920212964,2244.014654353175,0.904
5.684783384772448,21.4800265534202,66.97877314774308,194.04967716847582,697.7378691302312,2247.537653126396,0.905
5.719619882596771,21.88556330089058,66.99888453941514,194.9158343663613,704.1699056791049,2275.9041314947594,0.906
5.733460454888934,21.973489973172395,67.21132799712446,195.31773627449274,704.9434687869374,2289.0011430749155,0.907
5.7422031844064705,22.235826469377667,67.46263499739784,198.16539332838195,709.184477438329,2299.994961618469,0.908
5.745170719784433,22.292787339690122,67.70349486879373,198.74114735020677,715.2471529464915,2302.0379298578396,0.909
5.792895368068641,22.32773640499412,68.11280074394216,199.14869278731769,717.4137501859674,2317.7395778282703,0.91
5.822947745483896,22.43973148608932,68.22165775917577,202.04332797292471,720.8741548001508,2350.677369245342,0.911
5.841732088319762,22.797581386531448,68.23433743938641,207.95135156636377,730.7723973537267,2415.583676295394,0.912
5.858485386662908,23.741115464846303,69.09078703097738,208.87821421971663,736.0305180930077,2455.6728269895384,0.913
5.878437351358409,23.915207440460676,69.30645706387679,209.99596047977823,748.0703066083429,2532.8127654624586,0.914
5.961871319719726,24.142383268376616,70.9694656387933,210.1102675081457,757.515102759691,2557.2776476653876,0.915
6.025064117528496,24.310758503637125,72.05181776399455,213.97150470978337,772.5374172530621,2615.9703525795635,0.916
6.041746976484833,24.362256811615378,73.35177638554492,214.639717746825,790.0984696508797,2638.053874778523,0.917
6.055258564365377,24.383177027536796,74.1763188379724,216.08508838049804,797.0026434409442,2649.10395317045,0.918
6.196733147039278,24.48100586630087,74.20664575733942,216.29969258455668,807.0455601145045,2663.8821038991214,0.919
6.335937292181139,24.515610522532274,74.64115136214603,220.97511539487135,819.1359893545348,2706.45924287894,0.92
6.620165490745535,24.607584794191013,76.04143404047723,225.92499655642217,847.0806490956878,2708.809873275807,0.921
6.650558219626634,24.997200954341164,77.08650482298327,225.93929414362708,847.159476320819,2757.8856543961488,0.922
6.806739512051265,25.04073390432537,77.3846020743398,231.79548235545792,868.51273183659,2824.7893561924843,0.923
6.8729774023911325,25.89634962173462,77.6858529895269,235.84657366225736,874.0452144654358,2841.3684652850234,0.924
6.883542209004609,26.202771604691325,78.27149360463093,236.50854069594982,881.9411290567232,2847.8153182065266,0.925
6.920016184703325,26.593180928479974,79.61200890161457,236.79498930301077,889.5527535139628,2855.2344410128085,0.926
7.086943178489563,27.070565011810956,81.41022086905642,237.30805323683234,891.1351481854728,2863.501694524839,0.927
7.091632628252862,27.083328203306476,83.30962207634346,238.19450049191653,920.0125322208577,2950.6148465105753,0.928
7.185691021363739,27.601730226350124,83.60275582908437,244.24013643823457,920.9203129242869,2962.4266711731743,0.929
7.186955770897783,28.77306833921207,84.10291310770079,247.00796134284158,964.9250486253752,2969.067405197644,0.93
7.266767086561658,28.804171908710305,84.19227542371978,249.19280631947004,1018.5353880120417,2986.9176345132832,0.931
7.286476908786205,29.340640328342804,86.63074153352675,249.60811993499468,1019.0725904734347,3024.8986177127235,0.932
7.433687951002997,29.517912069614276,86.88989260515606,253.20143116091205,1020.7647824694327,3044.4773221398154,0.933
7.707087204570789,30.00482638661057,87.16438926314731,255.56068468627956,1037.025488014156,3045.6238181004314,0.934
7.7441670932923605,30.412336573201678,87.39062838074345,256.10155154336024,1047.965307783289,3088.8258452768023,0.935
7.7507543104213426,30.671894242641276,92.73553823069129,261.84189879151353,1080.4099496988033,3138.6969971068643,0.936
7.79737435469927,31.577982478569012,94.60677895997917,262.39171856629576,1098.2968563832972,3234.2194702735833,0.937
7.995556397271803,33.10681835304699,96.15375113023399,263.69242568650407,1125.5320423363864,3245.4496729728353,0.938
8.146144585548607,34.10303781905956,100.09552937683101,271.58945153516885,1135.4176433197053,3288.775770186391,0.939
8.287300485487707,34.51156095816707,101.70622605484927,276.25780188386244,1136.7312914354181,3309.0199633310326,0.94
8.379194911936672,35.50231075772264,103.41208358227712,278.37855811039435,1137.7212306921222,3430.255187996823,0.941
8.39114377943146,35.7263192704413,104.06239792155654,281.9066073548089,1169.4509750743769,3457.0618254814553,0.942
8.514175719009764,36.36668228811873,104.66027796467861,291.6928393685022,1182.0969996641963,3506.4251233808163,0.943
8.576951456645526,36.4110849743373,104.83386883017492,294.1665099634258,1193.025029787492,3583.2234329317753,0.944
8.731729350258009,36.74910668222338,108.14851915202973,296.46829414326385,1194.136098787282,3655.2372080362834,0.945
9.316373437268373,38.51580595437024,108.18219065218616,297.02809366506125,1203.7526514848053,3681.289309320902,0.946
9.38317576771908,39.05919299003809,108.30216661595063,301.4372860359892,1219.6111493654184,3692.6686226747556,0.947
9.554064252702513,39.665738802178595,112.48462806070206,340.1091435161007,1240.9637795802557,3739.136268351059,0.948
9.620398655671593,39.78549416459451,112.83445323504826,343.4534722235576,1294.7370500547156,3935.5746803998904,0.949
9.713919054223284,39.85067373394218,114.52045556917146,364.0306304836559,1301.7837898094967,3976.5132328415575,0.95
9.728457152315373,40.05197907288959,114.90534635722952,376.5040729564227,1302.2195453854654,4060.7435864076137,0.951
10.069090415780687,40.851475367255176,119.49347026771444,382.6514574335593,1310.6117015964903,4091.2697586720533,0.952
10.196028426350566,41.38211759288405,121.83457507354947,389.6687769986062,1331.695783038463,4151.037166956528,0.953
10.437739988796947,42.583535849675414,123.2875249847167,394.35260796083475,1333.2081014996556,4213.002632450011,0.954
11.029979785072321,43.869172297669806,123.93418528540634,394.90085435975334,1429.4500881447475,4477.035252282344,0.955
11.30606277889016,45.20050891434662,126.72289809888609,410.70920133738247,1465.517932744479,4487.072261363369,0.956
11.412221749040299,45.442770361840154,127.67238240544447,415.1580375198339,1496.1380201714055,4576.822038932076,0.957
11.776930467390956,45.609585332893054,129.08319504231153,424.0699052609972,1516.1445777243473,4680.350849757211,0.958
12.327258364079398,46.27101515783189,133.58853137449037,428.35591472643983,1557.8862265062394,4716.753097267605,0.959
12.464773879923655,49.888370269931066,134.99360166522496,439.6955850268618,1565.1991149960184,4739.174748026566,0.96
12.687233630932704,51.513797406308456,138.76106801517014,445.1502373724316,1601.497337330254,4969.802037083402,0.961
13.542924609232038,52.30222377277211,139.2760924352102,446.96289616597176,1662.7906860068751,4988.049641305085,0.962
14.375808542510265,53.34929203869803,141.51755213125918,465.6562739600164,1670.3721599610808,5214.204821362818,0.963
15.769274082458466,53.76099194568003,147.40031393620188,515.788277629087,1706.6385256509222,5220.491732540362,0.964
16.00119823564605,54.14775547645036,153.65698313761655,554.078737969894,1716.2341554130198,5440.1611628406345,0.965
16.078400022418634,58.73771540099318,155.07496367319254,575.6242533371326,1791.1831356948915,5655.5301860853615,0.966
16.44888983456842,61.202180638914896,155.1770466528361,576.4150928016759,1804.9724484248559,6047.216477777536,0.967
16.570034431046967,61.250082177604284,178.5989872384027,576.5705375006822,1816.4088394574753,6074.642007688531,0.968
16.7551949734994,61.828190685559434,181.43995613296596,577.4633270442582,1837.8580564160168,6087.9992852908945,0.969
18.378185970119933,69.0913548642932,191.03887888860405,622.9880060552438,1844.8922248317344,6275.460795118585,0.97
19.411672138150355,69.20919044833094,199.75321606391265,656.8662075337669,1932.9803306788403,6490.011858472806,0.971
20.851834338487656,73.75149740711774,202.03240838930836,695.5330992741467,2013.886143356088,6843.001157704077,0.972
20.955552864183684,73.76637956540222,206.09252443128048,724.2464301606321,2023.9380144989002,7043.168092664085,0.973
21.02946557019296,75.3606799907307,206.9526448397115,795.3730440710995,2058.644460239649,7199.97838687706,0.974
21.256690920999752,78.56758231704757,211.88561026868544,795.5384510286575,2105.766447261589,7377.830145121729,0.975
23.34683751204285,82.65303690430645,215.04533692618796,870.5348355089958,2157.6167038359126,7969.329114716174,0.976
23.419932921028963,84.0512180809479,235.81267891505013,939.9987044040382,2216.951793943396,8820.830624844184,0.977
25.94476339460342,86.41554805269652,237.9302069540032,996.7384593145526,2342.114060155994,10466.735480624284,0.978
27.81985805238293,88.66244544193206,255.9461952541208,1001.6034891544238,2482.0354477800406,10550.361767280934,0.979
28.38858251094013,91.69687909810649,375.0500709096958,1078.3012400307443,2482.393756525393,12174.960336331775,0.98
29.215293398994252,98.95991815673585,385.1617578971485,1081.06404853361,2694.698498960403,12219.735936129031,0.981
31.897028001694796,103.23193288414542,390.5157539457573,1135.0758752343718,2852.873595519474,13266.327232947518,0.982
33.413234874870206,103.93285382459693,408.1153488272829,1157.2934218068913,3196.2126553861303,15125.027750973266,0.983
39.07877947874197,106.18489545510894,418.3520492226956,1197.2490368167128,3264.92216219254,16462.59971776343,0.984
39.52921812231459,110.83385709887766,426.9729694804818,1331.67435825337,3302.3973308899126,16838.56138060922,0.985
42.22406461329805,113.96983498747336,431.9987714616963,1343.3171465315995,3539.739028404606,19960.5529251924,0.986
42.93389849872458,134.12957836346902,467.36944635487015,1380.9144593550259,3894.2041126855797,20681.445989264143,0.987
43.52103614232907,141.100291413461,491.06887934051053,1441.152681647779,3964.158507185784,21296.679877252704,0.988
43.61323594719955,177.5987291385375,666.8202549167281,1448.4954515469888,4020.394994460355,25096.463642433824,0.989
49.526686183380114,216.3109366412684,723.6101748704292,1636.5330462094657,4477.024008973005,25926.406533238114,0.99
50.31009745173197,241.3306265534199,859.3021581034175,1741.61245781581,4547.411091250468,26480.187577743716,0.991
54.72067666880748,242.75967715072764,915.5316437733487,2164.182114097725,5365.575935486914,37170.52594672561,0.992
57.11643019828338,273.7265779409605,923.6824265378027,2217.901472097017,5908.881323608574,41155.591122404905,0.993
79.04958037191159,313.4464163461578,931.3479200408518,3077.755701753238,6290.1507607375,53451.40073737049,0.994
81.21429742077706,347.92471232544125,956.2076741970354,3238.376673809172,10033.542605281691,54703.54086156783,0.995
88.11685609419756,350.815980095404,1043.157183657907,3745.605585678382,13905.399209565796,61829.10457072019,0.996
94.59685740176211,366.38073402910067,1807.2987820585438,4039.382826955494,20892.443815264905,67840.69950837527,0.997
121.30845762337194,571.1054756451161,2515.300271335441,4114.7897301377925,52134.450536583485,84300.9720910035,0.998
150.41266850662723,700.9241963861006,16180.554484938175,46866.65708664368,58687.58574294002,120928.50728078176,0.999
875.8933573925937,819.9877541805994,32380.219555002113,47665.94427822099,62992.44979977384,172322.0985568974,1.0
172322.0985568974,172322.0985568974,172322.0985568974,172322.0985568974,172322.0985568974,172322.0985568974,1


==> results/offset_avg.csv <==
array,avg_power_offset_dB
compact_ula,11.6269
sparse_ula,7.9295
mra,4.2904


==> results/offset_cdf.csv <==
offset_dB,compact_ula,sparse_ula,mra
0.0000,0.00000,0.00000,0.00000
0.1000,0.00075,0.00200,0.00000
0.2000,0.00328,0.01085,0.00000
0.3000,0.00881,0.03418,0.00000
0.4000,0.01543,0.06145,0.00000
0.5000,0.02173,0.07996,0.00000
0.6000,0.02738,0.09476,0.00000
0.7000,0.03356,0.10845,0.00006
0.8000,0.03969,0.12091,0.00014
0.9000,0.04548,0.13271,0.00043
1.0000,0.05183,0.14433,0.00106
1.1000,0.05732,0.15543,0.00264
1.2000,0.06322,0.16699,0.00518
1.3000,0.06929,0.17752,0.00970
1.4000,0.07504,0.18794,0.01702
1.5000,0.08062,0.19799,0.02702
1.6000,0.08647,0.20768,0.04009
1.7000,0.09243,0.21723,0.05726
1.8000,0.09854,0.22669,0.07763
1.9000,0.10444,0.23604,0.10170
2.0000,0.11023,0.24530,0.12945
2.1000,0.11644,0.25479,0.16010
2.2000,0.12266,0.26355,0.19310
2.3000,0.12870,0.27210,0.22715
2.4000,0.13520,0.28116,0.26295
2.5000,0.14148,0.28995,0.29836
2.6000,0.14747,0.29856,0.33490
2.7000,0.15368,0.30687,0.36958
2.8000,0.15949,0.31516,0.40152
2.9000,0.16534,0.32326,0.43384
3.0000,0.17125,0.33114,0.46374
3.1000,0.17756,0.33961,0.49203
3.2000,0.18352,0.34732,0.51780
3.3000,0.18975,0.35472,0.54345
3.4000,0.19560,0.36212,0.56600
3.5000,0.20096,0.36962,0.58727
3.6000,0.20711,0.37647,0.60696
3.7000,0.21344,0.38383,0.62505
3.8000,0.22000,0.39117,0.64088
3.9000,0.22633,0.39846,0.65612
4.0000,0.23191,0.40574,0.67067
4.1000,0.23794,0.41324,0.68437
4.2000,0.24411,0.42042,0.69646
4.3000,0.25050,0.42704,0.70752
4.4000,0.25630,0.43359,0.71840
4.5000,0.26203,0.44048,0.72802
4.6000,0.26804,0.44690,0.73773
4.7000,0.27331,0.45369,0.74690
4.8000,0.27962,0.46055,0.75508
4.9000,0.28547,0.46696,0.76319
5.0000,0.29155,0.47313,0.77030
5.1000,0.29715,0.47952,0.77691
5.2000,0.30283,0.48587,0.78385
5.3000,0.30860,0.49160,0.79031
5.4000,0.31465,0.49803,0.79658
5.5000,0.32050,0.50410,0.80198
5.6000,0.32617,0.51005,0.80805
5.7000,0.33166,0.51595,0.81331
5.8000,0.33732,0.52148,0.81870
5.9000,0.34292,0.52690,0.82383
6.0000,0.34821,0.53223,0.82882
6.1000,0.35390,0.53822,0.83315
6.2000,0.35953,0.54404,0.83707
6.3000,0.36508,0.54948,0.84136
6.4000,0.37082,0.55452,0.84513
6.5000,0.37622,0.55992,0.84944
6.6000,0.38156,0.56542,0.85331
6.7000,0.38737,0.57083,0.85725
6.8000,0.39282,0.57609,0.86087
6.9000,0.39808,0.58090,0.86440
7.0000,0.40313,0.58630,0.86793
7.1000,0.40850,0.59141,0.87142
7.2000,0.41343,0.59640,0.87444
7.3000,0.41847,0.60142,0.87718
7.4000,0.42381,0.60602,0.88001
7.5000,0.42868,0.61126,0.88266
7.6000,0.43337,0.61608,0.88547
7.7000,0.43840,0.62103,0.88817
7.8000,0.44352,0.62575,0.89061
7.9000,0.44843,0.63002,0.89351
8.0000,0.45285,0.63446,0.89575
8.1000,0.45788,0.63878,0.89830
8.2000,0.46265,0.64365,0.90047
8.3000,0.46742,0.64761,0.90263
8.4000,0.47217,0.65218,0.90486
8.5000,0.47659,0.65644,0.90740
8.6000,0.48174,0.66048,0.90940
8.7000,0.48704,0.66503,0.91141
8.8000,0.49193,0.66894,0.91346
8.9000,0.49646,0.67335,0.91547
9.0000,0.50130,0.67680,0.91763
9.1000,0.50599,0.68079,0.91934
9.2000,0.51064,0.68503,0.92141
9.3000,0.51547,0.68851,0.92316
9.4000,0.52016,0.69263,0.92503
9.5000,0.52480,0.69636,0.92679
9.6000,0.52945,0.70005,0.92853
9.7000,0.53394,0.70394,0.93022
9.8000,0.53801,0.70782,0.93195
9.9000,0.54197,0.71136,0.93363
10.0000,0.54620,0.71495,0.93504
10.1000,0.55067,0.71838,0.93648
10.2000,0.55470,0.72186,0.93798
10.3000,0.55883,0.72510,0.93920
10.4000,0.56302,0.72808,0.94054
10.5000,0.56742,0.73159,0.94183
10.6000,0.57161,0.73479,0.94312
10.7000,0.57553,0.73781,0.94435
10.8000,0.57981,0.74090,0.94527
10.9000,0.58391,0.74434,0.94638
11.0000,0.58813,0.74783,0.94756
11.1000,0.59191,0.75104,0.94878
11.2000,0.59584,0.75446,0.94990
11.3000,0.59960,0.75752,0.95115
11.4000,0.60314,0.76050,0.95216
11.5000,0.60705,0.76363,0.95311
11.6000,0.61088,0.76637,0.95410
11.7000,0.61480,0.76934,0.95516
11.8000,0.61849,0.77225,0.95625
11.9000,0.62236,0.77505,0.95737
12.0000,0.62586,0.77801,0.95850
12.1000,0.62954,0.78101,0.95947
12.2000,0.63290,0.78342,0.96023
12.3000,0.63604,0.78616,0.96114
12.4000,0.63932,0.78864,0.96191
12.5000,0.64275,0.79105,0.96272
12.6000,0.64619,0.79364,0.96353
12.7000,0.64961,0.79630,0.96423
12.8000,0.65320,0.79888,0.96502
12.9000,0.65662,0.80131,0.96572
13.0000,0.66026,0.80379,0.96655
13.1000,0.66348,0.80618,0.96726
13.2000,0.66655,0.80853,0.96798
13.3000,0.66986,0.81063,0.96868
13.4000,0.67328,0.81298,0.96940
13.5000,0.67638,0.81511,0.97005
13.6000,0.67947,0.81734,0.97077
13.7000,0.68270,0.81952,0.97140
13.8000,0.68595,0.82161,0.97206
13.9000,0.68917,0.82391,0.97262
14.0000,0.69246,0.82612,0.97324
14.1000,0.69565,0.82829,0.97394
14.2000,0.69871,0.83043,0.97449
14.3000,0.70104,0.83272,0.97494
14.4000,0.70394,0.83466,0.97546
14.5000,0.70666,0.83685,0.97606
14.6000,0.70943,0.83887,0.97653
14.7000,0.71258,0.84087,0.97713
14.8000,0.71573,0.84280,0.97764
14.9000,0.71859,0.84472,0.97817
15.0000,0.72146,0.84650,0.97867
15.1000,0.72398,0.84823,0.97918
15.2000,0.72687,0.84990,0.97959
15.3000,0.72973,0.85170,0.98012
15.4000,0.73236,0.85365,0.98045
15.5000,0.73486,0.85530,0.98086
15.6000,0.73768,0.85718,0.98130
15.7000,0.74008,0.85886,0.98182
15.8000,0.74266,0.86066,0.98227
15.9000,0.74502,0.86230,0.98269
16.0000,0.74785,0.86394,0.98303
16.1000,0.75047,0.86552,0.98342
16.2000,0.75269,0.86725,0.98376
16.3000,0.75509,0.86910,0.98408
16.4000,0.75771,0.87065,0.98443
16.5000,0.76005,0.87200,0.98471
16.6000,0.76239,0.87371,0.98504
16.7000,0.76468,0.87521,0.98541
16.8000,0.76711,0.87683,0.98570
16.9000,0.76943,0.87830,0.98606
17.0000,0.77216,0.87981,0.98632
17.1000,0.77443,0.88118,0.98660
17.2000,0.77655,0.88262,0.98689
17.3000,0.77877,0.88395,0.98718
17.4000,0.78113,0.88543,0.98746
17.5000,0.78336,0.88691,0.98767
17.6000,0.78566,0.88828,0.98793
17.7000,0.78768,0.88959,0.98819
17.8000,0.78977,0.89095,0.98851
17.9000,0.79197,0.89225,0.98869
18.0000,0.79411,0.89355,0.98891
18.1000,0.79619,0.89468,0.98915
18.2000,0.79818,0.89580,0.98942
18.3000,0.80031,0.89681,0.98955
18.4000,0.80234,0.89827,0.98974
18.5000,0.80410,0.89949,0.98988
18.6000,0.80621,0.90070,0.99013
18.7000,0.80807,0.90198,0.99029
18.8000,0.81004,0.90292,0.99042
18.9000,0.81254,0.90422,0.99066
19.0000,0.81439,0.90524,0.99081
19.1000,0.81636,0.90648,0.99103
19.2000,0.81838,0.90766,0.99126
19.3000,0.82033,0.90867,0.99137
19.4000,0.82199,0.90976,0.99153
19.5000,0.82392,0.91092,0.99166
19.6000,0.82579,0.91195,0.99188
19.7000,0.82768,0.91297,0.99200
19.8000,0.82942,0.91407,0.99217
19.9000,0.83119,0.91485,0.99232
20.0000,0.83290,0.91604,0.99254

